Support-Guessing Decoding Algorithms in the Sum-Rank Metric

The sum-rank metric generalizes the Hamming and rank metric by partitioning vectors into blocks and defining the total weight as the sum of the rank weights of these blocks, based on their matrix representation. In this work, we explore support-guessing algorithms for decoding sum-rank-metric codes. Support-guessing involves randomly selecting candidate supports and attempting to decode the error under the assumption that it is confined to these supports. While previous works have focused on worst-case scenarios, we analyze the average case and derive an optimal support-guessing distribution in the asymptotic regime. We show that this distribution also performs well for finite code lengths. Our analysis provides exact complexity estimates for unique decoding scenarios and establishes tighter bounds beyond the unique decoding radius. Additionally, we introduce a randomized decoding algorithm for Linearized Reed--Solomon (LRS) codes. This algorithm extends decoding capabilities beyond the unique decoding radius by leveraging an efficient error-and-erasure decoder. Instead of requiring the entire error support to be confined to the guessed support, the algorithm succeeds as long as there is sufficient overlap between the guessed support and the actual error support. As a result, the proposed method improves the success probability and reduces computational complexity compared to generic decoding algorithms. Our contributions offer more accurate complexity estimates than previous works, which are essential for understanding the computational challenges involved in decoding sum-rank-metric codes. This improved complexity analysis, along with optimized support-guessing distributions, provides valuable insights for the design and evaluation of code-based cryptosystems using the sum-rank metric. This is particularly important in the context of quantum-resistant cryptography.

==> data/GV_SR_q2_m2_eta2.txt <==
R,w
6.549225706545258596e-03,1.661370634347367758e-01
1.488961342556482936e-02,1.642000728244771002e-01
2.320977289597214721e-02,1.622780855924655097e-01
3.150880927210808480e-02,1.603711481685232698e-01
3.978584006786434202e-02,1.584793034224730723e-01
4.803999544726944571e-02,1.566025906728195638e-01
5.627041850247449517e-02,1.547410456980528315e-01
6.447626551904162007e-02,1.528947007505153943e-01
7.265670622845821214e-02,1.510635845727702209e-01
8.081092404782341809e-02,1.492477224164051042e-01
8.893811630666248469e-02,1.474471360632070571e-01
9.703749446085874197e-02,1.456618438486382561e-01
1.051082842936932327e-01,1.438918606875445316e-01
1.131497261040228519e-01,1.421371981020234376e-01
1.211610748816129846e-01,1.403978642513819264e-01
1.291416004696964714e-01,1.386738639641069415e-01
1.370905877148100860e-01,1.369651987717772357e-01
1.450073366040057765e-01,1.352718669448385869e-01
1.528911623895240490e-01,1.335938635301684163e-01
1.607413957010498384e-01,1.319311803903516211e-01
1.685573826456807645e-01,1.302838062445917378e-01
1.763384848957390005e-01,1.286517267111801921e-01
1.840840797645915128e-01,1.270349243514460047e-01
1.917935602706365428e-01,1.254333787151095114e-01
1.994663351896386327e-01,1.238470663869631616e-01
2.071018290955980445e-01,1.222759610348016224e-01
2.146994823903555227e-01,1.207200334585270957e-01
2.222587513221362387e-01,1.191792516403525626e-01
2.297791079932575142e-01,1.176535807960284036e-01
2.372600403572169281e-01,1.161429834270188699e-01
2.447010522054020587e-01,1.146474193735542019e-01
2.521016631436585609e-01,1.131668458684866041e-01
2.594614085589629360e-01,1.117012175918782602e-01
2.667798395764553465e-01,1.102504867262516230e-01
2.740565230070892699e-01,1.088146030124325508e-01
2.812910412861601150e-01,1.073935138059186473e-01
2.884829924029820303e-01,1.059871641337064851e-01
2.956319898219815778e-01,1.045954967515123624e-01
3.027376623954828316e-01,1.032184522013234185e-01
3.097996542684593457e-01,1.018559688692163706e-01
3.168176247755342123e-01,1.005079830433840138e-01
3.237912483305018796e-01,9.917442897230988041e-02
3.307202143086583890e-01,9.785523892303424343e-02
3.376042269222193637e-01,9.655034323945535513e-02
3.444430050891037487e-01,9.525967040061214530e-02
3.512362822953698505e-01,9.398314707889590669e-02
3.579838064515797891e-01,9.272069819814056368e-02
3.646853397433720279e-01,9.147224699154266059e-02
3.713406584765207574e-01,9.023771505936369064e-02
3.779495529167565815e-01,8.901702242637005158e-02
3.845118271246220631e-01,8.781008759896617721e-02
3.910272987856311389e-01,8.661682762198029406e-02
3.974957990360044047e-01,8.543715813506132239e-02
4.039171722842394008e-01,8.427099342864989573e-02
4.102912760287800165e-01,8.311824649948629240e-02
4.166179806720433643e-01,8.197882910562052927e-02
4.228971693310532576e-01,8.085265182089192149e-02
4.291287376449341995e-01,7.973962408884642528e-02
4.353125935795066903e-01,7.863965427606207925e-02
4.414486572292271038e-01,7.755264972485471919e-02
4.475368606167043906e-01,7.647851680533754304e-02
4.535771474900268663e-01,7.541716096680961545e-02
4.595694731181221293e-01,7.436848678845038585e-02
4.655138040843719294e-01,7.333239802929840401e-02
4.714101180786963718e-01,7.230879767749423537e-02
4.772584036883146252e-01,7.129758799876909081e-02
4.830586601873891883e-01,7.029867058416196246e-02
4.888108973257524470e-01,6.931194639694938930e-02
4.945151351169034815e-01,6.833731581877403038e-02
5.001714036254658602e-01,6.737467869495875061e-02
5.057797427542889412e-01,6.642393437899450637e-02
5.113402020313636553e-01,6.548498177619233029e-02
5.168528403967272977e-01,6.455771938648947883e-02
5.223177259895166458e-01,6.364204534640260924e-02
5.277349359353331604e-01,6.273785747012104730e-02
5.331045561340671535e-01,6.184505328973430305e-02
5.384266810483322452e-01,6.096353009458994887e-02
5.437014134926483333e-01,6.009318496977797408e-02
5.489288644235097436e-01,5.923391483373941641e-02
5.541091527304684572e-01,5.838561647499794505e-02
5.592424050283567594e-01,5.754818658801373610e-02
5.643287554507681048e-01,5.672152180816031342e-02
5.693683454449082193e-01,5.590551874582535413e-02
5.743613235679281281e-01,5.510007401963799151e-02
5.793078452848382520e-01,5.430508428882512006e-02
5.842080727681027152e-01,5.352044628470070675e-02
5.890621746990081231e-01,5.274605684129212574e-02
5.938703260708901865e-01,5.198181292510927615e-02
5.986327079943050133e-01,5.122761166406122890e-02
6.033495075042226707e-01,5.048335037552763999e-02
6.080209173693122970e-01,4.974892659359127223e-02
6.126471359033909270e-01,4.902423809543927924e-02
6.172283667791012007e-01,4.830918292694134225e-02
6.217648188438722467e-01,4.760365942741284773e-02
6.262567059382249113e-01,4.690756625357216797e-02
6.307042467164690747e-01,4.622080240270141915e-02
6.351076644698423479e-01,4.554326723502030716e-02
6.394671869521311169e-01,4.487486049528318505e-02
6.437830462078155680e-01,4.421548233360968888e-02
6.480554784027729998e-01,4.356503332555983904e-02
6.522847236575721741e-01,4.292341449146441779e-02
6.564710258833865719e-01,4.229052731502201679e-02
6.606146326205537544e-01,4.166627376117428699e-02
6.647157948797983718e-01,4.105055629327093725e-02
6.687747669861441313e-01,4.044327788953665237e-02
6.727918064255237196e-01,3.984434205885166447e-02
6.767671736941052174e-01,3.925365285585862701e-02
6.807011321503400048e-01,3.867111489540762947e-02
6.845939478697443681e-01,3.809663336635226577e-02
6.884458895024152536e-01,3.753011404470898982e-02
6.922572281332846078e-01,3.697146330619253268e-02
6.960282371451118610e-01,3.642058813813985746e-02
6.997591920842118896e-01,3.587739615083563455e-02
7.034503705289121278e-01,3.534179558825170653e-02
7.071020519607369437e-01,3.481369533821315060e-02
7.107145176383022900e-01,3.429300494200430982e-02
7.142880504739186343e-01,3.377963460342658236e-02
7.178229349128837367e-01,3.327349519732125671e-02
7.213194568154539521e-01,3.277449827756984124e-02
7.247779033414754046e-01,3.228255608458434345e-02
7.281985628376614894e-01,3.179758155230018313e-02
7.315817247274947199e-01,3.131948831468388261e-02
7.349276794037331584e-01,3.084819071176814545e-02
7.382367181235006681e-01,3.038360379522635213e-02
7.415091329059376735e-01,2.992564333349862285e-02
7.447452164323893342e-01,2.947422581648154183e-02
7.479452619491044896e-01,2.902926845979332190e-02
7.511095631724191701e-01,2.859068920862626109e-02
7.542384141964018074e-01,2.815840674119799922e-02
7.573321094029265010e-01,2.773234047181322159e-02
7.603909433741489199e-01,2.731241055354696051e-02
7.634152108073561926e-01,2.689853788056090558e-02
7.664052064321588142e-01,2.649064409006352677e-02
7.693612249299934813e-01,2.608865156392504991e-02
7.722835608559097675e-01,2.569248342995799489e-02
7.751725085626016698e-01,2.530206356287368480e-02
7.780283621266604888e-01,2.491731658492533225e-02
7.808514152770085204e-01,2.453816786624770860e-02
7.836419613254860250e-01,2.416454352490354784e-02
7.864002930995555030e-01,2.379637042664656948e-02
7.891267028770907466e-01,2.343357618441063023e-02
7.918214823232161415e-01,2.307608915753484383e-02
7.944849224291630208e-01,2.272383845073364453e-02
7.971173134531097659e-01,2.237675391282112347e-02
7.997189448629683506e-01,2.203476613519869676e-02
8.022901052810866851e-01,2.169780645011469208e-02
8.048310824308301248e-01,2.136580692870454143e-02
8.073421630850089459e-01,2.103870037882010074e-02
8.098236330161172614e-01,2.071642034265621865e-02
8.122757769483484047e-01,2.039890109418270731e-02
8.146988785113534748e-01,2.008607763638951133e-02
8.170932201957096241e-01,1.977788569835290527e-02
8.194590833100621197e-01,1.947426173213016171e-02
8.217967479399084230e-01,1.917514290949006925e-02
8.241064929079899848e-01,1.888046711848651027e-02
8.263885957362576695e-01,1.859017295988206822e-02
8.286433326093800567e-01,1.830419974342851683e-02
8.308709783397576487e-01,1.802248748401085940e-02
8.330718063340156743e-01,1.774497689766144429e-02
8.352460885609374053e-01,1.747160939745039457e-02
8.373940955208113435e-01,1.720232708925865245e-02
8.395160962161559715e-01,1.693707276743951912e-02
8.416123581237937579e-01,1.667578991037459504e-02
8.436831471682423311e-01,1.641842267592983490e-02
8.457287276963907363e-01,1.616491589681712596e-02
8.477493624534322425e-01,1.591521507586691336e-02
8.497453125600238355e-01,1.566926638121701396e-02
8.517168374906397554e-01,1.542701664142264242e-02
8.536641950530942102e-01,1.518841334049270825e-02
8.555876413692001803e-01,1.495340461285705677e-02
8.574874308565377801e-01,1.472193923826934335e-02
8.593638162113055312e-01,1.449396663664996587e-02
8.612170483922231279e-01,1.426943686287361450e-02
8.630473766054618245e-01,1.404830060150538684e-02
8.648550482905731362e-01,1.383050916148980368e-02
8.666403091073910936e-01,1.361601447079654331e-02
8.684034029238816288e-01,1.340476907102683933e-02
8.701445718049121147e-01,1.319672611198419165e-02
8.718640560019167429e-01,1.299183934621297304e-02
8.735620939434347587e-01,1.279006312350848551e-02
8.752389222264936874e-01,1.259135238540175054e-02
8.768947756088159018e-01,1.239566265962230816e-02
8.785298870018241058e-01,1.220295005454213356e-02
8.801444874644244187e-01,1.201317125360374695e-02
8.817388061975405256e-01,1.182628350973536323e-02
8.833130705393814619e-01,1.164224463975596473e-02
8.848675059614170557e-01,1.146101301877293192e-02
8.864023360650417072e-01,1.128254757457490542e-02
8.879177825789065226e-01,1.110680778202238414e-02
8.894140653568951560e-01,1.093375365743842233e-02
8.908914023767273704e-01,1.076334575300181770e-02
8.923500097391697805e-01,1.059554515114501452e-02
8.937901016678316823e-01,1.043031345895883977e-02
8.952118905095296508e-01,1.026761280260614535e-02
8.966155867352025854e-01,1.010740582174638087e-02
8.980013989413562214e-01,9.949655663972907862e-03
8.993695338520222293e-01,9.794325979264977694e-03
9.007201963212136953e-01,9.641380914456019330e-03
9.020535893358575530e-01,9.490785107719987290e-03
9.033699140191924215e-01,9.342503683077259952e-03
9.046693696346098656e-01,9.196502244921789943e-03
9.059521535899273115e-01,9.052746872570729617e-03
9.072184614420747417e-01,8.911204114838117141e-03
9.084684869021820708e-01,8.771840984633840974e-03
9.097024218410487695e-01,8.634624953589156021e-03
9.109204562949864137e-01,8.499523946710017819e-03
9.121227784720147280e-01,8.366506337059247816e-03
9.133095747584019097e-01,8.235540940468745810e-03
9.144810297255318021e-01,8.106597010282696678e-03
9.156373261370871486e-01,7.979644232132734188e-03
9.167786449565369367e-01,7.854652718746052420e-03
9.179051653549116230e-01,7.731593004787251470e-03
9.190170647188575792e-01,7.610436041734786571e-03
9.201145186589582137e-01,7.491153192792778664e-03
9.211977010183087788e-01,7.373716227838902904e-03
9.222667838813343177e-01,7.258097318409042868e-03
9.233219375828410902e-01,7.144269032719349766e-03
9.243633307172878233e-01,7.032204330726278194e-03
9.253911301482696805e-01,6.921876559225199552e-03
9.264055010182021821e-01,6.813259446988037191e-03
9.274066067581974160e-01,6.706327099940485349e-03
9.283946090981203270e-01,6.601053996379161425e-03
9.293696680768178675e-01,6.497414982229174699e-03
9.303319420525125727e-01,6.395385266342434177e-03
9.312815877133473474e-01,6.294940415837044223e-03
9.322187600880793568e-01,6.196056351478104567e-03
9.331436125569082529e-01,6.098709343100176643e-03
9.340562968624359641e-01,6.002876005071674723e-03
9.349569631207470533e-01,5.908533291801361387e-03
9.358457598326010984e-01,5.815658493287222293e-03
9.367228338947348742e-01,5.724229230707780954e-03
9.375883306112596793e-01,5.634223452056045210e-03
9.384423937051534770e-01,5.545619427816214642e-03
9.392851653298371906e-01,5.458395746683193141e-03
9.401167860808299359e-01,5.372531311325013346e-03
9.409373950074761961e-01,5.288005334188190278e-03
9.417471296247394985e-01,5.204797333346054475e-03
9.425461259250559332e-01,5.122887128390048173e-03
9.433345183902421827e-01,5.042254836363978428e-03
9.441124400034516251e-01,4.962880867741206389e-03
9.448800222611751787e-01,4.884745922444698116e-03
9.456373951852770077e-01,4.807830985909893572e-03
9.463846873350664213e-01,4.732117325190291456e-03
9.471220258193961961e-01,4.657586485105676133e-03
9.478495363087833248e-01,4.584220284432837487e-03
9.485673430475485279e-01,4.512000812138695222e-03
9.492755688659708646e-01,4.440910423655651529e-03
9.499743351924514467e-01,4.370931737199054180e-03
9.506637620656804843e-01,4.302047630126567060e-03
9.513439681468101039e-01,4.234241235339299830e-03
9.520150707316207273e-01,4.167495937724495503e-03
9.526771857626837869e-01,4.101795370639579018e-03
9.533304278415128952e-01,4.037123412437350865e-03
9.539749102407033554e-01,3.973464183032121913e-03
9.546107449160539105e-01,3.910802040506550920e-03
9.552380425186692836e-01,3.849121577758954447e-03
9.558569124070391831e-01,3.788407619190824627e-03
9.564674626590911055e-01,3.728645217434353558e-03
9.570698000842159381e-01,3.669819650119644262e-03
9.576640302352595890e-01,3.611916416681377074e-03
9.582502574204814216e-01,3.554921235204662553e-03
9.588285847154762731e-01,3.498820039309782134e-03
9.593991139750565056e-01,3.443598975075555426e-03
9.599619458450917575e-01,3.389244398001020619e-03
9.605171797743063955e-01,3.335742870005167782e-03
9.610649140260292267e-01,3.283081156464389382e-03
9.616052456898958045e-01,3.231246223287373518e-03
9.621382706935003304e-01,3.180225234027125435e-03
9.626640838139949308e-01,3.130005547029798569e-03
9.631827786896367538e-01,3.080574712620043690e-03
9.636944478312767792e-01,3.031920470322530935e-03
9.641991826337936722e-01,2.984030746119355464e-03
9.646970733874671300e-01,2.936893649742982823e-03
9.651882092892928311e-01,2.890497472004429150e-03
9.656726784542321029e-01,2.844830682156326233e-03
9.661505679264023039e-01,2.799881925290579558e-03
9.666219636902003698e-01,2.755640019770254617e-03
9.670869506813613015e-01,2.712093954695389206e-03
9.675456127979503718e-01,2.669232887402383462e-03
9.679980329112856108e-01,2.627046140996641081e-03
9.684442928767931225e-01,2.585523201918134284e-03
9.688844735447930123e-01,2.544653717539557304e-03
9.693186547712114853e-01,2.504427493796722304e-03
9.697469154282238879e-01,2.464834492850885919e-03
9.701693334148246972e-01,2.425864830782661213e-03
9.705859856673240138e-01,2.387508775317165061e-03
9.709969481697688920e-01,2.349756743580112568e-03
9.714022959642921728e-01,2.312599299884478179e-03
9.718021031613852667e-01,2.276027153547415145e-03
9.721964429500938865e-01,2.240031156737098093e-03
9.725853876081393956e-01,2.204602302349160849e-03
9.729690085119621079e-01,2.169731721912394710e-03
9.733473761466882035e-01,2.135410683523378868e-03
9.737205601160177082e-01,2.101630589809715555e-03
9.740886291520362006e-01,2.068382975921549856e-03
9.744516511249474711e-01,2.035659507551041986e-03
9.748096930527276882e-01,2.003451978979466346e-03
9.751628211106996291e-01,1.971752311151625959e-03
9.755111006410309704e-01,1.940552549777250753e-03
9.758545961621497566e-01,1.909844863459067652e-03
9.761933713780834854e-01,1.879621541847222195e-03
9.765274891877169239e-01,1.849874993819739660e-03
9.768570116939715442e-01,1.820597745688708018e-03
9.771820002129050220e-01,1.791782439431873278e-03
9.775025152827307995e-01,1.763421830949340845e-03
9.778186166727588224e-01,1.735508788345069969e-03
9.781303633922562302e-01,1.708036290232862065e-03
9.784378136992288866e-01,1.680997424066533671e-03
9.787410251091229751e-01,1.654385384493978726e-03
9.790400544034481012e-01,1.628193471734817876e-03
9.793349576383205690e-01,1.602415089981341001e-03
9.796257901529276113e-01,1.577043745822447616e-03
9.799126065779137917e-01,1.552073046690294160e-03
9.801954608436868055e-01,1.527496699329353906e-03
9.804744061886464523e-01,1.503308508287618884e-03
9.807494951673348949e-01,1.479502374429635678e-03
9.810207796585085349e-01,1.456072293471113608e-03
9.812883108731321746e-01,1.433012354534814485e-03
9.815521393622961277e-01,1.410316738727449655e-03
9.818123150250562814e-01,1.387979717737316534e-03
9.820688871161951106e-01,1.365995652452390565e-03
9.823219042539099721e-01,1.344358991598613258e-03
9.825714144274211304e-01,1.323064270398106998e-03
9.828174650045065075e-01,1.302106109247050348e-03
9.830601027389594959e-01,1.281479212412956880e-03
9.832993737779722743e-01,1.261178366751090603e-03
9.835353236694440726e-01,1.241198440439773626e-03
9.837679973692140534e-01,1.221534381734320834e-03
9.839974392482223609e-01,1.202181217739356576e-03
9.842236930995948985e-01,1.183134053199267005e-03
9.844468021456563855e-01,1.164388069306533094e-03
9.846668090448705835e-01,1.145938522527713147e-03
9.848837558987069141e-01,1.127780743446824170e-03
9.850976842584376891e-01,1.109910135625889836e-03
9.853086351318599556e-01,1.092322174482417401e-03
9.855166489899500615e-01,1.075012406183572210e-03
9.857217657734450578e-01,1.057976446556816883e-03
9.859240248993557110e-01,1.041209980016791214e-03
9.861234652674083501e-01,1.024708758508204639e-03
9.863201252664183238e-01,1.008468600464520982e-03
9.865140427805949574e-01,9.924853897822136489e-04
9.867052551957777862e-01,9.767550748103759339e-04
9.868937994056048435e-01,9.612736673554693988e-04
9.870797118176145579e-01,9.460372417009993255e-04
9.872630283592803702e-01,9.310419336419082162e-04
9.874437844839792922e-01,9.162839395334784103e-04
9.876220151768934086e-01,9.017595153545363050e-04
9.877977549608492058e-01,8.874649757847660574e-04
9.879710379020888444e-01,8.733966932959188545e-04
9.881418976159790368e-01,8.595510972567302951e-04
9.883103672726563094e-01,8.459246730513483381e-04
9.884764796026083156e-01,8.325139612110759061e-04
9.886402669021918665e-01,8.193155565592424167e-04
9.888017610390916756e-01,8.063261073690138579e-04
9.889609934577137107e-01,7.935423145339556839e-04
9.891179951845200380e-01,7.809609307511674670e-04
9.892727968333026034e-01,7.685787597168000076e-04
9.894254286103956186e-01,7.563926553337968223e-04
9.895759203198303267e-01,7.443995209316548812e-04
9.897243013684294821e-01,7.325963084980551899e-04
9.898706007708434340e-01,7.209800179221755425e-04
9.900148471545289208e-01,7.095476962495269333e-04
9.901570687646694680e-01,6.982964369481370120e-04
9.902972934690393858e-01,6.872233791859217464e-04
9.904355487628120347e-01,6.763257071190789758e-04
9.905718617733101361e-01,6.656006491913435017e-04
9.907062592647024601e-01,6.550454774439452062e-04
9.908387676426462232e-01,6.446575068361139627e-04
9.909694129588721978e-01,6.344340945759751075e-04
9.910982209157193079e-01,6.243726394616842248e-04
9.912252168706141564e-01,6.144705812326502160e-04
9.913504258404972624e-01,6.047253999306982262e-04
9.914738725061990054e-01,5.951346152710256269e-04
9.915955812167615013e-01,5.856957860228059884e-04
9.917155759937108517e-01,5.764065093993009630e-04
9.918338805352768794e-01,5.672644204573341464e-04
9.919505182205656801e-01,5.582671915059957265e-04
9.920655121136785493e-01,5.494125315244328565e-04
9.921788849677838362e-01,5.406981855885972712e-04
9.922906592291403927e-01,5.321219343068131057e-04
9.924008570410710606e-01,5.236815932640353534e-04
9.925095002478894202e-01,5.153750124746689669e-04
9.926166103987797973e-01,5.072000758438214262e-04
9.927222087516280880e-01,4.991547006368604036e-04
9.928263162768092842e-01,4.912368369571572637e-04
9.929289536609269273e-01,4.834444672318892206e-04
9.930301413105078190e-01,4.757756057057801872e-04
9.931298993556522126e-01,4.682282979426643588e-04
9.932282476536383742e-01,4.608006203347517530e-04
9.933252057924849554e-01,4.534906796194818090e-04
9.934207930944682907e-01,4.462966124038494171e-04
9.935150286195973957e-01,4.392165846960934938e-04
9.936079311690454441e-01,4.322487914446336110e-04
9.936995192885412775e-01,4.253914560841494039e-04
9.937898112717160615e-01,4.186428300886911916e-04
9.938788251634115278e-01,4.120011925317183799e-04
9.939665787629454741e-01,4.054648496529593372e-04
9.940530896273384043e-01,3.990321344319903442e-04
9.941383750744989811e-01,3.927014061684320242e-04
9.942224521863711750e-01,3.864710500686616666e-04
9.943053378120407793e-01,3.803394768389441356e-04
9.943870485708055096e-01,3.743051222848833522e-04
9.944676008552043589e-01,3.683664469170985062e-04
9.945470108340114246e-01,3.625219355630293714e-04
9.946252944551913222e-01,3.567700969847799222e-04
9.947024674488170737e-01,3.511094635029052215e-04
9.947785453299536895e-01,3.455385906260539756e-04
9.948535434015025603e-01,3.400560566863746002e-04
9.949274767570126521e-01,3.346604624806003903e-04
9.950003602834555094e-01,3.293504309167235916e-04
9.950722086639647301e-01,3.241246066661754278e-04
9.951430363805421342e-01,3.189816558214263274e-04
9.952128577167290713e-01,3.139202655589264416e-04
9.952816867602441997e-01,3.089391438072973330e-04
9.953495374055877365e-01,3.040370189207077770e-04
9.954164233566127340e-01,2.992126393573384829e-04
9.954823581290644929e-01,2.944647733628693274e-04
9.955473550530873350e-01,2.897922086589075686e-04
9.956114272756984018e-01,2.851937521362809830e-04
9.956745877632320330e-01,2.806682295531227433e-04
9.957368493037519475e-01,2.762144852376731711e-04
9.957982245094321172e-01,2.718313817957269170e-04
9.958587258189094404e-01,2.675177998226531428e-04
9.959183654996023316e-01,2.632726376199182863e-04
9.959771556500051082e-01,2.590948109160441898e-04
9.960351082019488489e-01,2.549832525919299244e-04
9.960922349228339412e-01,2.509369124104724228e-04
9.961485474178355393e-01,2.469547567504190772e-04
9.962040571320800453e-01,2.430357683443871172e-04
9.962587753527930579e-01,2.391789460209850114e-04
9.963127132114194540e-01,2.353833044509722784e-04
9.963658816857179357e-01,2.316478738973971549e-04
9.964182916018269331e-01,2.279716999696482596e-04
9.964699536363040844e-01,2.243538433813611660e-04
9.965208783181401797e-01,2.207933797121202247e-04
9.965710760307463500e-01,2.172893991728960307e-04
9.966205570139159420e-01,2.138410063751619149e-04
9.966693313657609687e-01,2.104473201036311826e-04
9.967174090446223600e-01,2.071074730925602384e-04
9.967647998709578960e-01,2.038206118055613280e-04
9.968115135292031637e-01,2.005858962188713374e-04
9.968575595696103075e-01,1.974024996080220317e-04
9.969029474100602473e-01,1.942696083378600460e-04
9.969476863378549103e-01,1.911864216558636898e-04
9.969917855114830418e-01,1.881521514887062334e-04
9.970352539623639210e-01,1.851660222420142561e-04
9.970781005965696497e-01,1.822272706032722139e-04
9.971203341965229061e-01,1.793351453478244100e-04
9.971619634226740470e-01,1.764889071479250370e-04
9.972029968151551182e-01,1.736878283847900501e-04
9.972434427954128822e-01,1.709311929636043038e-04
9.972833096678218601e-01,1.682182961314364648e-04
9.973226056212716184e-01,1.655484442980177640e-04
9.973613387307392886e-01,1.629209548593402428e-04
9.973995169588375509e-01,1.603351560240288227e-04
9.974371481573423015e-01,1.577903866424457807e-04
9.974742400687023336e-01,1.552859960384839384e-04
9.975108003275278135e-01,1.528213438440076345e-04
9.975468364620585504e-01,1.503957998358984669e-04
9.975823558956140591e-01,1.480087437756673677e-04
9.976173659480249700e-01,1.456595652515910806e-04
9.976518738370437900e-01,1.433476635233346056e-04
9.976858866797374548e-01,1.410724473690207149e-04
9.977194114938633396e-01,1.388333349347079426e-04
9.977524551992249524e-01,1.366297535862395622e-04
9.977850246190104189e-01,1.344611397634269592e-04
9.978171264811128705e-01,1.323269388365299682e-04
9.978487674194354007e-01,1.302266049649993429e-04
9.978799539751742609e-01,1.281596009584449309e-04
9.979106925980909537e-01,1.261253981397958608e-04
9.979409896477611230e-01,1.241234762106163680e-04
9.979708513948132298e-01,1.221533231185475510e-04
9.980002840221448013e-01,1.202144349268366224e-04
9.980292936261268011e-01,1.183063156859247772e-04
9.980578862177902355e-01,1.164284773070601453e-04
9.980860677239959955e-01,1.145804394379036992e-04
9.981138439885920421e-01,1.127617293400979729e-04
9.981412207735524955e-01,1.109718817687666101e-04
9.981682037601014024e-01,1.092104388539153181e-04
9.981947985498245135e-01,1.074769499837042899e-04
9.982210106657624094e-01,1.057709716895622936e-04
9.982468455534913021e-01,1.040920675331140892e-04
9.982723085821897380e-01,1.024398079948925369e-04
9.982974050456889792e-01,1.008137703648071139e-04
9.983221401635103964e-01,9.921353863434171922e-05
9.983465190818906487e-01,9.763870339045439145e-05
9.983705468747895440e-01,9.608886171115211920e-05
9.983942285448875742e-01,9.456361706271474994e-05
9.984175690245685741e-01,9.306257919854174618e-05
9.984405731768887238e-01,9.158536405959652720e-05
9.984632457965347818e-01,9.013159367642326980e-05
9.984855916107664431e-01,8.870089607271147540e-05
9.985076152803480376e-01,8.729290517038361082e-05
9.985293214004675733e-01,8.590726069618267503e-05
9.985507145016416786e-01,8.454360808973509394e-05
9.985717990506112196e-01,8.320159841306698826e-05
9.985925794512227061e-01,8.188088826154939269e-05
9.986130600452972628e-01,8.058113967625152850e-05
9.986332451134903865e-01,7.930202005767885971e-05
9.986531388761384909e-01,7.804320208087481823e-05
9.986727454940932391e-01,7.680436361186414773e-05
9.986920690695472169e-01,7.558518762541745640e-05
9.987111136468443950e-01,7.438536212411541631e-05
9.987298832132847082e-01,7.320458005869284995e-05
9.987483816999134234e-01,7.204253924964209048e-05
9.987666129823017380e-01,7.089894231005592381e-05
9.987845808813163861e-01,6.977349656969063772e-05
9.988022891638798084e-01,6.866591400022998735e-05
9.988197415437179982e-01,6.757591114173092767e-05
9.988369416821002433e-01,6.650320903023283032e-05
9.988538931885673211e-01,6.544753312651168569e-05
9.988705996216512562e-01,6.440861324596108925e-05
9.988870644895828654e-01,6.338618348958251583e-05
9.989032912509934192e-01,6.237998217606741244e-05
9.989192833156033124e-01,6.138975177495349168e-05
9.989350440449022983e-01,6.041523884083886751e-05
9.989505767528222835e-01,5.945619394863693036e-05
9.989658847063982439e-01,5.851237162985565763e-05
9.989809711264220349e-01,5.758353030988531366e-05
9.989958391880866539e-01,5.666943224627848599e-05
9.990104920216215101e-01,5.576984346800691327e-05
9.990249327129191448e-01,5.488453371567962775e-05
9.990391643041546255e-01,5.401327638270733532e-05
9.990531897943936146e-01,5.315584845739787436e-05
9.990670121401949988e-01,5.231203046596839476e-05
9.990806342562041920e-01,5.148160641645959306e-05
9.990940590157378898e-01,5.066436374353773981e-05
9.991072892513617187e-01,4.986009325417032988e-05
9.991203277554585593e-01,4.906858907416235222e-05
9.991331772807917622e-01,4.828964859553846762e-05
9.991458405410570398e-01,4.752307242475846362e-05
9.991583202114298068e-01,4.676866433175263057e-05
9.991706189291039708e-01,4.602623119976423811e-05
9.991827392938227304e-01,4.529558297598603383e-05
9.991946838684026000e-01,4.457653262297867541e-05
9.992064551792511073e-01,4.386889607085837022e-05
9.992180557168756083e-01,4.317249217024172179e-05
9.992294879363867732e-01,4.248714264593590425e-05
9.992407542579936353e-01,4.181267205136217759e-05
9.992518570674938649e-01,4.114890772370133245e-05
9.992627987167550518e-01,4.049567973974967366e-05
9.992735815241906572e-01,3.985282087247407010e-05
9.992842077752296381e-01,3.922016654825532405e-05
9.992946797227787448e-01,3.859755480480885499e-05
9.993049995876785996e-01,3.798482624977184938e-05
9.993151695591542261e-01,3.738182401994665090e-05
9.993251917952588048e-01,3.678839374118973883e-05
9.993350684233113235e-01,3.620438348893619798e-05
9.993448015403281204e-01,3.562964374934967846e-05
9.993543932134492103e-01,3.506402738108782986e-05
9.993638454803570603e-01,3.450738957767363508e-05
9.993731603496920357e-01,3.395958783046290624e-05
9.993823398014597403e-01,3.342048189219859830e-05
9.993913857874341389e-01,3.288993374114270417e-05
9.994003002315544615e-01,3.236780754577647519e-05
9.994090850303173346e-01,3.185396963006003560e-05
9.994177420531626943e-01,3.134828843924265660e-05
9.994262731428543711e-01,3.085063450621468420e-05
9.994346801158567883e-01,3.036088041839291491e-05
9.994429647627041113e-01,2.987890078513067443e-05
9.994511288483666211e-01,2.940457220564453568e-05
9.994591741126098716e-01,2.893777323744925310e-05
9.994671022703517371e-01,2.847838436529318508e-05
9.994749150120105785e-01,2.802628797058588999e-05
9.994826140038522988e-01,2.758136830131053668e-05
9.994902008883304045e-01,2.714351144241310308e-05
9.994976772844222923e-01,2.671260528666102087e-05
9.995050447879597622e-01,2.628853950596372064e-05
9.995123049719568664e-01,2.587120552314789828e-05
9.995194593869315414e-01,2.546049648418017064e-05
9.995265095612227979e-01,2.505630723083005957e-05
9.995334570013052478e-01,2.465853427376645346e-05
9.995403031920967463e-01,2.426707576608050593e-05
9.995470495972635927e-01,2.388183147722840532e-05
9.995536976595212897e-01,2.350270276738719133e-05
9.995602488009299735e-01,2.312959256221714402e-05
9.995667044231875131e-01,2.276240532802447058e-05
9.995730659079160585e-01,2.240104704731759458e-05
9.995793346169477012e-01,2.204542519475119328e-05
9.995855118926035843e-01,2.169544871345159968e-05
9.995915990579702370e-01,2.135102799171758239e-05
9.995975974171722456e-01,2.101207484009064540e-05
9.996035082556399276e-01,2.067850246878889805e-05
9.996093328403751199e-01,2.035022546549862028e-05
9.996150724202120808e-01,2.002715977351839343e-05
9.996207282260736182e-01,1.970922267024935250e-05
9.996263014712269968e-01,1.939633274602690102e-05
9.996317933515326271e-01,1.908840988328791880e-05
9.996372050456917568e-01,1.878537523606845140e-05
9.996425377154897207e-01,1.848715120982654167e-05
9.996477925060351932e-01,1.819366144158501958e-05
9.996529705459978876e-01,1.790483078038925942e-05
9.996580729478408145e-01,1.762058526807485636e-05
9.996631008080512082e-01,1.734085212034034993e-05
9.996680552073671233e-01,1.706555970812011233e-05
9.996729372110002565e-01,1.679463753925269196e-05
9.996777478688573249e-01,1.652801624043994682e-05
9.996824882157580028e-01,1.626562753949226147e-05
9.996871592716479737e-01,1.600740424785541952e-05
9.996917620418108719e-01,1.575328024341463874e-05
9.996962975170765597e-01,1.550319045357133056e-05
9.997007666740281850e-01,1.525707083858834516e-05
9.997051704752016876e-01,1.501485837519931988e-05
9.997095098692885262e-01,1.477649104047813951e-05
9.997137857913311887e-01,1.454190779596415988e-05
9.997179991629178142e-01,1.431104857203931194e-05
9.997221508923729294e-01,1.408385425255302402e-05
9.997262418749478519e-01,1.386026665969104713e-05
9.997302729930054310e-01,1.364022853908428883e-05
9.997342451162035681e-01,1.342368354515391333e-05
9.997381591016777369e-01,1.321057622668890813e-05
9.997420157942170649e-01,1.300085201265242744e-05
9.997458160264425242e-01,1.279445719821336000e-05
9.997495606189787942e-01,1.259133893099945020e-05
9.997532503806256798e-01,1.239144519756853191e-05
9.997568861085274206e-01,1.219472481009439876e-05
9.997604685883376696e-01,1.200112739326387524e-05
9.997639985943843621e-01,1.181060337138180740e-05
9.997674768898305864e-01,1.162310395568060177e-05
9.997709042268347890e-01,1.143858113183113277e-05
9.997742813467068723e-01,1.125698764765177633e-05
9.997776089800635146e-01,1.107827700101246090e-05
9.997808878469807148e-01,1.090240342793063917e-05
9.997841186571444494e-01,1.072932189085611602e-05
9.997873021099991098e-01,1.055898806714176457e-05
9.997904388948934962e-01,1.039135833769716752e-05
9.997935296912249248e-01,1.022638977582227153e-05
9.997965751685822244e-01,1.006404013621825797e-05
9.997995759868849586e-01,9.904267844172719349e-06
9.998025327965227582e-01,9.747031984916497272e-06
9.998054462384898811e-01,9.592292293149325491e-06
9.998083169445217688e-01,9.440009142731752354e-06
9.998111455372256096e-01,9.290143536540559229e-06
9.998139326302114549e-01,9.142657096485186347e-06
9.998166788282220052e-01,8.997512053682565653e-06
9.998193847272575097e-01,8.854671238787850082e-06
9.998220509147031088e-01,8.714098072478599792e-06
9.998246779694499597e-01,8.575756556089923213e-06
9.998272664620188044e-01,8.439611262398258836e-06
9.998298169546787628e-01,8.305627326551419257e-06
9.998323300015654613e-01,8.173770437142447866e-06
9.998348061487981608e-01,8.044006827425317975e-06
9.998372459345943319e-01,7.916303266669841816e-06
9.998396498893824536e-01,7.790627051653863249e-06
9.998420185359143675e-01,7.666945998290435331e-06
9.998443523893750795e-01,7.545228433387866869e-06
9.998466519574910061e-01,7.425443186540537299e-06
9.998489177406372219e-01,7.307559582148382652e-06
9.998511502319423760e-01,7.191547431563048519e-06
9.998533499173937189e-01,7.077377025358662738e-06
9.998555172759385767e-01,6.965019125725272851e-06
9.998576527795856039e-01,6.854444958982991687e-06
9.998597568935047031e-01,6.745626208214957099e-06
9.998618300761245026e-01,6.638535006017185645e-06
9.998638727792303893e-01,6.533143927363506696e-06
9.998658854480584335e-01,6.429425982583702505e-06
9.998678685213903128e-01,6.327354610453114415e-06
9.998698224316457939e-01,6.226903671391900038e-06
9.998717476049743258e-01,6.128047440772238836e-06
9.998736444613451901e-01,6.030760602331728541e-06
9.998755134146355417e-01,5.935018241691327461e-06
9.998773548727191152e-01,5.840795839976188416e-06
9.998791692375514906e-01,5.748069267537700407e-06
9.998809569052562463e-01,5.656814777775194726e-06
9.998827182662076707e-01,5.567009001055682418e-06
9.998844537051144732e-01,5.478628938730117085e-06
9.998861636011006082e-01,5.391651957244598214e-06
9.998878483277859885e-01,5.306055782345057307e-06
9.998895082533654222e-01,5.221818493373903830e-06
9.998911437406869940e-01,5.138918517657212210e-06
9.998927551473288933e-01,5.057334624980969266e-06
9.998943428256752419e-01,4.977045922155003097e-06
9.998959071229905904e-01,4.898031847663188214e-06
9.998974483814946357e-01,4.820272166398564867e-06
9.998989669384331647e-01,4.743746964482001242e-06
9.999004631261521059e-01,4.668436644163121183e-06
9.999019372721655863e-01,4.594321918802133733e-06
9.999033896992275405e-01,4.521383807931332046e-06
9.999048207253988796e-01,4.449603632394957249e-06
9.999062306641162134e-01,4.378963009566227007e-06
9.999076198242579094e-01,4.309443848640242992e-06
9.999089885102103725e-01,4.241028346001646468e-06
9.999103370219317721e-01,4.173698980665766689e-06
9.999116656550172122e-01,4.107438509792158431e-06
9.999129747007603486e-01,4.042229964269321624e-06
9.999142644462172269e-01,3.978056644369520595e-06
9.999155351742651243e-01,3.914902115472562791e-06
9.999167871636650551e-01,3.852750203857451957e-06
9.999180206891193912e-01,3.791584992560840444e-06
9.999192360213322583e-01,3.731390817301217630e-06
9.999204334270651584e-01,3.672152262467785820e-06
9.999216131691959220e-01,3.613854157173014390e-06
9.999227755067734424e-01,3.556481571367840914e-06
9.999239206950736314e-01,3.500019812018535863e-06
9.999250489856537083e-01,3.444454419344254676e-06
9.999261606264058244e-01,3.389771163114308614e-06
9.999272558616102424e-01,3.335956039004208695e-06
9.999283349319876280e-01,3.282995265009532329e-06
9.999293980747501198e-01,3.230875277916758850e-06
9.999304455236521783e-01,3.179582729830072324e-06
9.999314775090409890e-01,3.129104484753320181e-06
9.999324942579055353e-01,3.079427615226222613e-06
9.999334959939244483e-01,3.030539399013972571e-06
9.999344829375150789e-01,2.982427315849390352e-06
9.999354553058793504e-01,2.935079044226776417e-06
9.999364133130523857e-01,2.888482458246675116e-06
9.999373571699452512e-01,2.842625624510699344e-06
9.999382870843935844e-01,2.797496799065669444e-06
9.999392032611992276e-01,2.753084424396236282e-06
9.999401059021757465e-01,2.709377126465257499e-06
9.999409952061916185e-01,2.666363711801147660e-06
9.999418713692121985e-01,2.624033164631458630e-06
9.999427345843421300e-01,2.582374644061962121e-06
9.999435850418670890e-01,2.541377481300519962e-06
9.999444229292938635e-01,2.501031176925003045e-06
9.999452484313916534e-01,2.461325398194593180e-06
9.999460617302307064e-01,2.422249976403760588e-06
9.999468630052221751e-01,2.383794904278238135e-06
9.999476524331566418e-01,2.345950333412339665e-06
9.999484301882407555e-01,2.308706571746948627e-06
9.999491964421373114e-01,2.272054081087551443e-06
9.999499513639995563e-01,2.235983474661657925e-06
9.999506951205091587e-01,2.200485514714999687e-06
9.999514278759108477e-01,2.165551110145890800e-06
9.999521497920497159e-01,2.131171314177133165e-06
9.999528610284036390e-01,2.097337322064880910e-06
9.999535617421194678e-01,2.064040468843874258e-06
9.999542520880457808e-01,2.031272227108465198e-06
9.999549322187667455e-01,1.999024204828868292e-06
9.999556022846352032e-01,1.967288143202075455e-06
9.999562624338039774e-01,1.936055914536882028e-06
9.999569128122595130e-01,1.905319520172497489e-06
9.999575535638516310e-01,1.875071088430180503e-06
9.999581848303259468e-01,1.845302872597402996e-06
9.999588067513534018e-01,1.816007248944007092e-06
9.999594194645607947e-01,1.787176714769858331e-06
9.999600231055607580e-01,1.758803886483486103e-06
9.999606178079809560e-01,1.730881497711229772e-06
9.999612037034921741e-01,1.703402397436395378e-06
9.999617809218377396e-01,1.676359548167955581e-06
9.999623495908610549e-01,1.649746024138319358e-06
9.999629098365335755e-01,1.623555009529710862e-06
9.999634617829811223e-01,1.597779796728701762e-06
9.999640055525121918e-01,1.572413784608457857e-06
9.999645412656429366e-01,1.547450476838243004e-06
9.999650690411239218e-01,1.522883480219770811e-06
9.999655889959661037e-01,1.498706503049959616e-06
9.999661012454655884e-01,1.474913353509676563e-06
9.999666059032288334e-01,1.451497938078063753e-06
9.999671030811969619e-01,1.428454259972033570e-06
9.999675928896705202e-01,1.405776417610537383e-06
9.999680754373329039e-01,1.383458603103213125e-06
9.999685508312741167e-01,1.361495100763024241e-06
9.999690191770140846e-01,1.339880285642513698e-06
9.999694805785250828e-01,1.318608622093282154e-06
9.999699351382546064e-01,1.297674662348355928e-06
9.999703829571476854e-01,1.277073045127038393e-06
9.999708241346683124e-01,1.256798494261918278e-06
9.999712587688218690e-01,1.236845817347675295e-06
9.999716869561751098e-01,1.217209904411329259e-06
9.999721087918783669e-01,1.197885726603605521e-06
9.999725243696855337e-01,1.178868334911070715e-06
9.999729337819744934e-01,1.160152858888711852e-06
9.999733371197673248e-01,1.141734505412641342e-06
9.999737344727496202e-01,1.123608557452595056e-06
9.999741259292910245e-01,1.105770372863924009e-06
9.999745115764633319e-01,1.088215383198756089e-06
9.999748915000598037e-01,1.070939092536036457e-06
9.999752657846137094e-01,1.053937076330136816e-06
9.999756345134171998e-01,1.037204980277744495e-06
9.999759977685389600e-01,1.020738519202741460e-06
9.999763556308417511e-01,1.004533475958779954e-06
9.999767081800010615e-01,9.885857003492873295e-07
9.999770554945213163e-01,9.728911080646097353e-07
9.999773976517534191e-01,9.574456796360310410e-07
9.999777347279116269e-01,9.422454594063967749e-07
9.999780667980907589e-01,9.272865545170798724e-07
9.999783939362808516e-01,9.125651339110254381e-07
9.999787162153853659e-01,8.980774273516267651e-07
9.999790337072352875e-01,8.838197244571725738e-07
9.999793464826055578e-01,8.697883737506241693e-07
9.999796546112311724e-01,8.559797817244793158e-07
9.999799581618213917e-01,8.423904119204769737e-07
9.999802572020745073e-01,8.290167840239162153e-07
9.999805517986937176e-01,8.158554729723502414e-07
9.999808420174007839e-01,8.029031080784308250e-07
9.999811279229507965e-01,7.901563721666785058e-07
9.999814095791462742e-01,7.776120007239548134e-07
9.999816870488510423e-01,7.652667810634233844e-07
9.999819603940035551e-01,7.531175515017792145e-07
9.999822296756309958e-01,7.411612005495450892e-07
9.999824949538627106e-01,7.293946661142178206e-07
9.999827562879423093e-01,7.178149347160660873e-07
9.999830137362423210e-01,7.064190407163783868e-07
9.999832673562749630e-01,6.952040655579606733e-07
9.999835172047063514e-01,6.841671370176947914e-07
9.999837633373681589e-01,6.733054284709582302e-07
9.999840058092694939e-01,6.626161581677248847e-07
9.999842446746100011e-01,6.520965885201566664e-07
9.999844799867905198e-01,6.417440254015046984e-07
9.999847117984259626e-01,6.315558174561402044e-07
9.999849401613553068e-01,6.215293554205398646e-07
9.999851651266545849e-01,6.116620714550500884e-07
9.999853867446468758e-01,6.019514384862603750e-07
9.999856050649142958e-01,5.923949695598156141e-07
9.999858201363074350e-01,5.829902172035021546e-07
9.999860320069582365e-01,5.737347728004493534e-07
9.999862407242876561e-01,5.646262659722745487e-07
9.999864463350186528e-01,5.556623639720280999e-07
9.999866488851857360e-01,5.468407710867705673e-07
9.999868484201440699e-01,5.381592280496380381e-07
9.999870449845800202e-01,5.296155114612339198e-07
9.999872386225214793e-01,5.212074332202181360e-07
9.999874293773470812e-01,5.129328399629256920e-07
9.999876172917955275e-01,5.047896125118852285e-07
9.999878024079751349e-01,4.967756653330931423e-07
9.999879847673731614e-01,4.888889460019022446e-07
9.999881644108651324e-01,4.811274346773913362e-07
9.999883413787229447e-01,4.734891435850773690e-07
9.999885157106248590e-01,4.659721165078414978e-07
9.999886874456634933e-01,4.585744282849364090e-07
9.999888566223545938e-01,4.512941843189458062e-07
9.999890232786452504e-01,4.441295200905734975e-07
9.999891874519225565e-01,4.370786006811331245e-07
9.999893491790221578e-01,4.301396203026207418e-07
9.999895084962356906e-01,4.233108018352454157e-07
9.999896654393187756e-01,4.165903963723036512e-07
9.999898200434994555e-01,4.099766827722780580e-07
9.999899723434853005e-01,4.034679672180470159e-07
9.999901223734717348e-01,3.970625827830922622e-07
9.999902701671486982e-01,3.907588890045926454e-07
9.999904157577091945e-01,3.845552714632958359e-07
9.999905591778552871e-01,3.784501413700592046e-07
9.999907004598064253e-01,3.724419351589551524e-07
9.999908396353056617e-01,3.665291140868350675e-07
9.999909767356275347e-01,3.607101638392521168e-07
9.999911117915845082e-01,3.549835941426386349e-07
9.999912448335329662e-01,3.493479383826406481e-07
9.999913758913815398e-01,3.438017532285126555e-07
9.999915049945963252e-01,3.383436182634739321e-07
9.999916321722083223e-01,3.329721356209341370e-07
9.999917574528189856e-01,3.276859296264932493e-07
9.999918808646069968e-01,3.224836464456253610e-07
9.999920024353350367e-01,3.173639537369562748e-07
9.999921221923543380e-01,3.123255403110441691e-07
9.999922401626123447e-01,3.073671157945779925e-07
9.999923563726580422e-01,3.024874102999076643e-07
9.999924708486475078e-01,2.976851740998192637e-07
9.999925836163496840e-01,2.929591773074741542e-07
9.999926947011535949e-01,2.883082095614295116e-07
9.999928041280712332e-01,2.837310797156582530e-07
9.999929119217452200e-01,2.792266155344913382e-07
9.999930181064536905e-01,2.747936633924021350e-07
9.999931227061154004e-01,2.704310879785576220e-07
9.999932257442950556e-01,2.661377720060589233e-07
9.999933272442089738e-01,2.619126159257993919e-07
9.999934272287296366e-01,2.577545376448635822e-07
9.999935257203909078e-01,2.536624722493984522e-07
9.999936227413932510e-01,2.496353717318826768e-07
9.999937183136087260e-01,2.456722047227273715e-07
9.999938124585849852e-01,2.417719562261361729e-07
9.999939051975511584e-01,2.379336273601595624e-07
9.999939965514220708e-01,2.341562351008762519e-07
9.999940865408023516e-01,2.304388120306348748e-07
9.999941751859920958e-01,2.267804060902936462e-07
9.999942625069904167e-01,2.231800803353924526e-07
9.999943485235001095e-01,2.196369126961962532e-07
9.999944332549323134e-01,2.161499957415480912e-07
9.999945167204107310e-01,2.127184364464707548e-07
9.999945989387756251e-01,2.093413559634581674e-07
9.999946799285878152e-01,2.060178893973974781e-07
9.999947597081335626e-01,2.027471855840645725e-07
9.999948382954281234e-01,1.995284068721360148e-07
9.999949157082196338e-01,1.963607289086617541e-07
9.999949919639928853e-01,1.932433404279434594e-07
9.999950670799742092e-01,1.901754430437648552e-07
9.999951410731341417e-01,1.871562510449201912e-07
9.999952139601915313e-01,1.841849911939888603e-07
9.999952857576177578e-01,1.812609025293050517e-07
9.999953564816398410e-01,1.783832361700705565e-07
9.999954261482439932e-01,1.755512551245622631e-07
9.999954947731795052e-01,1.727642341013838082e-07
9.999955623719626319e-01,1.700214593237144013e-07
9.999956289598788128e-01,1.673222283465060124e-07
9.999956945519866691e-01,1.646658498765829441e-07
9.999957591631222220e-01,1.620516435955975724e-07
9.999958228079006695e-01,1.594789399857963318e-07
9.999958855007210490e-01,1.569470801585524526e-07
9.999959472557683471e-01,1.544554156856201111e-07
9.999960080870170520e-01,1.520033084330681666e-07
9.999960680082345954e-01,1.495901303978500517e-07
9.999961270329837948e-01,1.472152635469679650e-07
9.999961851746266284e-01,1.448780996591912387e-07
9.999962424463260113e-01,1.425780401692863976e-07
9.999962988610503478e-01,1.403144960147212681e-07
9.999963544315749742e-01,1.380868874848026141e-07
9.999964091704856006e-01,1.358946440722065603e-07
9.999964630901815310e-01,1.337372043268709149e-07
9.999965162028776611e-01,1.316140157122023003e-07
9.999965685206072541e-01,1.295245344635681822e-07
9.999966200552253826e-01,1.274682254490356532e-07
9.999966708184110376e-01,1.254445620323202845e-07
9.999967208216693493e-01,1.234530259379112430e-07
9.999967700763348066e-01,1.214931071183375229e-07
9.999968185935734777e-01,1.195643036235414364e-07
9.999968663843861183e-01,1.176661214723259450e-07
9.999969134596088383e-01,1.157980745258425861e-07
9.999969598299182083e-01,1.139596843630883238e-07
9.999970055058309271e-01,1.121504801583786333e-07
9.999970504977082619e-01,1.103699985607658619e-07
9.999970948157571593e-01,1.086177835753720050e-07
9.999971384700331312e-01,1.068933864466052686e-07
9.999971814704415873e-01,1.051963655432307883e-07
9.999972238267416103e-01,1.035262862452659754e-07
9.999972655485467321e-01,1.018827208326711230e-07
9.999973066453274884e-01,1.002652483758076914e-07
9.999973471264139713e-01,9.867345462763514030e-08
9.999973870009970511e-01,9.710693191761956287e-08
9.999974262781319290e-01,9.556527904732647240e-08
9.999974649667376925e-01,9.404810118767088817e-08
9.999975030756023120e-01,9.255500977779928342e-08
9.999975406133819744e-01,9.108562242557610482e-08
9.999975775886047469e-01,8.963956280965073630e-08
9.999976140096716870e-01,8.821646058307892722e-08
9.999976498848585083e-01,8.681595127847418694e-08
9.999976852223183554e-01,8.543767621466549519e-08
9.999977200300831370e-01,8.408128240483628780e-08
9.999977543160647464e-01,8.274642246612212577e-08
9.999977880880576153e-01,8.143275453064352933e-08
9.999978213537403793e-01,8.013994215795123943e-08
9.999978541206774318e-01,7.886765424886139416e-08
9.999978863963200348e-01,7.761556496065868981e-08
9.999979181880090939e-01,7.638335362364583463e-08
9.999979495029761578e-01,7.517070465901766950e-08
9.999979803483451946e-01,7.397730749803933549e-08
9.999980107311339239e-01,7.280285650250727286e-08
9.999980406582557046e-01,7.164705088647314616e-08
9.999980701365208668e-01,7.050959463921044608e-08
9.999980991726388213e-01,6.939019644940408773e-08
9.999981277732185037e-01,6.828856963054331194e-08
9.999981559447704837e-01,6.720443204749938705e-08
9.999981836937088531e-01,6.613750604426877514e-08
9.999982110263515578e-01,6.508751837286328674e-08
9.999982379489231743e-01,6.405420012332944958e-08
9.999982644675549093e-01,6.303728665487869486e-08
9.999982905882867090e-01,6.203651752811085130e-08
9.999983163170691469e-01,6.105163643831396663e-08
9.999983416597635344e-01,6.008239114982244375e-08
9.999983666221441414e-01,5.912853343141802673e-08
9.999983912098991956e-01,5.818981899275576277e-08
9.999984154286319926e-01,5.726600742179955470e-08
9.999984392838624503e-01,5.635686212325082648e-08
9.999984627810282189e-01,5.546215025795481034e-08
9.999984859254861247e-01,5.458164268326871262e-08
9.999985087225127245e-01,5.371511389437658447e-08
9.999985311773063046e-01,5.286234196653590900e-08
9.999985532949873246e-01,5.202310849824104862e-08
9.999985750806005269e-01,5.119719855528904715e-08
9.999985965391144926e-01,5.038440061573328134e-08
9.999986176754248612e-01,4.958450651571132313e-08
9.999986384943532203e-01,4.879731139613246755e-08
9.999986590006497700e-01,4.802261365021188997e-08
9.999986791989939894e-01,4.726021487183771458e-08
9.999986990939955245e-01,4.650991980475758734e-08
9.999987186901948544e-01,4.577153629257225287e-08
9.999987379920654007e-01,4.504487522952282113e-08
9.999987570040134166e-01,4.432975051205937560e-08
9.999987757303794300e-01,4.362597899117846910e-08
9.999987941754396870e-01,4.293338042551733095e-08
9.999988123434057075e-01,4.225177743519266247e-08
9.999988302384272831e-01,4.158099545637241376e-08
9.999988478645913670e-01,4.092086269656858403e-08
9.999988652259247379e-01,4.027121009063999433e-08
9.999988823263933346e-01,3.963187125749331331e-08
9.999988991699043650e-01,3.900268245747173464e-08
9.999989157603066392e-01,3.838348255041997726e-08
9.999989321013914578e-01,3.777411295441505343e-08
9.999989481968937222e-01,3.717441760515232936e-08
9.999989640504923782e-01,3.658424291597620430e-08
9.999989796658116381e-01,3.600343773854546221e-08
9.999989950464210908e-01,3.543185332412303226e-08
9.999990101958378119e-01,3.486934328548033791e-08
9.999990251175259193e-01,3.431576355940641430e-08
9.999990398148979054e-01,3.377097236981219203e-08
9.999990542913154146e-01,3.323483019142067620e-08
9.999990685500894649e-01,3.270719971403335280e-08
9.999990825944820028e-01,3.218794580736408727e-08
9.999990964277062355e-01,3.167693548643121112e-08
9.999991100529272980e-01,3.117403787749908816e-08
9.999991234732633627e-01,3.067912418456033258e-08
9.999991366917854174e-01,3.019206765635017542e-08
9.999991497115189309e-01,2.971274355388450261e-08
9.999991625354441860e-01,2.924102911851332245e-08
9.999991751664969453e-01,2.877680354048123195e-08
9.999991876075691177e-01,2.831994792798722233e-08
9.999991998615092026e-01,2.787034527673552870e-08
9.999992119311232885e-01,2.742788043996995690e-08
9.999992238191756089e-01,2.699244009898392518e-08
9.999992355283890966e-01,2.656391273409869017e-08
9.999992470614458284e-01,2.614218859610228922e-08
9.999992584209875801e-01,2.572715967814193658e-08
9.999992696096173805e-01,2.531871968806267361e-08
9.999992806298985126e-01,2.491676402118507645e-08
9.999992914843566227e-01,2.452118973351527154e-08
9.999993021754789435e-01,2.413189551538013514e-08
9.999993127057161812e-01,2.374878166548114556e-08
9.999993230774819608e-01,2.337175006536011168e-08
9.999993332931540468e-01,2.300070415427027635e-08
9.999993433550743438e-01,2.263554890444637882e-08
9.999993532655501172e-01,2.227619079676738316e-08
9.999993630268539935e-01,2.192253779680523201e-08
9.999993726412245154e-01,2.157449933125455672e-08
9.999993821108666969e-01,2.123198626473586615e-08
9.999993914379529114e-01,2.089491087696738337e-08
9.999994006246224476e-01,2.056318684029916102e-08
9.999994096729833970e-01,2.023672919760398287e-08
9.999994185851113215e-01,1.991545434051910900e-08
9.999994273630519181e-01,1.959927998803359722e-08
9.999994360088193535e-01,1.928812516541546669e-08
9.999994445243975960e-01,1.898191018347343958e-08
9.999994529117416375e-01,1.868055661814798655e-08
9.999994611727767158e-01,1.838398729042623339e-08
9.999994693093995357e-01,1.809212624657590126e-08
9.999994773234779366e-01,1.780489873869291378e-08
9.999994852168525572e-01,1.752223120555791645e-08
9.999994929913359476e-01,1.724405125379667237e-08
9.999995006487132354e-01,1.697028763933954008e-08
9.999995081907439021e-01,1.670087024917537136e-08
9.999995156191597845e-01,1.643573008339494880e-08
9.999995229356677395e-01,1.617479923751965835e-08
9.999995301419488669e-01,1.591801088511057278e-08
9.999995372396587312e-01,1.566529926065370769e-08
9.999995442304286941e-01,1.541659964271694993e-08
9.999995511158648043e-01,1.517184833737441369e-08
9.999995578975502397e-01,1.493098266189393251e-08
9.999995645770434205e-01,1.469394092868351521e-08
9.999995711558800071e-01,1.446066242949268419e-08
9.999995776355724564e-01,1.423108741986461990e-08
9.999995840176105766e-01,1.400515710383514594e-08
9.999995903034621936e-01,1.378281361887463059e-08
9.999995964945723737e-01,1.356400002106892041e-08
9.999996025923651999e-01,1.334866027053560509e-08
9.999996085982436611e-01,1.313673921707173070e-08
9.999996145135886527e-01,1.292818258602942105e-08
9.999996203397613082e-01,1.272293696441571801e-08
9.999996260781021107e-01,1.252094978721310357e-08
9.999996317299312265e-01,1.232216932391718341e-08
9.999996372965497260e-01,1.212654466528810554e-08
9.999996427792380294e-01,1.193402571031230629e-08
9.999996481792585712e-01,1.174456315337126474e-08
9.999996534978541352e-01,1.155810847161393724e-08
9.999996587362489642e-01,1.137461391252966733e-08
9.999996638956492045e-01,1.119403248171842466e-08
9.999996689772425729e-01,1.101631793085516160e-08
9.999996739821995773e-01,1.084142474584524533e-08
9.999996789116724072e-01,1.066930813516795934e-08
9.999996837667964877e-01,1.049992401840504191e-08
9.999996885486900355e-01,1.033322901495134333e-08
9.999996932584545029e-01,1.016918043290472153e-08
9.999996978971750217e-01,1.000773625813231914e-08
9.999997024659201816e-01,9.848855143510391262e-09
9.999997069657425852e-01,9.692496398335012264e-09
9.999997113976794028e-01,9.538619977900865624e-09
9.999997157627518174e-01,9.387186473245466623e-09
9.999997200619656912e-01,9.238157101056233728e-09
9.999997242963122313e-01,9.091493693737773280e-09
9.999997284667673236e-01,8.947158689636867817e-09
9.999997325742923104e-01,8.805115123422633559e-09
9.999997366198345450e-01,8.665326616619430024e-09
9.999997406043266146e-01,8.527757368290013770e-09
9.999997445286872289e-01,8.392372145866676402e-09
9.999997483938214415e-01,8.259136276127885301e-09
9.999997522006207618e-01,8.128015636318215202e-09
9.999997559499631539e-01,7.998976645409226375e-09
9.999997596427134816e-01,7.871986255499117258e-09
9.999997632797239522e-01,7.747011943348901578e-09
9.999997668618333391e-01,7.624021702052927892e-09
9.999997703898680923e-01,7.502984032841686803e-09
9.999997738646425605e-01,7.383867937014719630e-09
9.999997772869587687e-01,7.266642908001611029e-09
9.999997806576060855e-01,7.151278923549010030e-09
9.999997839773629993e-01,7.037746438031709136e-09
9.999997872469955640e-01,6.926016374885767306e-09
9.999997904672586202e-01,6.816060119161783403e-09
9.999997936388955733e-01,6.707849510196374581e-09
9.999997967626389483e-01,6.601356834400019127e-09
9.999997998392099463e-01,6.496554818159385240e-09
9.999998028693188878e-01,6.393416620852340832e-09
9.999998058536658796e-01,6.291915827973870055e-09
9.999998087929400370e-01,6.192026444371099908e-09
9.999998116878204835e-01,6.093722887585751968e-09
9.999998145389759063e-01,5.996979981302261478e-09
9.999998173470650009e-01,5.901772948899929288e-09
9.999998201127364705e-01,5.808077407107442360e-09
9.999998228366294706e-01,5.715869359758116749e-09
9.999998255193734975e-01,5.625125191644303815e-09
9.999998281615887219e-01,5.535821662469331793e-09
9.999998307638854333e-01,5.447935900895499572e-09
9.999998333268655948e-01,5.361445398686550212e-09
9.999998358511213992e-01,5.276328004943114605e-09
9.999998383372366018e-01,5.192561920429717410e-09
9.999998407857857430e-01,5.110125691991800916e-09
9.999998431973353696e-01,5.028998207061422668e-09
9.999998455724428137e-01,4.949158688250144552e-09
9.999998479116576355e-01,4.870586688027793146e-09
9.999998502155206248e-01,4.793262083485676040e-09
9.999998524845647996e-01,4.717165071182958766e-09
9.999998547193150733e-01,4.642276162074838302e-09
9.999998569202884768e-01,4.568576176521252538e-09
9.999998590879939364e-01,4.496046239374815446e-09
9.999998612229333839e-01,4.424667775146759519e-09
9.999998633256008684e-01,4.354422503249586806e-09
9.999998653964825568e-01,4.285292433315279577e-09
9.999998674360580653e-01,4.217259860587830702e-09
9.999998694447993497e-01,4.150307361388899257e-09
9.999998714231715935e-01,4.084417788655487112e-09
9.999998733716324306e-01,4.019574267548431262e-09
9.999998752906333888e-01,3.955760191130630802e-09
9.999998771806183351e-01,3.892959216113871160e-09
9.999998790420252526e-01,3.831155258673191763e-09
9.999998808752850188e-01,3.770332490327682921e-09
9.999998826808221830e-01,3.710475333886689542e-09
9.999998844590549663e-01,3.651568459460374046e-09
9.999998862103953723e-01,3.593596780533618975e-09
9.999998879352488546e-01,3.536545450102201836e-09
9.999998896340152044e-01,3.480399856870442692e-09
9.999998913070879958e-01,3.425145621509075466e-09
9.999998929548545856e-01,3.370768592972610490e-09
9.999998945776972237e-01,3.317254844875136952e-09
9.999998961759917204e-01,3.264590671923665260e-09
9.999998977501085573e-01,3.212762586408094476e-09
9.999998993004126646e-01,3.161757314746903185e-09
9.999999008272633105e-01,3.111561794087684500e-09
9.999999023310143231e-01,3.062163168961640548e-09
9.999999038120144235e-01,3.013548787991199728e-09
9.999999052706070035e-01,2.965706200649902693e-09
9.999999067071304593e-01,2.918623154073715386e-09
9.999999081219174135e-01,2.872287589922982073e-09
9.999999095152963813e-01,2.826687641294188298e-09
9.999999108875904374e-01,2.781811629680750423e-09
9.999999122391177719e-01,2.737648061982061640e-09
9.999999135701919117e-01,2.694185627560017321e-09
9.999999148811217209e-01,2.651413195342269877e-09
9.999999161722111785e-01,2.609319810971475677e-09
9.999999174437601557e-01,2.567894693999799506e-09
9.999999186960631947e-01,2.527127235127951116e-09
9.999999199294112850e-01,2.487006993488067314e-09
9.999999211440905311e-01,2.447523693969718693e-09
9.999999223403828186e-01,2.408667224588373070e-09
9.999999235185659252e-01,2.370427633895641466e-09
9.999999246789130769e-01,2.332795128430627930e-09
9.999999258216940579e-01,2.295760070211750009e-09
9.999999269471737673e-01,2.259312974268375545e-09
9.999999280556136627e-01,2.223444506211647167e-09
9.999999291472712049e-01,2.188145479843872827e-09
9.999999302223996356e-01,2.153406854805862428e-09
9.999999312812490881e-01,2.119219734261631915e-09
9.999999323240650329e-01,2.085575362619840396e-09
9.999999333510899424e-01,2.052465123291425092e-09
9.999999343625620707e-01,2.019880536482818714e-09
9.999999353587167850e-01,1.987813257024209505e-09
9.999999363397853447e-01,1.956255072232277768e-09
9.999999373059955676e-01,1.925197899806863339e-09
9.999999382575721629e-01,1.894633785761022612e-09
9.999999391947359539e-01,1.864554902383952773e-09
9.999999401177050995e-01,1.834953546236251958e-09
9.999999410266938726e-01,1.805822136177007260e-09
9.999999419219136598e-01,1.777153211422205789e-09
9.999999428035722948e-01,1.748939429633968759e-09
9.999999436718751689e-01,1.721173565040121177e-09
9.999999445270236764e-01,1.693848506583613664e-09
9.999999453692169915e-01,1.666957256101326336e-09
9.999999461986506244e-01,1.640492926531782250e-09
9.999999470155176429e-01,1.614448740151318750e-09
9.999999478200081171e-01,1.588818026838257011e-09
9.999999486123088976e-01,1.563594222364633047e-09
9.999999493926045036e-01,1.538770866715046171e-09
9.999999501610761232e-01,1.514341602432196852e-09
9.999999509179027246e-01,1.490300172988696037e-09
9.999999516632602781e-01,1.466640421184715188e-09
9.999999523973223114e-01,1.443356287571079137e-09
9.999999531202596881e-01,1.420441808897396477e-09
9.999999538322401627e-01,1.397891116584820277e-09
9.999999545334299356e-01,1.375698435223062149e-09
9.999999552239918765e-01,1.353858081091261171e-09
9.999999559040869679e-01,1.332364460702341019e-09
9.999999565738733054e-01,1.311212069370471488e-09
9.999999572335067644e-01,1.290395489801275834e-09
9.999999578831409996e-01,1.269909390704419755e-09
9.999999585229272236e-01,1.249748525428225713e-09
9.999999591530143173e-01,1.229907730615962282e-09
9.999999597735491630e-01,1.210381924883471040e-09
9.999999603846762009e-01,1.191166107517780260e-09
9.999999609865374284e-01,1.172255357196385726e-09
9.999999615792735108e-01,1.153644830726861149e-09
9.999999621630223379e-01,1.135329761806475618e-09
9.999999627379195788e-01,1.117305459801509721e-09
9.999999633040995706e-01,1.099567308545944044e-09
9.999999638616939857e-01,1.082110765159225128e-09
9.999999644108326091e-01,1.064931358882795825e-09
9.999999649516437827e-01,1.048024689935100517e-09
9.999999654842530727e-01,1.031386428384764740e-09
9.999999660087848241e-01,1.015012313041668167e-09
9.999999665253612724e-01,9.988981503656158610e-10
9.999999670341028768e-01,9.830398133923453750e-10
9.999999675351278761e-01,9.674332406765729401e-10
9.999999680285535097e-01,9.520744352518293561e-10
9.999999685144943529e-01,9.369594636068030971e-10
9.999999689930642033e-01,9.220844546779388600e-10
9.999999694643740833e-01,9.074455988580252048e-10
9.999999699285341270e-01,8.930391470205266466e-10
9.999999703856526923e-01,8.788614095594011895e-10
9.999999708358362493e-01,8.649087554441640397e-10
9.999999712791899364e-01,8.511776112899509984e-10
9.999999717158166712e-01,8.376644604423471321e-10
9.999999721458189272e-01,8.243658420767443530e-10
9.999999725692965136e-01,8.112783503119956793e-10
9.999999729863484621e-01,7.983986333381429394e-10
9.999999733970721394e-01,7.857233925579924104e-10
9.999999738015631356e-01,7.732493817423160855e-10
9.999999741999158198e-01,7.609734061984691911e-10
9.999999745922233396e-01,7.488923219522024744e-10
9.999999749785771774e-01,7.370030349424662944e-10
9.999999753590673723e-01,7.253025002289971341e-10
9.999999757337829642e-01,7.137877212124843923e-10
9.999999761028111056e-01,7.024557488671169681e-10
9.999999764662381718e-01,6.913036809853159725e-10
9.999999768241488729e-01,6.803286614344550460e-10
9.999999771766269197e-01,6.695278794253826810e-10
9.999999775237543576e-01,6.588985687925575411e-10
9.999999778656125660e-01,6.484380072856109691e-10
9.999999782022809258e-01,6.381435158721570844e-10
9.999999785338384850e-01,6.280124580516721069e-10
9.999999788603622930e-01,6.180422391802652728e-10
9.999999791819289552e-01,6.082303058061703198e-10
9.999999794986134116e-01,5.985741450157860077e-10
9.999999798104897142e-01,5.890712837901000301e-10
9.999999801176304715e-01,5.797192883713295375e-10
9.999999804201077369e-01,5.705157636396102498e-10
9.999999807179918987e-01,5.614583524995990190e-10
9.999999810113526788e-01,5.525447352767945230e-10
9.999999813002589111e-01,5.437726291234530476e-10
9.999999815847775420e-01,5.351397874339321635e-10
9.999999818649755179e-01,5.266439992693187806e-10
9.999999821409180090e-01,5.182830887911885542e-10
9.999999824126698522e-01,5.100549147043579840e-10
9.999999826802942193e-01,5.019573697084807286e-10
9.999999829438537269e-01,4.939883799583517537e-10
9.999999832034103253e-01,4.861459045327800373e-10
9.999999834590241887e-01,4.784279349118908662e-10
9.999999837107554912e-01,4.708324944627294063e-10
9.999999839586628525e-01,4.633576379330284945e-10
9.999999842028043373e-01,4.560014509530153848e-10
9.999999844432371221e-01,4.487620495451252554e-10
9.999999846800171621e-01,4.416375796415002957e-10
9.999999849132000795e-01,4.346262166091481744e-10
9.999999851428402753e-01,4.277261647826393807e-10
9.999999853689917062e-01,4.209356570042228762e-10
9.999999855917068858e-01,4.142529541712428045e-10
9.999999858110381057e-01,4.076763447907413847e-10
9.999999860270367691e-01,4.012041445411311484e-10
9.999999862397532802e-01,3.948346958408273843e-10
9.999999864492374879e-01,3.885663674237285537e-10
9.999999866555384642e-01,3.823975539214355381e-10
9.999999868587043927e-01,3.763266754521048252e-10
9.999999870587826800e-01,3.703521772158278385e-10
9.999999872558203995e-01,3.644725290964345143e-10
9.999999874498636254e-01,3.586862252696190194e-10
9.999999876409576549e-01,3.529917838172847818e-10
9.999999878291472299e-01,3.473877463480154659e-10
9.999999880144766484e-01,3.418726776235681842e-10
9.999999881969888760e-01,3.364451651912977493e-10
9.999999883767271003e-01,3.311038190224168920e-10
9.999999885537331767e-01,3.258472711559988183e-10
9.999999887280485167e-01,3.206741753486310137e-10
9.999999888997139763e-01,3.155832067296323014e-10
9.999999890687698567e-01,3.105730614617431486e-10
9.999999892352554598e-01,3.056424564072017447e-10
9.999999893992101985e-01,3.007901287991233947e-10
9.999999895606721534e-01,2.960148359180950256e-10
9.999999897196795162e-01,2.913153547739058143e-10
9.999999898762690353e-01,2.866904817923286828e-10
9.999999900304777922e-01,2.821390325068765090e-10
9.999999901823415360e-01,2.776598412554500777e-10
9.999999903318963490e-01,2.732517608818035825e-10
9.999999904791768701e-01,2.689136624417480636e-10
9.999999906242178493e-01,2.646444349140204540e-10
9.999999907670530375e-01,2.604429849157419791e-10
9.999999909077162963e-01,2.563082364223942037e-10
9.999999910462401553e-01,2.522391304922410185e-10
9.999999911826572552e-01,2.482346249951246552e-10
9.999999913169997923e-01,2.442936943455685727e-10
9.999999914492988529e-01,2.404153292401163343e-10
9.999999915795859673e-01,2.365985363988415441e-10
9.999999917078912226e-01,2.328423383109606502e-10
9.999999918342447058e-01,2.291457729844850008e-10
9.999999919586763930e-01,2.255078936998467785e-10
9.999999920812152610e-01,2.219277687674370344e-10
9.999999922018900644e-01,2.184044812889921796e-10
9.999999923207291141e-01,2.149371289227694808e-10
9.999999924377603877e-01,2.115248236524500907e-10
9.999999925530110856e-01,2.081666915597108822e-10
9.999999926665084082e-01,2.048618726004073922e-10
9.999999927782790010e-01,2.016095203843095050e-10
9.999999928883489542e-01,1.984088019583342498e-10
9.999999929967442469e-01,1.952588975932200042e-10
9.999999931034903033e-01,1.921590005735874091e-10
9.999999932086119925e-01,1.891083169913329159e-10
9.999999933121341833e-01,1.861060655423030355e-10
9.999999934140809676e-01,1.831514773261959104e-10
9.999999935144764374e-01,1.802437956496399839e-10
9.999999936133441292e-01,1.773822758323988432e-10
9.999999937107073578e-01,1.745661850166526831e-10
9.999999938065887717e-01,1.717948019793076651e-10
9.999999939010109085e-01,1.690674169472850131e-10
9.999999939939959726e-01,1.663833314157425674e-10
9.999999940855657243e-01,1.637418579691819852e-10
9.999999941757420352e-01,1.611423201053964524e-10
9.999999942645455553e-01,1.585840520622129483e-10
9.999999943519974899e-01,1.560663986469853248e-10
9.999999944381181560e-01,1.535887150687944122e-10
9.999999945229279819e-01,1.511503667733118783e-10
9.999999946064467293e-01,1.487507292802858378e-10
9.999999946886939384e-01,1.463891880236065660e-10
9.999999947696893710e-01,1.440651381939113735e-10
9.999999948494513458e-01,1.417779845836877983e-10
9.999999949279992917e-01,1.395271414348367563e-10
9.999999950053513054e-01,1.373120322886549099e-10
9.999999950815255945e-01,1.351320898381991368e-10
9.999999951565401446e-01,1.329867557829947877e-10
9.999999952304123862e-01,1.308754806860504876e-10
9.999999953031598610e-01,1.287977238331430026e-10
9.999999953747997772e-01,1.267529530943361170e-10
9.999999954453486772e-01,1.247406447876976378e-10
9.999999955148233255e-01,1.227602835451809250e-10
9.999999955832399312e-01,1.208113621806344469e-10
9.999999956506147036e-01,1.188933815599077478e-10
9.999999957169634079e-01,1.170058504730191882e-10
9.999999957823015873e-01,1.151482855083530961e-10
9.999999958466446737e-01,1.133202109288544427e-10
9.999999959100079883e-01,1.115211585501886018e-10
9.999999959724060750e-01,1.097506676208356650e-10
9.999999960338538108e-01,1.080082847040885912e-10
9.999999960943656285e-01,1.062935635619241439e-10
9.999999961539556281e-01,1.046060650407180411e-10
9.999999962126381314e-01,1.029453569587742026e-10
9.999999962704265721e-01,1.013110139956395182e-10
9.999999963273347170e-01,9.970261758317601325e-11
9.999999963833758887e-01,9.811975579836222190e-11
9.999999964385635209e-01,9.656202325779644587e-11
9.999999964929102703e-01,9.502902101387511860e-11
9.999999965464290153e-01,9.352035645261800840e-11
9.999999965991324125e-01,9.203564319311852134e-11
9.999999966510327853e-01,9.057450098858725742e-11
9.999999967021424574e-01,8.913655562896814040e-11
9.999999967524735300e-01,8.772143884510019929e-11
9.999999968020374386e-01,8.632878821440089691e-11
9.999999968508462844e-01,8.495824706804708180e-11
9.999999968989113919e-01,8.360946439962900664e-11
9.999999969462440852e-01,8.228209477525492426e-11
9.999999969928553556e-01,8.097579824508278986e-11
9.999999970387564163e-01,7.969024025625636084e-11
9.999999970839580365e-01,7.842509156722361882e-11
9.999999971284706524e-01,7.718002816341528343e-11
9.999999971723050329e-01,7.595473117426232462e-11
9.999999972154711703e-01,7.474888679153048877e-11
9.999999972579795005e-01,7.356218618895171471e-11
9.999999972998399045e-01,7.239432544313115274e-11
9.999999973410622633e-01,7.124500545570998593e-11
9.999999973816563470e-01,7.011393187676413692e-11
9.999999974216317034e-01,6.900081502941868450e-11
9.999999974609976583e-01,6.790536983565955967e-11
9.999999974997635377e-01,6.682731574332266852e-11
9.999999975379384454e-01,6.576637665424232179e-11
9.999999975755314852e-01,6.472228085354029469e-11
9.999999976125513168e-01,6.369476094003755186e-11
9.999999976490068221e-01,6.268355375777060733e-11
9.999999976849064387e-01,6.168840032859525223e-11
9.999999977202589374e-01,6.070904578586029224e-11
9.999999977550723118e-01,5.974523930913398882e-11
9.999999977893548886e-01,5.879673405996711273e-11
9.999999978231148834e-01,5.786328711867570447e-11
9.999999978563599567e-01,5.694465942212724363e-11
9.999999978890982133e-01,5.604061570251487898e-11
9.999999979213372026e-01,5.515092442710338899e-11
9.999999979530845851e-01,5.427535773893184134e-11
9.999999979843477993e-01,5.341369139845760984e-11
9.999999980151343948e-01,5.256570472612691117e-11
9.999999980454513659e-01,5.173118054585697868e-11
9.999999980753060402e-01,5.090990512941551386e-11
9.999999981047054121e-01,5.010166814168334059e-11
9.999999981336565869e-01,4.930626258678575403e-11
9.999999981621658929e-01,4.852348475507933594e-11
9.999999981902405466e-01,4.775313417098032277e-11
9.999999982178870983e-01,4.699501354162115611e-11
9.999999982451117653e-01,4.624892870632226478e-11
9.999999982719212088e-01,4.551468858686597313e-11
9.999999982983217572e-01,4.479210513855987553e-11
9.999999983243196278e-01,4.408099330207706935e-11
9.999999983499208156e-01,4.338117095606103222e-11
9.999999983751315380e-01,4.269245887048291711e-11
9.999999983999575681e-01,4.201468066073924513e-11
9.999999984244049012e-01,4.134766274247856413e-11
9.999999984484794213e-01,4.069123428714495628e-11
9.999999984721865687e-01,4.004522717822760886e-11
9.999999984955320054e-01,3.940947596820482265e-11
9.999999985185211715e-01,3.878381783617157519e-11
9.999999985411596182e-01,3.816809254613982742e-11
9.999999985634526745e-01,3.756214240600079458e-11
9.999999985854057805e-01,3.696581222713878337e-11
9.999999986070237101e-01,3.637894928468611997e-11
9.999999986283117925e-01,3.580140327840915863e-11
9.999999986492749127e-01,3.523302629421516697e-11
9.999999986699182886e-01,3.467367276627035547e-11
9.999999986902466942e-01,3.412319943971937720e-11
9.999999987102646815e-01,3.358146533399650723e-11
9.999999987299773574e-01,3.304833170671957078e-11
9.999999987493891629e-01,3.252366201815674563e-11
9.999999987685046499e-01,3.200732189625783780e-11
9.999999987873284812e-01,3.149917910224036272e-11
9.999999988058648759e-01,3.099910349672229587e-11
9.999999988241184967e-01,3.050696700639226467e-11
9.999999988420933406e-01,3.002264359120898724e-11
9.999999988597938483e-01,2.954600921212142793e-11
9.999999988772242387e-01,2.907694179930141056e-11
9.999999988943886198e-01,2.861532122088055007e-11
9.999999989112909882e-01,2.816102925218359282e-11
9.999999989279353407e-01,2.771394954545006478e-11
9.999999989443255632e-01,2.727396760003675075e-11
9.999999989604655415e-01,2.684097073309316268e-11
9.999999989763590502e-01,2.641484805070254570e-11
9.999999989920100862e-01,2.599549041948110041e-11
9.999999990074222023e-01,2.558279043862806366e-11
9.999999990225988400e-01,2.517664241241948138e-11
9.999999990375438852e-01,2.477694232313872303e-11
9.999999990522606685e-01,2.438358780443673574e-11
9.999999990667528538e-01,2.399647811511518490e-11
9.999999990810235495e-01,2.361551411332585721e-11
9.999999990950765305e-01,2.324059823117964414e-11
9.999999991089150164e-01,2.287163444975864027e-11
9.999999991225420048e-01,2.250852827452491987e-11
9.999999991359609375e-01,2.215118671111977520e-11
9.999999991491749229e-01,2.179951824154709604e-11
9.999999991621872919e-01,2.145343280073490979e-11
9.999999991750007089e-01,2.111284175346896540e-11
9.999999991876185046e-01,2.077765787169262912e-11
9.999999992000437876e-01,2.044779531216702052e-11
9.999999992122791115e-01,2.012316959448590250e-11
9.999999992243275848e-01,1.980369757943958976e-11
9.999999992361920942e-01,1.948929744772236011e-11
9.999999992478753041e-01,1.917988867897782737e-11
9.999999992593802123e-01,1.887539203117709600e-11
9.999999992707092611e-01,1.857572952032422727e-11
9.999999992818652261e-01,1.828082440048392466e-11
9.999999992928508830e-01,1.799060114412630715e-11
9.999999993036687851e-01,1.770498542278369138e-11
9.999999993143211530e-01,1.742390408801448376e-11
9.999999993248110952e-01,1.714728515266932654e-11
9.999999993351407213e-01,1.687505777245456666e-11
9.999999993453124736e-01,1.660715222778850465e-11
9.999999993553287947e-01,1.634349990594566067e-11
9.999999993651921271e-01,1.608403328348448237e-11
9.999999993749048022e-01,1.582868590895410990e-11
9.999999993844690405e-01,1.557739238587557752e-11
9.999999993938871734e-01,1.533008835599337390e-11
9.999999994031614214e-01,1.508671048279250173e-11
9.999999994122938940e-01,1.484719643527786647e-11
9.999999994212868115e-01,1.461148487201060182e-11
9.999999994301425055e-01,1.437951542539807773e-11
9.999999994388627522e-01,1.415122868623326793e-11
9.999999994474497722e-01,1.392656618847963016e-11
9.999999994559054528e-01,1.370547039429744876e-11
9.999999994642320145e-01,1.348788467930796749e-11
9.999999994724313446e-01,1.327375331809142222e-11
9.999999994805053305e-01,1.306302146991533193e-11
9.999999994884559706e-01,1.285563516468934026e-11
9.999999994962850414e-01,1.265154128914306945e-11
9.999999995039944301e-01,1.245068757322337432e-11
9.999999995115861351e-01,1.225302257670757917e-11
9.999999995190617108e-01,1.205849567602922098e-11
9.999999995264229335e-01,1.186705705131296589e-11
9.999999995336716907e-01,1.167865767361534177e-11
9.999999995408097586e-01,1.149324929236803315e-11
9.999999995478386916e-01,1.131078442302053148e-11
9.999999995547600440e-01,1.113121633487897423e-11
9.999999995615757031e-01,1.095449903913803862e-11
9.999999995682871123e-01,1.078058727710284766e-11
9.999999995748960480e-01,1.060943650859785471e-11
9.999999995814038423e-01,1.044100290055976429e-11
9.999999995878121606e-01,1.027524331581152796e-11
9.999999995941224462e-01,1.011211530201457985e-11
9.999999996003363645e-01,9.951577080796457054e-12
9.999999996064552477e-01,9.793587537051019719e-12
9.999999996124806501e-01,9.638106208408554916e-12
9.999999996184137929e-01,9.485093274873051807e-12
9.999999996242562306e-01,9.334509548623969419e-12
9.999999996300094063e-01,9.186316463979942798e-12
9.999999996356746523e-01,9.040476067521784433e-12
9.999999996412530789e-01,8.896951008372344660e-12
9.999999996467464625e-01,8.755704528630641241e-12
9.999999996521556911e-01,8.616700453957855753e-12
9.999999996574822081e-01,8.479903184312831567e-12
9.999999996627272347e-01,8.345277684834596710e-12
9.999999996678922143e-01,8.212789476869670811e-12
9.999999996729780349e-01,8.082404629141805426e-12
9.999999996779861400e-01,7.954089749061920180e-12
9.999999996829176396e-01,7.827811974175992273e-12
9.999999996877737551e-01,7.703538963748729621e-12
9.999999996925554857e-01,7.581238890480840132e-12
9.999999996972641636e-01,7.460880432357824312e-12
9.999999997019008990e-01,7.342432764628150556e-12
9.999999997064665802e-01,7.225865551908798470e-12
9.999999997109624283e-01,7.111148940416120074e-12
9.999999997153896647e-01,6.998253550320059143e-12
9.999999997197490664e-01,6.887150468219735080e-12
9.999999997240418548e-01,6.777811239738501071e-12
9.999999997282689179e-01,6.670207862236552353e-12
9.999999997324313661e-01,6.564312777639223458e-12
9.999999997365300874e-01,6.460098865379151219e-12
9.999999997405659702e-01,6.357539435450485214e-12
9.999999997445402355e-01,6.256608221573366063e-12
9.999999997484537717e-01,6.157279374466920299e-12
9.999999997523074668e-01,6.059527455229055233e-12
9.999999997561019871e-01,5.963327428821357461e-12
9.999999997598386647e-01,5.868654657657428528e-12
9.999999997635180549e-01,5.775484895292992081e-12
9.999999997671411567e-01,5.683794280216194078e-12
9.999999997707089694e-01,5.593559329736480477e-12
9.999999997742220481e-01,5.504756933970498997e-12
9.999999997776813920e-01,5.417364349923467555e-12
9.999999997810876673e-01,5.331359195664518972e-12
9.999999997844419841e-01,5.246719444594510577e-12
9.999999997877448976e-01,5.163423419804839841e-12
9.999999997909972960e-01,5.081449788525811194e-12
9.999999997941999563e-01,5.000777556663157355e-12
9.999999997973535448e-01,4.921386063421266797e-12
9.999999998004589497e-01,4.843254976011811153e-12
9.999999998035167259e-01,4.766364284446345184e-12
9.999999998065278728e-01,4.690694296411593302e-12
9.999999998094928344e-01,4.616225632226095452e-12
9.999999998124123879e-01,4.542939219876912598e-12
9.999999998152871994e-01,4.470816290135139751e-12
9.999999998181181571e-01,4.399838371748955053e-12
9.999999998209057051e-01,4.329987286712979511e-12
9.999999998236505094e-01,4.261245145612764762e-12
9.999999998263533474e-01,4.193594343043151942e-12
9.999999998290148850e-01,4.127017553099400638e-12
9.999999998316356775e-01,4.061497724939885124e-12
9.999999998342163909e-01,3.997018078419239078e-12
9.999999998367575804e-01,3.933562099790825141e-12
9.999999998392596900e-01,3.871113537477441227e-12
9.999999998417237190e-01,3.809656397909152860e-12
9.999999998441497784e-01,3.749174941427223217e-12
9.999999998465389783e-01,3.689653678253057634e-12
9.999999998488914299e-01,3.631077364521149593e-12
9.999999998512077992e-01,3.573430998375006335e-12
9.999999998534888634e-01,3.516699816125053646e-12
9.999999998557349556e-01,3.460869288467543193e-12
9.999999998579466309e-01,3.405925116763476905e-12
9.999999998601244444e-01,3.351853229376614988e-12
9.999999998622688402e-01,3.298639778069622460e-12
9.999999998643805954e-01,3.246271134457421206e-12
9.999999998664598211e-01,3.194733886516852910e-12
9.999999998685074054e-01,3.144014835151758656e-12
9.999999998705235704e-01,3.094100990812583378e-12
9.999999998725087602e-01,3.044979570169646474e-12
9.999999998744636409e-01,2.996637992839237689e-12
9.999999998763884346e-01,2.949063878161671883e-12
9.999999998782839183e-01,2.902245042030515512e-12
9.999999998801503143e-01,2.856169493772130158e-12
9.999999998819880664e-01,2.810825433074772182e-12
9.999999998837978410e-01,2.766201246966440293e-12
9.999999998855798600e-01,2.722285506840697972e-12
9.999999998873344564e-01,2.679066965529718708e-12
9.999999998890621855e-01,2.636534554423799151e-12
9.999999998907634913e-01,2.594677380636600248e-12
9.999999998924388178e-01,2.553484724215389747e-12
9.999999998940883872e-01,2.512946035395582087e-12
9.999999998957127545e-01,2.473050931898866424e-12
9.999999998973121418e-01,2.433789196274188503e-12
9.999999998988871042e-01,2.395150773281034667e-12
9.999999999004379747e-01,2.357125767314171022e-12
9.999999999019650865e-01,2.319704439869302999e-12
9.999999999034687725e-01,2.282877207048977576e-12
9.999999999049493660e-01,2.246634637108063349e-12
9.999999999064073108e-01,2.210967448038209468e-12
9.999999999078430513e-01,2.175866505190651741e-12
9.999999999092566982e-01,2.141322818936752401e-12
9.999999999106485848e-01,2.107327542365687460e-12
9.999999999120191552e-01,2.073871969018685119e-12
9.999999999133689643e-01,2.040947530659231172e-12
9.999999999146979013e-01,2.008545795078673555e-12
9.999999999160065212e-01,1.976658463936670251e-12
9.999999999172949350e-01,1.945277370635918748e-12
9.999999999185639199e-01,1.914394478230626223e-12
9.999999999198131428e-01,1.884001877368178837e-12
9.999999999210434920e-01,1.854091784263504443e-12
9.999999999222547453e-01,1.824656538705571761e-12
9.999999999234475689e-01,1.795688602095560699e-12
9.999999999246221849e-01,1.767180555516160405e-12
9.999999999257785932e-01,1.739125097831528132e-12
9.999999999269174600e-01,1.711515043817412320e-12
9.999999999280388963e-01,1.684343322320957655e-12
9.999999999291431241e-01,1.657602974449728019e-12
9.999999999302303655e-01,1.631287151789479219e-12
9.999999999313008425e-01,1.605389114650225893e-12
9.999999999323551103e-01,1.579902230340153266e-12
9.999999999333929468e-01,1.554819971466932494e-12
9.999999999344152402e-01,1.530135914266005611e-12
9.999999999354216573e-01,1.505843736955405883e-12
9.999999999364126424e-01,1.481937218116701409e-12
9.999999999373885284e-01,1.458410235101640683e-12
9.999999999383493154e-01,1.435256762464092803e-12
9.999999999392955585e-01,1.412470870416885494e-12
9.999999999402271467e-01,1.390046723313136036e-12
9.999999999411444129e-01,1.367978578151699880e-12
9.999999999420478014e-01,1.346260783106340724e-12
9.999999999429372011e-01,1.324887776078253102e-12
9.999999999438130560e-01,1.303854083271566486e-12
9.999999999446753662e-01,1.283154317791459945e-12
9.999999999455245758e-01,1.262783178264539790e-12
9.999999999463606848e-01,1.242735447481111859e-12
9.999999999471840262e-01,1.223005991059017451e-12
9.999999999479948221e-01,1.203589756128672420e-12
9.999999999487930724e-01,1.184481770038991983e-12
9.999999999495792213e-01,1.165677139083853267e-12
9.999999999503530468e-01,1.147171047248776733e-12
9.999999999511152149e-01,1.128958754977511629e-12
9.999999999518657257e-01,1.111035597958194489e-12
9.999999999526046901e-01,1.093396985928782587e-12
9.999999999533322192e-01,1.076038401501452176e-12
9.999999999540486462e-01,1.058955399005660174e-12
9.999999999547540819e-01,1.042143603349570853e-12
9.999999999554486374e-01,1.025598708899564164e-12
9.999999999561327568e-01,1.009316478377524419e-12
9.999999999568062181e-01,9.932927417756423292e-13
9.999999999574693543e-01,9.775233952884432513e-13
9.999999999581223875e-01,9.620044002617702066e-13
9.999999999587654287e-01,9.467317821584506677e-13
9.999999999593984779e-01,9.317016295403888159e-13
9.999999999600218681e-01,9.169100930668138730e-13
9.999999999606357104e-01,9.023533845084337870e-13
9.999999999612401158e-01,8.880277757772403218e-13
9.999999999618353064e-01,8.739295979717155397e-13
9.999999999624212821e-01,8.600552404371972365e-13
9.999999999629983760e-01,8.464011498411625066e-13
9.999999999635665882e-01,8.329638292631905320e-13
9.999999999641260295e-01,8.197398372993735684e-13
9.999999999646770332e-01,8.067257871809471162e-13
9.999999999652194882e-01,7.939183459069102693e-13
9.999999999657537275e-01,7.813142333904193475e-13
9.999999999662795291e-01,7.689102216187305495e-13
9.999999999667973372e-01,7.567031338264812975e-13
9.999999999673072626e-01,7.446898436820949958e-13
9.999999999678094165e-01,7.328672744871032164e-13
9.999999999683039098e-01,7.212323983881780117e-13
9.999999999687906316e-01,7.097822356016762420e-13
9.999999999692699149e-01,6.985138536504922549e-13
9.999999999697419817e-01,6.874243666130276688e-13
9.999999999702068321e-01,6.765109343840846952e-13
9.999999999706643550e-01,6.657707619474912484e-13
9.999999999711148835e-01,6.552010986602772005e-13
9.999999999715586396e-01,6.447992375482117485e-13
9.999999999719955124e-01,6.345625146125254901e-13
9.999999999724257238e-01,6.244883081476408083e-13
9.999999999728492739e-01,6.145740380697313338e-13
9.999999999732662737e-01,6.048171652559424658e-13
9.999999999736770562e-01,5.952151908941014955e-13
9.999999999740813994e-01,5.857656558427524422e-13
9.999999999744796364e-01,5.764661400013506102e-13
9.999999999748716561e-01,5.673142616904558130e-13
9.999999999752576807e-01,5.583076770417649256e-13
9.999999999756378211e-01,5.494440793978291767e-13
9.999999999760121883e-01,5.407211987213005764e-13
9.999999999763806713e-01,5.321368010135580391e-13
9.999999999767434922e-01,5.236886877425620437e-13
9.999999999771008730e-01,5.153746952797933356e-13
9.999999999774527026e-01,5.071926943461312785e-13
9.999999999777990922e-01,4.991405894665275637e-13
9.999999999781402638e-01,4.912163184333393647e-13
9.999999999784761062e-01,4.834178517781810800e-13
9.999999999788068417e-01,4.757431922521619821e-13
9.999999999791324701e-01,4.681903743143748720e-13
9.999999999794531025e-01,4.607574636285049775e-13
9.999999999797688499e-01,4.534425565674318686e-13
9.999999999800798234e-01,4.462437797256952422e-13
9.999999999803858008e-01,4.391592894397008846e-13
9.999999999806872264e-01,4.321872713155441269e-13
9.999999999809841000e-01,4.253259397643290188e-13
9.999999999812763107e-01,4.185735375448647790e-13
9.999999999815640805e-01,4.119283353136229451e-13
9.999999999818474095e-01,4.053886311818382978e-13
9.999999999821264085e-01,3.989527502796435458e-13
9.999999999824010777e-01,3.926190443271158965e-13
9.999999999826715280e-01,3.863858912121483722e-13
9.999999999829378705e-01,3.802516945750083937e-13
9.999999999831999942e-01,3.742148833994985630e-13
9.999999999834583431e-01,3.682739116106073594e-13
9.999999999837125841e-01,3.624272576785467572e-13
9.999999999839628284e-01,3.566734242290768496e-13
9.999999999842092979e-01,3.510109376600162535e-13
9.999999999844521037e-01,3.454383477638409043e-13
9.999999999846910237e-01,3.399542273562744578e-13
9.999999999849265020e-01,3.345571719107753831e-13
9.999999999851579835e-01,3.292457991988262352e-13
9.999999999853861343e-01,3.240187489359345823e-13
9.999999999856109545e-01,3.188746824332526945e-13
9.999999999858319999e-01,3.138122822547291017e-13
9.999999999860498257e-01,3.088302518797031678e-13
9.999999999862642097e-01,3.039273153708551321e-13
9.999999999864754852e-01,2.991022170474293784e-13
9.999999999866834299e-01,2.943537211636437378e-13
9.999999999868881551e-01,2.896806115922061169e-13
9.999999999870896605e-01,2.850816915128541383e-13
9.999999999872881684e-01,2.805557831058402951e-13
9.999999999874835677e-01,2.761017272502826473e-13
9.999999999876760803e-01,2.717183832273053821e-13
9.999999999878654844e-01,2.674046284278910811e-13
9.999999999880521129e-01,2.631593580653721974e-13
9.999999999882357438e-01,2.589814848924863134e-13
9.999999999884165991e-01,2.548699389229231859e-13
9.999999999885947899e-01,2.508236671572934502e-13
9.999999999887702051e-01,2.468416333134465868e-13
9.999999999889428448e-01,2.429228175610709503e-13
9.999999999891129310e-01,2.390662162605077555e-13
9.999999999892802416e-01,2.352708417057102553e-13
9.999999999894452207e-01,2.315357218712849525e-13
9.999999999896074243e-01,2.278599001635477973e-13
9.999999999897671854e-01,2.242424351755334248e-13
9.999999999899245040e-01,2.206824004458932610e-13
9.999999999900796022e-01,2.171788842216213089e-13
9.999999999902321468e-01,2.137309892245470039e-13
9.999999999903822490e-01,2.103378324215353871e-13
9.999999999905302417e-01,2.069985447983353252e-13
9.999999999906757919e-01,2.037122711370177163e-13
9.999999999908192327e-01,2.004781697969480449e-13
9.999999999909604531e-01,1.972954124992350748e-13
9.999999999910994530e-01,1.941631841146022387e-13
9.999999999912363435e-01,1.910806824546267703e-13
9.999999999913711246e-01,1.880471180662924806e-13
9.999999999915039073e-01,1.850617140298051622e-13
9.999999999916345805e-01,1.821237057596169036e-13
9.999999999917632554e-01,1.792323408086096580e-13
9.999999999918899318e-01,1.763868786753879849e-13
9.999999999920146099e-01,1.735865906146303755e-13
9.999999999921374005e-01,1.708307594504520836e-13
9.999999999922585259e-01,1.681186793927306392e-13
9.999999999923775418e-01,1.654496558563472964e-13
9.999999999924946703e-01,1.628230052832984948e-13
9.999999999926102445e-01,1.602380549676312926e-13
9.999999999927239314e-01,1.576941428831577598e-13
9.999999999928358418e-01,1.551906175139051173e-13
9.999999999929459760e-01,1.527268376872572152e-13
9.999999999930545558e-01,1.503021724097453992e-13
9.999999999931614703e-01,1.479160007054456959e-13
9.999999999932666084e-01,1.455677114569422839e-13
9.999999999933703032e-01,1.432567032488153947e-13
9.999999999934722217e-01,1.409823842136140880e-13
9.999999999935725858e-01,1.387441718802743695e-13
9.999999999936715067e-01,1.365414930249437256e-13
9.999999999937689843e-01,1.343737835241738061e-13
9.999999999938647965e-01,1.322404882104441969e-13
9.999999999939591655e-01,1.301410607299795698e-13
9.999999999940520912e-01,1.280749634028240840e-13
9.999999999941436846e-01,1.260416670851373476e-13
9.999999999942338347e-01,1.240406510336765197e-13
9.999999999943224305e-01,1.220714027724298453e-13
9.999999999944098050e-01,1.201334179613675171e-13
9.999999999944958473e-01,1.182262002672761162e-13
9.999999999945805573e-01,1.163492612366439126e-13
9.999999999946640461e-01,1.145021201705639848e-13
9.999999999947460916e-01,1.126843040016232996e-13
9.999999999948269158e-01,1.108953471727467279e-13
9.999999999949065188e-01,1.091347915179639246e-13
9.999999999949849006e-01,1.074021861450694752e-13
9.999999999950620611e-01,1.056970873201459148e-13
9.999999999951380003e-01,1.040190583539199087e-13
9.999999999952129404e-01,1.023676694899226901e-13
9.999999999952866592e-01,1.007424977944260414e-13
9.999999999953590457e-01,9.914312704812555719e-14
9.999999999954305441e-01,9.756914763954373850e-14
9.999999999955008212e-01,9.602015646012521207e-14
9.999999999955700991e-01,9.449575680099729214e-14
9.999999999956382668e-01,9.299555825136987069e-14
9.999999999957054353e-01,9.151917659854816864e-14
9.999999999957716046e-01,9.006623372953259943e-14
9.999999999958366637e-01,8.863635753418133449e-14
9.999999999959006125e-01,8.722918180990973384e-14
9.999999999959637842e-01,8.584434616790308958e-14
9.999999999960258457e-01,8.448149594081814559e-14
9.999999999960870189e-01,8.314028209195000513e-14
9.999999999961473041e-01,8.182036112584116471e-14
9.999999999962067010e-01,8.052139500030943717e-14
9.999999999962649877e-01,7.924305103987281502e-14
9.999999999963226083e-01,7.798500185054863044e-14
9.999999999963791186e-01,7.674692523600531502e-14
9.999999999964348518e-01,7.552850411504545394e-14
9.999999999964898079e-01,7.432942644039874039e-14
9.999999999965437647e-01,7.314938511880416860e-14
9.999999999965970554e-01,7.198807793236114436e-14
9.999999999966493469e-01,7.084520746112897726e-14
9.999999999967009723e-01,6.972048100695530484e-14
9.999999999967517095e-01,6.861361051851385921e-14
9.999999999968017805e-01,6.752431251753217690e-14
9.999999999968509634e-01,6.645230802619055875e-14
9.999999999968994802e-01,6.539732249567371342e-14
9.999999999969472197e-01,6.435908573585685865e-14
9.999999999969942932e-01,6.333733184610694355e-14
9.999999999970405895e-01,6.233179914718471698e-14
9.999999999970859976e-01,6.134223011422584388e-14
9.999999999971308506e-01,6.036837131078690827e-14
9.999999999971751485e-01,5.940997332393825345e-14
9.999999999972185583e-01,5.846679070038746588e-14
9.999999999972615239e-01,5.753858188361689246e-14
9.999999999973036013e-01,5.662510915201890271e-14
9.999999999973451237e-01,5.572613855801375612e-14
9.999999999973859799e-01,5.484143986813362846e-14
9.999999999974262810e-01,5.397078650405803594e-14
9.999999999974659159e-01,5.311395548458532795e-14
9.999999999975048848e-01,5.227072736852546843e-14
9.999999999975434095e-01,5.144088619849941406e-14
9.999999999975811571e-01,5.062421944563069405e-14
9.999999999976183496e-01,4.982051795511509954e-14
9.999999999976550979e-01,4.902957589265451003e-14
9.999999999976911802e-01,4.825119069174106148e-14
9.999999999977267073e-01,4.748516300177830206e-14
9.999999999977617904e-01,4.673129663702590614e-14
9.999999999977963183e-01,4.598939852635497124e-14
9.999999999978301801e-01,4.525927866380096686e-14
9.999999999978637089e-01,4.454075005990173891e-14
9.999999999978964604e-01,4.383362869380794768e-14
9.999999999979288789e-01,4.313773346615399299e-14
9.999999999979608534e-01,4.245288615267695625e-14
9.999999999979922727e-01,4.177891135857194724e-14
9.999999999980232479e-01,4.111563647357218061e-14
9.999999999980536680e-01,4.046289162774208166e-14
9.999999999980835330e-01,3.982050964797221957e-14
9.999999999981130649e-01,3.918832601516504927e-14
9.999999999981422638e-01,3.856617882210017184e-14
9.999999999981707965e-01,3.795390873196866875e-14
9.999999999981989962e-01,3.735135893756568072e-14
9.999999999982267518e-01,3.675837512113083688e-14
9.999999999982540633e-01,3.617480541482626665e-14
9.999999999982809307e-01,3.560050036184204000e-14
9.999999999983073540e-01,3.503531287811910278e-14
9.999999999983334442e-01,3.447909821467986845e-14
9.999999999983590904e-01,3.393171392055691153e-14
9.999999999983844035e-01,3.339301980631007556e-14
9.999999999984093835e-01,3.286287790812295205e-14
9.999999999984339194e-01,3.234115245246912527e-14
9.999999999984579002e-01,3.182770982133961901e-14
9.999999999984817700e-01,3.132241851802220515e-14
9.999999999985050847e-01,3.082514913342409230e-14
9.999999999985281773e-01,3.033577431292921597e-14
9.999999999985508259e-01,2.985416872378168633e-14
9.999999999985731414e-01,2.938020902298715157e-14
9.999999999985952348e-01,2.891377382572361399e-14
9.999999999986168842e-01,2.845474367425387317e-14
9.999999999986380894e-01,2.800300100733139860e-14
9.999999999986590726e-01,2.755843013009202061e-14
9.999999999986798338e-01,2.712091718442353855e-14
9.999999999987001509e-01,2.669035011980575197e-14
9.999999999987200239e-01,2.626661866461344581e-14
9.999999999987397858e-01,2.584961429787495860e-14
9.999999999987593258e-01,2.543923022147911081e-14
9.999999999987784216e-01,2.503536133282333670e-14
9.999999999987971844e-01,2.463790419789611260e-14
9.999999999988158361e-01,2.424675702478667320e-14
9.999999999988339328e-01,2.386181963761530124e-14
9.999999999988519184e-01,2.348299345087748821e-14
9.999999999988696819e-01,2.311018144419542193e-14
9.999999999988870014e-01,2.274328813747028792e-14
9.999999999989042099e-01,2.238221956642905815e-14
9.999999999989211963e-01,2.202688325855953811e-14
9.999999999989377386e-01,2.167718820942735507e-14
9.999999999989541699e-01,2.133304485936908162e-14
9.999999999989702681e-01,2.099436507055523709e-14
9.999999999989861443e-01,2.066106210441753758e-14
9.999999999990017985e-01,2.033305059943443093e-14
9.999999999990171196e-01,2.001024654926935656e-14
9.999999999990323296e-01,1.969256728125604733e-14
9.999999999990470956e-01,1.937993143522541452e-14
9.999999999990618615e-01,1.907225894266858214e-14
9.999999999990762944e-01,1.876947100623066551e-14
9.999999999990906163e-01,1.847149007953018511e-14
9.999999999991044941e-01,1.817823984729880868e-14
9.999999999991183719e-01,1.788964520583642920e-14
9.999999999991319166e-01,1.760563224377647365e-14
9.999999999991453503e-01,1.732612822315666803e-14
9.999999999991584509e-01,1.705106156079022281e-14
9.999999999991715516e-01,1.678036180993285695e-14
9.999999999991842081e-01,1.651395964224079480e-14
9.999999999991968647e-01,1.625178683001525217e-14
9.999999999992091881e-01,1.599377622872877591e-14
9.999999999992214006e-01,1.573986175982900396e-14
9.999999999992333910e-01,1.548997839381541531e-14
9.999999999992452704e-01,1.524406213358478497e-14
9.999999999992569277e-01,1.500204999804097999e-14
9.999999999992683630e-01,1.476388000596505733e-14
9.999999999992795763e-01,1.452949116014133779e-14
9.999999999992906785e-01,1.429882343173555559e-14
9.999999999993016697e-01,1.407181774492100699e-14
9.999999999993124389e-01,1.384841596174875184e-14
9.999999999993229860e-01,1.362856086725803286e-14
9.999999999993334221e-01,1.341219615482306915e-14
9.999999999993437472e-01,1.319926641173248632e-14
9.999999999993538502e-01,1.298971710499768362e-14
9.999999999993638422e-01,1.278349456738650436e-14
9.999999999993737232e-01,1.258054598367863631e-14
9.999999999993831601e-01,1.238081937713920776e-14
9.999999999993927080e-01,1.218426359620715110e-14
9.999999999994021449e-01,1.199082830139487051e-14
9.999999999994114708e-01,1.180046395239590718e-14
9.999999999994203526e-01,1.161312179539726811e-14
9.999999999994293454e-01,1.142875385059321421e-14
9.999999999994382271e-01,1.124731289989721498e-14
9.999999999994467759e-01,1.106875247484905166e-14
9.999999999994554356e-01,1.089302684471387700e-14
9.999999999994637623e-01,1.072009100477019460e-14
9.999999999994720890e-01,1.054990066478381069e-14
9.999999999994800826e-01,1.038241223766475105e-14
9.999999999994881872e-01,1.021758282830426553e-14
9.999999999994960698e-01,1.005537022258903745e-14
9.999999999995039524e-01,9.895732876589840141e-15
9.999999999995115019e-01,9.738629905921786591e-15
9.999999999995191624e-01,9.584021075273535630e-15
9.999999999995264899e-01,9.431866788102682780e-15
9.999999999995337063e-01,9.282128076494805007e-15
9.999999999995410338e-01,9.134766591183455195e-15
9.999999999995480282e-01,8.989744591728599326e-15
9.999999999995550226e-01,8.847024936851019353e-15
9.999999999995619060e-01,8.706571074920117968e-15
9.999999999995686784e-01,8.568347034592764982e-15
9.999999999995753397e-01,8.432317415600744592e-15
9.999999999995817790e-01,8.298447379684481135e-15
9.999999999995882183e-01,8.166702641670675140e-15
9.999999999995947686e-01,8.037049460691599887e-15
9.999999999996009858e-01,7.909454631543802293e-15
9.999999999996070921e-01,7.783885476183988298e-15
9.999999999996130873e-01,7.660309835359920211e-15
9.999999999996190825e-01,7.538696060374164545e-15
9.999999999996249667e-01,7.419013004978626683e-15
9.999999999996307398e-01,7.301230017397750329e-15
9.999999999996364020e-01,7.185316932478341758e-15
9.999999999996419531e-01,7.071244063964049084e-15
9.999999999996475042e-01,6.958982196892469154e-15
9.999999999996529443e-01,6.848502580112973839e-15
9.999999999996582734e-01,6.739776918923305639e-15
9.999999999996636024e-01,6.632777367823083262e-15
9.999999999996688205e-01,6.527476523382350736e-15
9.999999999996739275e-01,6.423847417223339104e-15
9.999999999996789235e-01,6.321863509113660243e-15
9.999999999996839195e-01,6.221498680169128686e-15
9.999999999996888045e-01,6.122727226164524065e-15
9.999999999996936895e-01,6.025523850950531083e-15
9.999999999996983524e-01,5.929863659975191718e-15
9.999999999997029043e-01,5.835722153908217000e-15
9.999999999997075673e-01,5.743075222366518329e-15
9.999999999997120081e-01,5.651899137739345086e-15
9.999999999997165601e-01,5.562170549111451645e-15
9.999999999997208899e-01,5.473866476282749939e-15
9.999999999997251088e-01,5.386964303882898301e-15
9.999999999997294386e-01,5.301441775579324552e-15
9.999999999997336575e-01,5.217276988377201885e-15
9.999999999997377653e-01,5.134448387009924436e-15
9.999999999997416511e-01,5.052934758418624757e-15
9.999999999997457589e-01,4.972715226319351074e-15
9.999999999997496447e-01,4.893769245856482830e-15
9.999999999997536415e-01,4.816076598341026873e-15
9.999999999997573052e-01,4.739617386072454003e-15
9.999999999997610800e-01,4.664372027242746672e-15
9.999999999997648548e-01,4.590321250921334892e-15
9.999999999997684075e-01,4.517446092119660561e-15
9.999999999997719602e-01,4.445727886934097759e-15
9.999999999997755129e-01,4.375148267765977888e-15
9.999999999997789546e-01,4.305689158617501653e-15
9.999999999997823963e-01,4.237332770462363271e-15
9.999999999997856159e-01,4.170061596689719815e-15
9.999999999997890576e-01,4.103858408620794919e-15
9.999999999997923883e-01,4.038706251096351384e-15
9.999999999997954969e-01,3.974588438134374771e-15
9.999999999997987166e-01,3.911488548656660053e-15
9.999999999998017142e-01,3.849390422283245027e-15
9.999999999998048228e-01,3.788278155193608983e-15
9.999999999998078204e-01,3.728136096053577958e-15
9.999999999998108180e-01,3.668948842006897643e-15
9.999999999998137046e-01,3.610701234730433463e-15
9.999999999998165912e-01,3.553378356552012506e-15
9.999999999998194777e-01,3.496965526629883385e-15
9.999999999998222533e-01,3.441448297192839900e-15
9.999999999998249178e-01,3.386812449840033067e-15
9.999999999998276934e-01,3.333043991899526466e-15
9.999999999998302469e-01,3.280129152844657342e-15
9.999999999998329114e-01,3.228054380767304950e-15
9.999999999998354649e-01,3.176806338907131343e-15
9.999999999998381295e-01,3.126371902235939077e-15
9.999999999998405720e-01,3.076738154096239841e-15
9.999999999998430145e-01,3.027892382893204510e-15
9.999999999998454570e-01,2.979822078839118201e-15
9.999999999998478994e-01,2.932514930749526228e-15
9.999999999998502309e-01,2.885958822890242662e-15
9.999999999998524514e-01,2.840141831874415655e-15
9.999999999998547828e-01,2.795052223608854367e-15
9.999999999998570033e-01,2.750678450288831010e-15
9.999999999998593347e-01,2.707009147440602657e-15
9.999999999998614442e-01,2.664033131010875404e-15
9.999999999998634426e-01,2.621739394502483166e-15
9.999999999998656630e-01,2.580117106155534827e-15
9.999999999998676614e-01,2.539155606173313479e-15
9.999999999998696598e-01,2.498844403992224070e-15
9.999999999998717692e-01,2.459173175595070422e-15
9.999999999998737676e-01,2.420131760866996219e-15
9.999999999998757660e-01,2.381710160993402058e-15
9.999999999998776534e-01,2.343898535899162151e-15
9.999999999998794298e-01,2.306687201728513488e-15
9.999999999998814282e-01,2.270066628364935931e-15
9.999999999998832045e-01,2.234027436990416567e-15
9.999999999998849809e-01,2.198560397683462128e-15
9.999999999998868683e-01,2.163656427055241790e-15
9.999999999998885336e-01,2.129306585923257664e-15
9.999999999998901989e-01,2.095502077021955273e-15
9.999999999998918643e-01,2.062234242749666993e-15
9.999999999998936406e-01,2.029494562951337041e-15
9.999999999998953060e-01,1.997274652736441494e-15
9.999999999998968603e-01,1.965566260331549158e-15
9.999999999998985256e-01,1.934361264966981743e-15
9.999999999999000799e-01,1.903651674797016794e-15
9.999999999999015232e-01,1.873429624853112741e-15
9.999999999999030775e-01,1.843687375029632246e-15
9.999999999999046318e-01,1.814417308101536909e-15
9.999999999999060751e-01,1.785611927773554762e-15
9.999999999999075184e-01,1.757263856760323564e-15
9.999999999999088507e-01,1.729365834897006415e-15
9.999999999999104050e-01,1.701910717279908545e-15
9.999999999999117373e-01,1.674891472436608732e-15
9.999999999999130695e-01,1.648301180525146052e-15
9.999999999999144018e-01,1.622133031561792184e-15
9.999999999999158451e-01,1.596380323676961991e-15
9.999999999999170663e-01,1.571036461398808977e-15
9.999999999999182876e-01,1.546094953964077857e-15
9.999999999999195088e-01,1.521549413655763613e-15
9.999999999999209521e-01,1.497393554167170564e-15
9.999999999999220623e-01,1.473621188991936988e-15
9.999999999999232836e-01,1.450226229839623778e-15
9.999999999999243938e-01,1.427202685076453942e-15
9.999999999999256151e-01,1.404544658190808740e-15
9.999999999999268363e-01,1.382246346283084624e-15
9.999999999999279465e-01,1.360302038579523474e-15
9.999999999999290567e-01,1.338706114969639232e-15
9.999999999999300559e-01,1.317453044566864071e-15
9.999999999999311662e-01,1.296537384292043327e-15
9.999999999999323874e-01,1.275953777479420854e-15
9.999999999999333866e-01,1.255696952504753310e-15
9.999999999999343858e-01,1.235761721435207653e-15
9.999999999999353850e-01,1.216142978700688633e-15
9.999999999999362732e-01,1.196835699786262598e-15
9.999999999999372724e-01,1.177834939945340369e-15
9.999999999999383826e-01,1.159135832933288063e-15
9.999999999999392708e-01,1.140733589761141639e-15
9.999999999999401590e-01,1.122623497469112397e-15
9.999999999999411582e-01,1.104800917919558590e-15
9.999999999999420464e-01,1.087261286609121636e-15
9.999999999999428235e-01,1.070000111499721623e-15
9.999999999999439337e-01,1.053012971868110763e-15
9.999999999999447109e-01,1.036295517173690364e-15
9.999999999999455991e-01,1.019843465944304753e-15
9.999999999999463762e-01,1.003652604679720080e-15
9.999999999999471534e-01,9.877187867725158513e-16
9.999999999999479305e-01,9.720379314461053895e-16
9.999999999999487077e-01,9.566060227096158279e-16
9.999999999999497069e-01,9.414191083293623892e-16
9.999999999999504841e-01,9.264732988166481391e-16
9.999999999999511502e-01,9.117647664316385549e-16
9.999999999999519273e-01,8.972897442030436847e-16
9.999999999999525935e-01,8.830445249633691662e-16
9.999999999999533706e-01,8.690254603994807120e-16
9.999999999999540368e-01,8.552289601182423463e-16
9.999999999999547029e-01,8.416514907269880865e-16
9.999999999999555911e-01,8.282895749285928757e-16
9.999999999999562572e-01,8.151397906309082790e-16
9.999999999999569233e-01,8.021987700703389048e-16
9.999999999999575895e-01,7.894631989493306843e-16
9.999999999999581446e-01,7.769298155875532841e-16
9.999999999999588107e-01,7.645954100865580367e-16
9.999999999999594769e-01,7.524568235076980041e-16
9.999999999999600320e-01,7.405109470630981674e-16
9.999999999999606981e-01,7.287547213194707367e-16
9.999999999999613642e-01,7.171851354145698868e-16
9.999999999999620304e-01,7.057992262860861384e-16
9.999999999999625855e-01,6.945940779127835654e-16
9.999999999999631406e-01,6.835668205676822175e-16
9.999999999999636957e-01,6.727146300830995880e-16
9.999999999999642508e-01,6.620347271273584460e-16
9.999999999999648059e-01,6.515243764929782162e-16
9.999999999999652500e-01,6.411808863961667908e-16
9.999999999999658051e-01,6.310016077874330125e-16
9.999999999999663602e-01,6.209839336731448977e-16
9.999999999999668043e-01,6.111252984478572912e-16
9.999999999999674705e-01,6.014231772372406270e-16
9.999999999999680256e-01,5.918750852514402064e-16
9.999999999999684697e-01,5.824785771487020067e-16
9.999999999999689138e-01,5.732312464091018264e-16
9.999999999999693578e-01,5.641307247182155575e-16
9.999999999999699130e-01,5.551746813605763605e-16
9.999999999999703570e-01,5.463608226227590997e-16
9.999999999999708011e-01,5.376868912059424479e-16
9.999999999999712452e-01,5.291506656477972994e-16
9.999999999999715783e-01,5.207499597535517069e-16
9.999999999999720224e-01,5.124826220360904439e-16
9.999999999999724665e-01,5.043465351649410864e-16
9.999999999999730216e-01,4.963396154240097442e-16
9.999999999999734657e-01,4.884598121779238573e-16
9.999999999999739098e-01,4.807051073468496256e-16
9.999999999999742428e-01,4.730735148896448397e-16
9.999999999999746869e-01,4.655630802952186248e-16
9.999999999999750200e-01,4.581718800819652758e-16
9.999999999999753530e-01,4.508980213051457669e-16
9.999999999999757971e-01,4.437396410720894857e-16
9.999999999999761302e-01,4.366949060650926371e-16
9.999999999999764633e-01,4.297620120718914863e-16
9.999999999999767963e-01,4.229391835235888586e-16
9.999999999999772404e-01,4.162246730399171937e-16
9.999999999999775735e-01,4.096167609817206132e-16
9.999999999999779066e-01,4.031137550105417171e-16
9.999999999999782396e-01,3.967139896552005466e-16
9.999999999999785727e-01,3.904158258852538939e-16
9.999999999999790168e-01,3.842176506912271789e-16
9.999999999999793499e-01,3.781178766715090466e-16
9.999999999999796829e-01,3.721149416258066238e-16
9.999999999999799050e-01,3.662073081550525241e-16
9.999999999999802380e-01,3.603934632676654380e-16
9.999999999999805711e-01,3.546719179920607188e-16
9.999999999999807931e-01,3.490412069953133452e-16
9.999999999999811262e-01,3.434998882078741087e-16
9.999999999999814593e-01,3.380465424542447579e-16
9.999999999999816813e-01,3.326797730895155629e-16
9.999999999999820144e-01,3.273982056416734950e-16
9.999999999999822364e-01,3.222004874595895159e-16
9.999999999999824585e-01,3.170852873665934167e-16
9.999999999999827915e-01,3.120512953195494343e-16
9.999999999999830136e-01,3.070972220733433545e-16
9.999999999999832356e-01,3.022217988506971379e-16
9.999999999999835687e-01,2.974237770172248365e-16
9.999999999999837907e-01,2.927019277616474143e-16
9.999999999999840128e-01,2.880550417810844291e-16
9.999999999999842348e-01,2.834819289713423608e-16
9.999999999999844569e-01,2.789814181221190704e-16
9.999999999999849010e-01,2.745523566170479705e-16
9.999999999999851230e-01,2.701936101385034146e-16
9.999999999999853451e-01,2.659040623770936960e-16
9.999999999999855671e-01,2.616826147457645927e-16
9.999999999999857891e-01,2.575281860984433496e-16
9.999999999999860112e-01,2.534397124531479582e-16
9.999999999999862332e-01,2.494161467194932516e-16
9.999999999999864553e-01,2.454564584305229153e-16
9.999999999999866773e-01,2.415596334787984871e-16
9.999999999999867883e-01,2.377246738566786384e-16
9.999999999999870104e-01,2.339505974007215357e-16
9.999999999999872324e-01,2.302364375401448066e-16
9.999999999999874545e-01,2.265812430492794099e-16
9.999999999999875655e-01,2.229840778039531180e-16
9.999999999999877875e-01,2.194440205417415621e-16
9.999999999999880096e-01,2.159601646260259261e-16
9.999999999999881206e-01,2.125316178137960283e-16
9.999999999999883427e-01,2.091575020271397751e-16
9.999999999999884537e-01,2.058369531283606109e-16
9.999999999999886757e-01,2.025691206986648831e-16
9.999999999999888978e-01,1.993531678203629431e-16
9.999999999999890088e-01,1.961882708625280200e-16
9.999999999999892308e-01,1.930736192700576747e-16
9.999999999999893419e-01,1.900084153560842391e-16
9.999999999999894529e-01,1.869918740976810173e-16
9.999999999999896749e-01,1.840232229348116922e-16
9.999999999999897859e-01,1.811017015724715851e-16
9.999999999999900080e-01,1.782265617859700376e-16
9.999999999999901190e-01,1.753970672293042892e-16
9.999999999999902300e-01,1.726124932465752769e-16
9.999999999999904521e-01,1.698721266863977286e-16
9.999999999999905631e-01,1.671752657192563070e-16
9.999999999999908962e-01,1.645212196577617054e-16
9.999999999999910072e-01,1.619093087797598302e-16
9.999999999999911182e-01,1.593388641542499458e-16
9.999999999999912292e-01,1.568092274700660755e-16
9.999999999999914513e-01,1.543197508672780985e-16
9.999999999999915623e-01,1.518697967712699952e-16
9.999999999999916733e-01,1.494587377294517288e-16
9.999999999999917843e-01,1.470859562505638168e-16
9.999999999999918954e-01,1.447508446465329308e-16
9.999999999999920064e-01,1.424528048768380708e-16
9.999999999999921174e-01,1.401912483953478222e-16
9.999999999999922284e-01,1.379655959995889302e-16
9.999999999999923395e-01,1.357752776824080081e-16
9.999999999999924505e-01,1.336197324859882661e-16
9.999999999999926725e-01,1.314984083581836426e-16
9.999999999999927836e-01,1.294107620111340000e-16
9.999999999999927836e-01,1.273562587821248771e-16
9.999999999999928946e-01,1.253343724966559042e-16
9.999999999999930056e-01,1.233445853336836382e-16
9.999999999999931166e-01,1.213863876930033214e-16
9.999999999999932276e-01,1.194592780647362573e-16
9.999999999999933387e-01,1.175627629008893517e-16
9.999999999999934497e-01,1.156963564889532670e-16
9.999999999999935607e-01,1.138595808275079326e-16
9.999999999999936717e-01,1.120519655038023516e-16
9.999999999999937828e-01,1.102730475732791100e-16
9.999999999999938938e-01,1.085223714410074366e-16
9.999999999999938938e-01,1.067994887450064964e-16
9.999999999999940048e-01,1.051039582414131275e-16
9.999999999999941158e-01,1.034353456914766038e-16
9.999999999999942268e-01,1.017932237503467756e-16
9.999999999999943379e-01,1.001771718576274825e-16
9.999999999999943379e-01,9.858677612966792592e-17
9.999999999999944489e-01,9.702162925356361435e-17
9.999999999999945599e-01,9.548133038284045402e-17
9.999999999999946709e-01,9.396548503479469557e-17
9.999999999999946709e-01,9.247370498946286473e-17
9.999999999999947820e-01,9.100560819019555803e-17
9.999999999999948930e-01,8.956081864580965062e-17
9.999999999999948930e-01,8.813896633429411629e-17
9.999999999999950040e-01,8.673968710804432724e-17
9.999999999999951150e-01,8.536262260060105658e-17
9.999999999999952260e-01,8.400742013487001261e-17
9.999999999999952260e-01,8.267373263279837449e-17
9.999999999999953371e-01,8.136121852648541545e-17
9.999999999999953371e-01,8.006954167070427484e-17
9.999999999999954481e-01,7.879837125681250753e-17
9.999999999999955591e-01,7.754738172802931017e-17
9.999999999999955591e-01,7.631625269605796479e-17
9.999999999999956701e-01,7.510466885903180616e-17
9.999999999999956701e-01,7.391231992076291899e-17
9.999999999999957812e-01,7.273890051127285726e-17
9.999999999999958922e-01,7.158411010858496183e-17
9.999999999999958922e-01,7.044765296175833266e-17
9.999999999999960032e-01,6.932923801514364802e-17
9.999999999999960032e-01,6.822857883384155286e-17
9.999999999999961142e-01,6.714539353034436314e-17
9.999999999999961142e-01,6.607940469234251103e-17
9.999999999999962252e-01,6.503033931167704469e-17
9.999999999999962252e-01,6.399792871442002663e-17
9.999999999999963363e-01,6.298190849206510589e-17
9.999999999999963363e-01,6.198201843381034206e-17
9.999999999999964473e-01,6.099800245991620978e-17
9.999999999999964473e-01,6.002960855612153962e-17
9.999999999999965583e-01,5.907658870910065677e-17
9.999999999999965583e-01,5.813869884294525010e-17
9.999999999999966693e-01,5.721569875665455327e-17
9.999999999999966693e-01,5.630735206261802384e-17
9.999999999999968914e-01,5.541342612607459524e-17
9.999999999999968914e-01,5.453369200553302625e-17
9.999999999999970024e-01,5.366792439413824888e-17
9.999999999999970024e-01,5.281590156196846722e-17
9.999999999999971134e-01,5.197740529924839509e-17
9.999999999999971134e-01,5.115222086046397061e-17
9.999999999999971134e-01,5.034013690936436669e-17
9.999999999999972244e-01,4.954094546483711036e-17
9.999999999999972244e-01,4.875444184764245648e-17
9.999999999999973355e-01,4.798042462799342650e-17
9.999999999999973355e-01,4.721869557396806472e-17
9.999999999999973355e-01,4.646905960074066148e-17
9.999999999999974465e-01,4.573132472061897661e-17
9.999999999999974465e-01,4.500530199387470559e-17
9.999999999999974465e-01,4.429080548035450510e-17
9.999999999999975575e-01,4.358765219185926433e-17
9.999999999999975575e-01,4.289566204527935771e-17
9.999999999999975575e-01,4.221465781647395375e-17
9.999999999999976685e-01,4.154446509488254076e-17
9.999999999999976685e-01,4.088491223885692927e-17
9.999999999999976685e-01,4.023583033170255734e-17
9.999999999999977796e-01,3.959705313841754962e-17
9.999999999999977796e-01,3.896841706311860298e-17
9.999999999999977796e-01,3.834976110714282127e-17
9.999999999999978906e-01,3.774092682781468301e-17
9.999999999999978906e-01,3.714175829786759729e-17
9.999999999999978906e-01,3.655210206550973090e-17
9.999999999999980016e-01,3.597180711512376547e-17
9.999999999999980016e-01,3.540072482859061258e-17
9.999999999999980016e-01,3.483870894722715870e-17
9.999999999999980016e-01,3.428561553432824652e-17
9.999999999999981126e-01,3.374130293830332206e-17
9.999999999999981126e-01,3.320563175639841021e-17
9.999999999999981126e-01,3.267846479899389723e-17
9.999999999999982236e-01,3.215966705446923303e-17
9.999999999999982236e-01,3.164910565462536423e-17
9.999999999999982236e-01,3.114664984065615902e-17
9.999999999999982236e-01,3.065217092966002910e-17
9.999999999999982236e-01,3.016554228168321931e-17
9.999999999999983347e-01,2.968663926728633995e-17
9.999999999999983347e-01,2.921533923562574191e-17
9.999999999999983347e-01,2.875152148304171016e-17
9.999999999999983347e-01,2.829506722214529135e-17
9.999999999999984457e-01,2.784585955139587918e-17
9.999999999999984457e-01,2.740378342516183529e-17
9.999999999999984457e-01,2.696872562425638962e-17
9.999999999999984457e-01,2.654057472694129835e-17
9.999999999999985567e-01,2.611922108039088218e-17
9.999999999999985567e-01,2.570455677260904963e-17
9.999999999999985567e-01,2.529647560479218385e-17
9.999999999999985567e-01,2.489487306413080553e-17
9.999999999999985567e-01,2.449964629704300475e-17
9.999999999999986677e-01,2.411069408283282532e-17
9.999999999999986677e-01,2.372791680776686565e-17
9.999999999999986677e-01,2.335121643956237841e-17
9.999999999999986677e-01,2.298049650228046564e-17
9.999999999999986677e-01,2.261566205161780584e-17
9.999999999999986677e-01,2.225661965059067293e-17
9.999999999999987788e-01,2.190327734560499779e-17
9.999999999999987788e-01,2.155554464290630957e-17
9.999999999999987788e-01,2.121333248540358778e-17
9.999999999999987788e-01,2.087655322986101627e-17
9.999999999999987788e-01,2.054512062445189220e-17
9.999999999999988898e-01,2.021894978666880742e-17
9.999999999999988898e-01,1.989795718158461400e-17
9.999999999999988898e-01,1.958206060045843029e-17
9.999999999999988898e-01,1.927117913968136545e-17
9.999999999999988898e-01,1.896523318005644378e-17
9.999999999999988898e-01,1.866414436640750557e-17
9.999999999999988898e-01,1.836783558751183984e-17
9.999999999999990008e-01,1.807623095635136897e-17
9.999999999999990008e-01,1.778925579067740555e-17
9.999999999999990008e-01,1.750683659388393084e-17
9.999999999999990008e-01,1.722890103618452004e-17
9.999999999999990008e-01,1.695537793608814102e-17
9.999999999999990008e-01,1.668619724216898862e-17
9.999999999999990008e-01,1.642129001512576622e-17
9.999999999999991118e-01,1.616058841012580156e-17
9.999999999999991118e-01,1.590402565942942080e-17
9.999999999999991118e-01,1.565153605529022973e-17
9.999999999999991118e-01,1.540305493312683715e-17
9.999999999999991118e-01,1.515851865496172165e-17
9.999999999999991118e-01,1.491786459312307252e-17
9.999999999999991118e-01,1.468103111420533093e-17
9.999999999999991118e-01,1.444795756328440055e-17
9.999999999999992228e-01,1.421858424838342637e-17
9.999999999999992228e-01,1.399285242518522193e-17
9.999999999999992228e-01,1.377070428198737917e-17
9.999999999999992228e-01,1.355208292489623513e-17
9.999999999999992228e-01,1.333693236325590229e-17
9.999999999999992228e-01,1.312519749530861237e-17
9.999999999999992228e-01,1.291682409408272196e-17
9.999999999999992228e-01,1.271175879350476232e-17
9.999999999999992228e-01,1.250994907473196048e-17
9.999999999999993339e-01,1.231134325270175403e-17
9.999999999999993339e-01,1.211589046289483147e-17
9.999999999999993339e-01,1.192354064830833927e-17
9.999999999999993339e-01,1.173424454663587068e-17
9.999999999999993339e-01,1.154795367765101602e-17
9.999999999999993339e-01,1.136462033079118818e-17
9.999999999999993339e-01,1.118419755293856624e-17
9.999999999999993339e-01,1.100663913639503724e-17
9.999999999999993339e-01,1.083189960704803770e-17
9.999999999999993339e-01,1.065993421272427653e-17
9.999999999999993339e-01,1.049069891172834563e-17
9.999999999999994449e-01,1.032415036156329703e-17
9.999999999999994449e-01,1.016024590783028681e-17
9.999999999999994449e-01,9.998943573304443126e-18
9.999999999999994449e-01,9.840202047184174321e-18
9.999999999999994449e-01,9.683980674511143596e-18
9.999999999999994449e-01,9.530239445758209504e-18
9.999999999999994449e-01,9.378938986582674373e-18
9.999999999999994449e-01,9.230040547742201396e-18
9.999999999999994449e-01,9.083505995170830433e-18
9.999999999999994449e-01,8.939297800212541037e-18
9.999999999999994449e-01,8.797379030009868252e-18
9.999999999999994449e-01,8.657713338045104452e-18
9.999999999999994449e-01,8.520264954831666695e-18
9.999999999999995559e-01,8.384998678753259959e-18
9.999999999999995559e-01,8.251879867048452695e-18
9.999999999999995559e-01,8.120874426938392125e-18
9.999999999999995559e-01,7.991948806895392839e-18
9.999999999999995559e-01,7.865069988050096821e-18
9.999999999999995559e-01,7.740205475735104871e-18
9.999999999999995559e-01,7.617323291162820693e-18
9.999999999999995559e-01,7.496391963235441509e-18
9.999999999999995559e-01,7.377380520484952032e-18
9.999999999999995559e-01,7.260258483141091078e-18
9.999999999999995559e-01,7.144995855325244736e-18
9.999999999999995559e-01,7.031563117368260028e-18
9.999999999999995559e-01,6.919931218250226940e-18
9.999999999999995559e-01,6.810071568160283638e-18
9.999999999999995559e-01,6.701956031174535119e-18
9.999999999999995559e-01,6.595556918050227924e-18
9.999999999999996669e-01,6.490846979134314301e-18
9.999999999999996669e-01,6.387799397384595455e-18
9.999999999999996669e-01,6.286387781501674327e-18
9.999999999999996669e-01,6.186586159169926797e-18
9.999999999999996669e-01,6.088368970405793401e-18
9.999999999999996669e-01,5.991711061011662092e-18
9.999999999999996669e-01,5.896587676133678795e-18
9.999999999999996669e-01,5.802974453921835633e-18
9.999999999999996669e-01,5.710847419290711328e-18
9.999999999999996669e-01,5.620182977779256023e-18
9.999999999999996669e-01,5.530957909508068981e-18
9.999999999999996669e-01,5.443149363232603781e-18
9.999999999999996669e-01,5.356734850490778739e-18
9.999999999999996669e-01,5.271692239843511147e-18
9.999999999999996669e-01,5.187999751206676172e-18
9.999999999999996669e-01,5.105635950273059066e-18
9.999999999999996669e-01,5.024579743022857021e-18
9.999999999999996669e-01,4.944810370321332424e-18
9.999999999999996669e-01,4.866307402602240881e-18
9.999999999999996669e-01,4.789050734635652712e-18
9.999999999999996669e-01,4.713020580378845200e-18
9.999999999999997780e-01,4.638197467908942091e-18
9.999999999999997780e-01,4.564562234436002273e-18
9.999999999999997780e-01,4.492096021395273417e-18
9.999999999999997780e-01,4.420780269617367199e-18
9.999999999999997780e-01,4.350596714575111198e-18
9.999999999999997780e-01,4.281527381705854089e-18
9.999999999999997780e-01,4.213554581808045497e-18
9.999999999999997780e-01,4.146660906510885626e-18
9.999999999999997780e-01,4.080829223815904515e-18
9.999999999999997780e-01,4.016042673709328470e-18
9.999999999999997780e-01,3.952284663844085812e-18
9.999999999999997780e-01,3.889538865290390366e-18
9.999999999999997780e-01,3.827789208353757915e-18
9.999999999999997780e-01,3.767019878459444141e-18
9.999999999999997780e-01,3.707215312102198535e-18
9.999999999999997780e-01,3.648360192860332827e-18
9.999999999999997780e-01,3.590439447473058518e-18
9.999999999999997780e-01,3.533438241980114382e-18
9.999999999999997780e-01,3.477341977922663188e-18
9.999999999999997780e-01,3.422136288604517412e-18
9.999999999999997780e-01,3.367807035412712096e-18
9.999999999999997780e-01,3.314340304196495391e-18
9.999999999999997780e-01,3.261722401703803497e-18
9.999999999999997780e-01,3.209939852074311326e-18
9.999999999999997780e-01,3.158979393388159884e-18
9.999999999999997780e-01,3.108827974269470959e-18
9.999999999999997780e-01,3.059472750543788235e-18
9.999999999999997780e-01,3.010901081948583556e-18
9.999999999999997780e-01,2.963100528895984393e-18
9.999999999999997780e-01,2.916058849286919019e-18
9.999999999999997780e-01,2.869763995375732989e-18
9.999999999999997780e-01,2.824204110684795829e-18
9.999999999999997780e-01,2.779367526967874582e-18
9.999999999999998890e-01,2.735242761221828161e-18
9.999999999999998890e-01,2.691818512745718879e-18
9.999999999999998890e-01,2.649083660246613132e-18
9.999999999999998890e-01,2.607027258991331692e-18
9.999999999999998890e-01,2.565638538003414678e-18
9.999999999999998890e-01,2.524906897304592447e-18
9.999999999999998890e-01,2.484821905200045593e-18
9.999999999999998890e-01,2.445373295606764940e-18
9.999999999999998890e-01,2.406550965424329761e-18
9.999999999999998890e-01,2.368344971947419358e-18
9.999999999999998890e-01,2.330745530319412430e-18
9.999999999999998890e-01,2.293743011026404389e-18
9.999999999999998890e-01,2.257327937431014784e-18
9.999999999999998890e-01,2.221490983345345014e-18
9.999999999999998890e-01,2.186222970642467753e-18
9.999999999999998890e-01,2.151514866905836378e-18
9.999999999999998890e-01,2.117357783116013156e-18
9.999999999999998890e-01,2.083742971374117972e-18
9.999999999999998890e-01,2.050661822661424841e-18
9.999999999999998890e-01,2.018105864634524952e-18
9.999999999999998890e-01,1.986066759455488865e-18
9.999999999999998890e-01,1.954536301656484754e-18
9.999999999999998890e-01,1.923506416038290318e-18
9.999999999999998890e-01,1.892969155602172582e-18
9.999999999999998890e-01,1.862916699514596336e-18
9.999999999999998890e-01,1.833341351104249285e-18
9.999999999999998890e-01,1.804235535890862769e-18
9.999999999999998890e-01,1.775591799645326143e-18
9.999999999999998890e-01,1.747402806480602943e-18
9.999999999999998890e-01,1.719661336972949632e-18
9.999999999999998890e-01,1.692360286312965845e-18
9.999999999999998890e-01,1.665492662485994654e-18
9.999999999999998890e-01,1.639051584481414858e-18
9.999999999999998890e-01,1.613030280530357889e-18
9.999999999999998890e-01,1.587422086371405194e-18
9.999999999999998890e-01,1.562220443543818146e-18
9.999999999999998890e-01,1.537418897707864048e-18
9.999999999999998890e-01,1.513011096991809913e-18
9.999999999999998890e-01,1.488990790365156465e-18
9.999999999999998890e-01,1.465351826037700396e-18
9.999999999999998890e-01,1.442088149884013318e-18
9.999999999999998890e-01,1.419193803892931028e-18
9.999999999999998890e-01,1.396662924641660017e-18
9.999999999999998890e-01,1.374489741794110246e-18
9.999999999999998890e-01,1.352668576623063810e-18
9.999999999999998890e-01,1.331193840555810100e-18
9.999999999999998890e-01,1.310060033742867461e-18
9.999999999999998890e-01,1.289261743649428528e-18
9.999999999999998890e-01,1.268793643669167327e-18
9.999999999999998890e-01,1.248650491760052449e-18
9.999999999999998890e-01,1.228827129101820376e-18
9.999999999999998890e-01,1.209318478774759428e-18
9.999999999999998890e-01,1.190119544459471116e-18
9.999999999999998890e-01,1.171225409157273436e-18
9.999999999999998890e-01,1.152631233930918279e-18
9.999999999999998890e-01,1.134332256665301737e-18
9.999999999999998890e-01,1.116323790847848360e-18
9.999999999999998890e-01,1.098601224368259091e-18
9.999999999999998890e-01,1.081160018337312437e-18
9.999999999999998890e-01,1.063995705924419952e-18
9.999999999999998890e-01,1.047103891213634825e-18
9.999999999999998890e-01,1.030480248077823923e-18
9.999999999999998890e-01,1.014120519070711871e-18
9.999999999999998890e-01,9.980205143365156290e-19
9.999999999999998890e-01,9.821761105368893144e-19
9.999999999999998890e-01,9.665832497949050379e-19
9.999999999999998890e-01,9.512379386557979943e-19
9.999999999999998890e-01,9.361362470642117649e-19
9.999999999999998890e-01,9.212743073576790179e-19
9.999999999999998890e-01,9.066483132760841527e-19
1.000000000000000000e+00,8.922545189868494286e-19


==> data/UA_n60_k20_q2_m25_t30_s40.txt <==
L Wavgiid WavgiidLB Wavgvec
2 269.222929782820 33.6522403561497 268.222929782819
3 185.502363388353 33.4071278583132 184.332438386911
4 158.222383378626 35.6522403557925 155.807345879569
5 132.807003637695 35.3370683269483 130.274178763393
6 114.347371488225 35.1620153416389 112.744487079506
10 90.8452514141863 38.9624386649037 87.6106418567210
12 82.4906152925854 38.6486609859174 80.4223506749882
15 76.7998295167726 40.2657817811309 74.5776498848267
20 72.7444485147951 42.9930522407345 69.2268570470844
30 66.3938707133679 45.0760097004646 63.7294024688992

==> data/UA_n60_k30_q2_m20_t9_s30.txt <==
L Wavgiid WavgiidLB Wavgvec
1 121.476260662488 121.476260662488 121.476260662488
2 74.4290794006523 32.6864560714872 73.4290794006523
3 81.2420535225533 35.4411401220951 79.0728495274134
4 56.3088788396575 34.6715735155171 54.8938413403787
5 60.0321722455893 37.0697224215488 57.4347611028477
6 50.7790051003185 36.2076076577993 49.1009543452432
10 46.8047717566882 37.0495263599662 44.8044966904019
12 45.9049683322994 37.2035560015530 43.8229189792258
15 46.2241573925037 37.6485085704728 43.4712228951372
20 44.2209756392424 37.3806350672084 42.0661244502718
30 43.4285197102320 37.4183642184822 41.3304031960357
60 42.6164100870008 37.4349398269924 40.6994570379119

==> data/UA_n60_k30_q2_m60_t10_s30.txt <==
L Wavgiid WavgiidLB Wavgvec
1 335.441344948169 335.441344948169 335.441344948169
2 88.7283507128353 37.4413435736511 87.7283507128353
3 94.1780225158947 40.1962063030105 92.0081269390796
4 66.0083452883007 39.4367379019579 64.5933077890219
5 69.5233120069733 41.9377754512781 66.8631266058113
6 59.0367212590947 41.1517014830772 57.3586515473623
10 53.9822353126660 42.3752963123223 51.9700948948115
12 52.8415024125571 42.6052747095234 50.7322450380023
15 53.0542032902910 43.1563134211918 50.1822810149047
20 50.7218553379162 42.8823022008157 48.4938641064844
30 49.7350146624572 42.9446382824581 47.5459292240565
60 48.7443615781961 42.9731964986826 46.7344524592681

==> data/generic_results/W_LPavg_gen_N36_K22_q2_m6_t10_s10.txt <==
L,WF
6,73.6187011466519
9,62.1113983787315
12,56.7575952505838
18,51.7439367753771
36,47.0982664579594


==> data/generic_results/W_LPwc_gen_N36_K22_q2_m6_t10_s10.txt <==
L,WF
6,73.6540081438383
9,62.1518809039622
12,56.7961035673728
18,51.7615343913772
36,47.0982664579594


==> data/generic_results/W_QwcLB_gen_N36_K22_q2_m6_t10_s10.txt <==
L,WF
6,66.3607162724415
9,51.2643253122576
12,43.2082426304644
18,34.2819541676552
36,23.2646625064904


==> data/generic_results/W_QwcLB_gen_N60_K30_q2_m20_t10_s30.txt <==
L,WF
3,116.927678080301
4,92.0218140741026
5,81.0833323506300
6,67.2221860688297
10,47.1712135678944
12,40.7505340155216
15,33.5563296861636
20,30.6864560714876
30,30.6864560714876
60,30.6864560714876


==> data/generic_results/W_QwcLB_gen_N60_K30_q2_m20_t9_s30.txt <==
L,WF
1,121.476260662488
2,114.065980427441
3,114.934786159316
4,85.3303127645640
5,73.6494233498579
6,60.2671132237868
10,44.2681649595889
12,37.7509365122197
15,31.5829358443280
20,30.6864560714876
30,30.6864560714876
60,30.6864560714876


==> data/generic_results/W_QwcUB_gen_N36_K22_q2_m6_t10_s10.txt <==
L,WF
6,77.7417183819924
9,66.2395911421163
12,60.8838138055269
18,55.8492446295314
36,51.1859766961136


==> data/generic_results/W_QwcUB_gen_N60_K30_q2_m20_t10_s30.txt <==
L,WF
3,122.972072199659
4,100.181685410881
5,91.0505586094660
6,78.7743748283868
10,63.6317014611665
12,59.1100776971363
15,54.3253902567319
20,54.6648570390790
30,59.2726370275628
60,66.8201872634549


==> data/generic_results/W_QwcUB_gen_N60_K30_q2_m20_t9_s30.txt <==
L,WF
1,121.476260662488
2,117.387908522328
3,120.716145872840
4,93.1116724780887
5,83.1312227815237
6,71.2343394826228
10,59.8210141426142
12,55.0706791857764
15,51.1398497248164
20,53.2174900294229
30,57.4818439351623
60,64.4696900163707


==> data/generic_results/W_heuvecavg_gen_N36_K22_q2_m6_t10_s10.txt <==
L,WF
6,75.4227599253719
9,62.6381942636250
12,57.0380140735971
18,51.8593548409423
36,47.0982664579594


==> data/generic_results/W_heuvecavg_gen_N60_K30_q2_m20_t10_s30.txt <==
L,WF
3,84.2534653970677
4,56.8384836690520
5,59.1082741170508
6,49.6037849877342
10,44.2152144551037
12,42.9773625290863
15,42.4273966897967
20,40.7389784969723
30,39.7910425291174
60,38.9795649571046


==> data/generic_results/W_heuvecavg_gen_N60_K30_q2_m20_t9_s30.txt <==
L,WF
1,118.476260662488
2,70.4290794006523
3,76.0728495274134
4,51.8938413403788
5,54.4347611028477
6,46.1009543452431
10,41.8044966904019
12,40.8229189792258
15,40.4712228951372
20,39.0661244502718
30,38.3304031960357
60,37.6994570379119


==> data/generic_results/W_rcveclb_gen_N36_K22_q2_m6_t10_s10.txt <==
L,WF
6,45.3005462632748
9,43.9540291061834
12,43.6844340189292
18,43.5151249899869
36,43.2967850301722


==> data/generic_results/W_rcveclb_gen_N60_K30_q2_m20_t10_s30.txt <==
L,WF
3,84.2534653970677
4,56.8384836690521
5,59.1082741170507
6,49.6037849877342
10,44.2152144551037
12,42.9773625290862
15,42.4273966897968
20,40.7389784969723
30,39.7910425291174
60,38.9795649571047


==> data/generic_results/W_rcveclb_gen_N60_K30_q2_m20_t9_s30.txt <==
L,WF
1,77.6878656417416
2,70.4290794006523
3,76.0728495274135
4,51.8938413403788
5,54.4347611028477
6,46.1009543452432
10,41.8044966904019
12,40.8229189792258
15,40.4712228951372
20,39.0661244502718
30,38.3304031960357
60,37.6994570379119


==> data/prange_GV_SR_q2_m10_eta10.txt <==
R,w
6.510324518380739001e-03,4.438500920275374739e-02
1.326059322897354953e-02,4.405898389145553040e-02
1.998111638080990460e-02,4.373462127103606989e-02
2.667183520363780591e-02,4.341192186192865260e-02
3.333269298256846813e-02,4.309088608441780099e-02
3.996363506594913240e-02,4.277151425853845806e-02
4.656460887275137850e-02,4.245380660399878520e-02
5.313556389924067869e-02,4.213776324013795982e-02
5.967645172502455964e-02,4.182338418591386581e-02
6.618722601856741328e-02,4.151066935991639534e-02
7.266784254195046699e-02,4.119961858041715219e-02
7.911825915514569818e-02,4.089023156544199789e-02
8.553843581958520126e-02,4.058250793287739022e-02
9.192833460111327071e-02,4.027644720060577499e-02
9.828791967242034300e-02,3.997204878666534011e-02
1.046171573147274270e-01,3.966931200944494307e-02
1.109160159190106798e-01,3.936823608790072232e-02
1.171844659865237670e-01,3.906882014180503015e-02
1.234224801287328033e-01,3.877106319202289209e-02
1.296300330667413681e-01,3.847496416081164911e-02
1.358071016299997602e-01,3.818052187215380949e-02
1.419536647545597274e-01,3.788773505211029402e-02
1.480697034806692791e-01,3.759660232920401801e-02
1.541552009497896281e-01,3.730712223482947343e-02
1.602101424011399544e-01,3.701929320368353010e-02
1.662345151675465038e-01,3.673311357422767709e-02
1.722283086708731314e-01,3.644858158916861740e-02
1.781915144168159104e-01,3.616569539596735383e-02
1.841241259891586157e-01,3.588445304737211683e-02
1.900261390435816766e-01,3.560485250197057555e-02
1.958975513008188729e-01,3.532689162477113676e-02
2.017383625394190139e-01,3.505056818780082767e-02
2.075485745879195321e-01,3.477587987072904008e-02
2.133281913165118171e-01,3.450282426151309728e-02
2.190772186283006517e-01,3.423139885706090457e-02
2.247956644499472523e-01,3.396160106392013406e-02
2.304835387219669185e-01,3.369342819898178687e-02
2.361408533884644667e-01,3.342687749020744475e-02
2.417676223864213547e-01,3.316194607737541628e-02
2.473638616345943397e-01,3.289863101284246777e-02
2.529295890219049880e-01,3.263692926232710650e-02
2.584648243953936442e-01,3.237683770571046782e-02
2.639695895478261223e-01,3.211835313785081636e-02
2.694439082047751510e-01,3.186147226942018240e-02
2.748878060114037236e-01,3.160619172775185753e-02
2.803013105187798226e-01,3.135250805770704863e-02
2.856844511698055644e-01,3.110041772255679390e-02
2.910372592848441409e-01,3.084991710487493960e-02
2.963597680468652573e-01,3.060100250745061493e-02
3.016520124863485419e-01,3.035367015420897124e-02
3.069140294657615176e-01,3.010791619114870990e-02
3.121458576637027305e-01,2.986373668729203068e-02
3.173475375587887504e-01,2.962112763564333368e-02
3.225191114131140679e-01,2.938008495416468205e-02
3.276606232555144826e-01,2.914060448675705878e-02
3.327721188644539030e-01,2.890268200425581344e-02
3.378536457506310375e-01,2.866631320543598996e-02
3.429052531393735892e-01,2.843149371802397574e-02
3.479269919526593036e-01,2.819821909972309790e-02
3.529189147909854718e-01,2.796648483924295617e-02
3.578810759149210208e-01,2.773628635733998982e-02
3.628135312264137990e-01,2.750761900786570166e-02
3.677163382499503141e-01,2.728047807881867765e-02
3.725895561133776290e-01,2.705485879340812153e-02
3.774332455286353305e-01,2.683075631111860732e-02
3.822474687722071662e-01,2.660816572878382108e-02
3.870322896653896061e-01,2.638708208166534036e-02
3.917877735544461615e-01,2.616750034453309975e-02
3.965139872904900331e-01,2.594941543275479032e-02
4.012109992093059185e-01,2.573282220338436385e-02
4.058788791109543270e-01,2.551771545625707363e-02
4.105176982392328977e-01,2.530408993508737048e-02
4.151275292610696610e-01,2.509194032856627149e-02
4.197084462456940335e-01,2.488126127146537275e-02
4.242605246437932687e-01,2.467204734573783323e-02
4.287838412664942700e-01,2.446429308162379260e-02
4.332784742642493692e-01,2.425799295875639278e-02
4.377445031056986791e-01,2.405314140726538125e-02
4.421820085563554770e-01,2.384973280888507546e-02
4.465910726573162348e-01,2.364776149805752903e-02
4.509717787038446390e-01,2.344722176303794259e-02
4.553242112238998773e-01,2.324810784699880839e-02
4.596484559566820227e-01,2.305041394912975966e-02
4.639445998310446351e-01,2.285413422573980002e-02
4.682127309439714224e-01,2.265926279135299648e-02
4.724529385389655278e-01,2.246579371980454015e-02
4.766653129844269365e-01,2.227372104533377820e-02
4.808499457520756248e-01,2.208303876367152113e-02
4.850069293953191973e-01,2.189374083312633015e-02
4.891363575276305165e-01,2.170582117566679375e-02
4.932383248009952759e-01,2.151927367799703547e-02
4.973129268842957362e-01,2.133409219263164222e-02
5.013602604418100350e-01,2.115027053896182188e-02
5.053804231116845180e-01,2.096780250431920165e-02
5.093735134844532553e-01,2.078668184503415506e-02
5.133396310816575880e-01,2.060690228748598279e-02
5.172788763344391416e-01,2.042845752915102911e-02
5.211913505622739473e-01,2.025134123964079935e-02
5.250771559517187770e-01,2.007554706173627496e-02
5.289363955352303082e-01,1.990106861241553241e-02
5.327691731701164057e-01,1.972789948387199815e-02
5.365755935174891800e-01,1.955603324452937289e-02
5.403557620213890189e-01,1.938546344004546743e-02
5.441097848879477006e-01,1.921618359431105649e-02
5.478377690646534237e-01,1.904818721044091237e-02
5.515398222197709366e-01,1.888146777175457938e-02
5.552160527217938624e-01,1.871601874275251667e-02
5.588665696190882048e-01,1.855183357008054895e-02
5.624914826196041329e-01,1.838890568348803406e-02
5.660909020707090011e-01,1.822722849677752346e-02
5.696649389392014484e-01,1.806679540874322337e-02
5.732137047913791195e-01,1.790759980410399493e-02
5.767373117733176624e-01,1.774963505442385750e-02
5.802358725912410975e-01,1.759289451902546972e-02
5.837095004920328511e-01,1.743737154589431598e-02
5.871583092439454088e-01,1.728305947257107594e-02
5.905824131173859071e-01,1.712995162703780452e-02
5.939819268659281004e-01,1.697804132859099049e-02
5.973569657074337957e-01,1.682732188870712450e-02
6.007076453053342702e-01,1.667778661189810857e-02
6.040340817501219650e-01,1.652942879655472375e-02
6.073363915409373259e-01,1.638224173578302356e-02
6.106146915673945630e-01,1.623621871822742563e-02
6.138690990915329770e-01,1.609135302888567085e-02
6.170997317299399265e-01,1.594763794991337080e-02
6.203067074360976152e-01,1.580506676141611375e-02
6.234901444828386818e-01,1.566363274223420490e-02
6.266501614450505908e-01,1.552332917071383087e-02
6.297868771825166911e-01,1.538414932546966485e-02
6.329004108229414616e-01,1.524608648613690054e-02
6.359908817452074592e-01,1.510913393411062247e-02
6.390584095627503958e-01,1.497328495327749330e-02
6.421031141071940063e-01,1.483853283073377841e-02
6.451251154121266929e-01,1.470487085749462575e-02
6.481245336970731241e-01,1.457229232919255227e-02
6.511014893516973157e-01,1.444079054676352877e-02
6.540561029201596988e-01,1.431035881712396964e-02
6.569884950856726968e-01,1.418099045383691692e-02
6.598987866552896708e-01,1.405267877776570154e-02
6.627870985448329755e-01,1.392541711771952059e-02
6.656535517640789212e-01,1.379919881108559142e-02
6.684982674021004989e-01,1.367401720445232151e-02
6.713213666128096113e-01,1.354986565422179948e-02
6.741229706007381139e-01,1.342673752720979254e-02
6.769032006069592988e-01,1.330462620123771741e-02
6.796621778952679493e-01,1.318352506571134931e-02
6.824000237385220435e-01,1.306342752219063520e-02
6.851168594051837424e-01,1.294432698494895652e-02
6.878128061461012965e-01,1.282621688152006147e-02
6.904879851814305081e-01,1.270909065323718931e-02
6.931425176878173167e-01,1.259294175575903854e-02
6.957765247857390367e-01,1.247776365958714120e-02
6.983901275270484321e-01,1.236354985057279074e-02
7.009834468827511600e-01,1.225029383041205053e-02
7.035566037309305409e-01,1.213798911713296139e-02
7.061097188449230178e-01,1.202662924557012722e-02
7.086429128816567058e-01,1.191620776783077970e-02
7.111563063701868970e-01,1.180671825375074167e-02
7.136500197004651547e-01,1.169815429133887891e-02
7.161241731122491849e-01,1.159050948721388960e-02
7.185788866842643952e-01,1.148377746702895601e-02
7.210142803235223274e-01,1.137795187588810063e-02
7.234304737548327147e-01,1.127302637875289733e-02
7.258275865105459079e-01,1.116899466083790676e-02
7.282057379204327496e-01,1.106585042799891616e-02
7.305650471018078074e-01,1.096358740710937953e-02
7.329056329498082611e-01,1.086219934642899086e-02
7.352276141278621946e-01,1.076168001596287949e-02
7.375311090583770435e-01,1.066202320781015067e-02
7.398162359135658228e-01,1.056322273650540933e-02
7.420831126065072780e-01,1.046527243934909646e-02
7.443318567823566934e-01,1.036816617673026394e-02
7.465625858097422185e-01,1.027189783244041726e-02
7.487754167723708054e-01,1.017646131397722739e-02
7.509704664607698144e-01,1.008185055284156403e-02
7.531478513642532180e-01,9.988059504823860318e-03
7.553076876630331338e-01,9.895082150283332142e-03
7.574500912205088810e-01,9.802912494418751163e-03
7.595751775757597635e-01,9.711544567529560579e-03
7.616830619361655286e-01,9.620972425270702538e-03
7.637738591702436519e-01,9.531190148897394562e-03
7.658476838006258447e-01,9.442191845503097175e-03
7.679046499972033146e-01,9.353971648249567727e-03
7.699448715704656498e-01,9.266523716587895393e-03
7.719684619649767043e-01,9.179842236472935540e-03
7.739755342530162396e-01,9.093921420570067957e-03
7.759662011284107486e-01,9.008755508453158284e-03
7.779405749004806303e-01,8.924338766796926711e-03
7.798987674881912024e-01,8.840665489560108753e-03
7.818408904144293903e-01,8.757729998162546228e-03
7.837670548004367355e-01,8.675526641655165877e-03
7.856773713604243703e-01,8.594049796881659056e-03
7.875719503962965717e-01,8.513293868634981554e-03
7.894509017925663841e-01,8.433253289805254377e-03
7.913143350113923669e-01,8.353922521522016281e-03
7.931623590877598939e-01,8.275296053289880882e-03
7.949950826248377567e-01,8.197368403116389243e-03
7.968126137894335770e-01,8.120134117635190857e-03
7.986150603076321852e-01,8.043587772221100912e-03
8.004025294605472407e-01,7.967723971100041866e-03
8.021751280802102979e-01,7.892537347452769497e-03
8.039329625456201889e-01,7.818022563511509149e-03
8.056761387788904383e-01,7.744174310652118982e-03
8.074047622415652103e-01,7.670987309478882396e-03
8.091189379310407270e-01,7.598456309904527348e-03
8.108187703771172483e-01,7.526576091224514153e-03
8.125043636387001555e-01,7.455341462184787715e-03
8.141758213005916289e-01,7.384747261045497384e-03
8.158332464704407538e-01,7.314788355637810886e-03
8.174767417757925481e-01,7.245459643416442622e-03
8.191064093612553387e-01,7.176756051506952630e-03
8.207223508858114691e-01,7.108672536746941939e-03
8.223246675202087186e-01,7.041204085723670909e-03
8.239134599445006035e-01,6.974345714805310278e-03
8.254888283456772724e-01,6.908092470168296015e-03
8.270508724154079783e-01,6.842439427819917153e-03
8.285996913479146686e-01,6.777381693615311745e-03
8.301353838379201822e-01,6.712914403271270924e-03
8.316580480787361118e-01,6.649032722374184808e-03
8.331677817604324909e-01,6.585731846384480781e-03
8.346646820681105083e-01,6.523007000636768353e-03
8.361488456802976810e-01,6.460853440334833608e-03
8.376203687674104170e-01,6.399266450543859841e-03
8.390793469903456980e-01,6.338241346177215033e-03
8.405258754991474790e-01,6.277773471980195759e-03
8.419600489317693448e-01,6.217858202509841947e-03
8.433819614129475228e-01,6.158490942110073085e-03
8.447917065531366232e-01,6.099667124884427041e-03
8.461893774475650609e-01,6.041382214663807218e-03
8.475750666753567586e-01,5.983631704971573845e-03
8.489488662987413337e-01,5.926411118985079086e-03
8.503108678623669814e-01,5.869716009493015398e-03
8.516611623926686470e-01,5.813541958850620625e-03
8.529998403973459986e-01,5.757884578930427474e-03
8.543269918649026851e-01,5.702739511070627730e-03
8.556427062642639747e-01,5.648102426020314842e-03
8.569470725444894299e-01,5.593969023880993388e-03
8.582401791345429798e-01,5.540335034045828187e-03
8.595221139431382662e-01,5.487196215135987758e-03
8.607929643586746948e-01,5.434548354933411637e-03
8.620528172492175623e-01,5.382387270311956608e-03
8.633017589625746613e-01,5.330708807164743872e-03
8.645398753264242897e-01,5.279508840329627528e-03
8.657672516485092062e-01,5.228783273512117337e-03
8.669839727169148524e-01,5.178528039205085309e-03
8.681901228003849891e-01,5.128739098607150437e-03
8.693857856487264835e-01,5.079412441537636477e-03
8.705710444932581726e-01,5.030544086349951136e-03
8.717459820473207888e-01,4.982130079842735267e-03
8.729106805068616026e-01,4.934166497168154114e-03
8.740652215510524847e-01,4.886649441739137310e-03
8.752096863429891238e-01,4.839575045133530200e-03
8.763441555304276598e-01,4.792939466996956263e-03
8.774687092465777161e-01,4.746738894943740121e-03
8.785834271109611571e-01,4.700969544455323862e-03
8.796883882303005997e-01,4.655627658777837692e-03
8.807836711994810885e-01,4.610709508816940999e-03
8.818693541025444116e-01,4.566211393031633856e-03
8.829455145137321548e-01,4.522129637326392781e-03
8.840122294985909290e-01,4.478460594941104274e-03
8.850695756150991356e-01,4.435200646340383378e-03
8.861176289148620100e-01,4.392346199100482726e-03
8.871564649443343109e-01,4.349893687795387126e-03
8.881861587460853080e-01,4.307839573881496083e-03
8.892067848601200586e-01,4.266180345580389451e-03
8.902184173252177812e-01,4.224912517761187161e-03
8.912211296803322913e-01,4.184032631820783048e-03
8.922149949660149737e-01,4.143537255563468913e-03
8.932000857258752813e-01,4.103422983079401537e-03
8.941764740080909712e-01,4.063686434621400015e-03
8.951442313669324413e-01,4.024324256481534925e-03
8.961034288643416890e-01,3.985333120865836194e-03
8.970541370715310325e-01,3.946709725768617581e-03
8.979964260706130297e-01,3.908450794845843602e-03
8.989303654562756929e-01,3.870553077287054895e-03
8.998560243374676970e-01,3.833013347687279273e-03
9.007734713391324366e-01,3.795828405917298261e-03
9.016827746039580704e-01,3.758995076993695925e-03
9.025840017941542115e-01,3.722510210948158735e-03
9.034772200932685848e-01,3.686370682695556782e-03
9.043624962080107910e-01,3.650573391902157266e-03
9.052398963701191459e-01,3.615115262852412921e-03
9.061094863382399556e-01,3.579993244315705751e-03
9.069713313998295501e-01,3.545204309412518327e-03
9.078254963730900684e-01,3.510745455479626249e-03
9.086720456089167897e-01,3.476613703935275881e-03
9.095110429928647822e-01,3.442806100143881547e-03
9.103425519471501914e-01,3.409319713279825893e-03
9.111666354326506401e-01,3.376151636191602849e-03
9.119833559509439302e-01,3.343298985264855135e-03
9.127927755463526305e-01,3.310758900285592186e-03
9.135949558080055377e-01,3.278528544303073271e-03
9.143899578719280052e-01,3.246605103491978506e-03
9.151778424231302722e-01,3.214985787015008784e-03
9.159586696977296549e-01,3.183667826884602290e-03
9.167324994850740705e-01,3.152648477824905593e-03
9.174993911298812144e-01,3.121925017133574294e-03
9.182594035344017191e-01,3.091494744543008596e-03
9.190125951605785382e-01,3.061354982082130534e-03
9.197590240322346400e-01,3.031503073937407040e-03
9.204987477372619242e-01,3.001936386314278064e-03
9.212318234298205732e-01,2.972652307298499687e-03
9.219583078325602754e-01,2.943648246717083927e-03
9.226782572388343429e-01,2.914921635999853482e-03
9.233917275149402526e-01,2.886469928040414495e-03
9.240987741023567459e-01,2.858290597057583371e-03
9.247994520199910307e-01,2.830381138456884715e-03
9.254938158664426373e-01,2.802739068691740935e-03
9.261819198222596139e-01,2.775361925125366565e-03
9.268638176522168148e-01,2.748247265892208961e-03
9.275395627075899707e-01,2.721392669759925033e-03
9.282092079284356423e-01,2.694795735991520162e-03
9.288728058458866066e-01,2.668454084207301080e-03
9.295304085844364739e-01,2.642365354247596353e-03
9.301820678642445106e-01,2.616527206035136437e-03
9.308278350034336901e-01,2.590937319438038709e-03
9.314677609203925179e-01,2.565593394133053578e-03
9.321018961360896249e-01,2.540493149468710417e-03
9.327302907763768136e-01,2.515634324329293989e-03
9.333529945743076484e-01,2.491014676998574550e-03
9.339700568724501606e-01,2.466631985024233566e-03
9.345815266251994435e-01,2.442484045082583041e-03
9.351874524011010159e-01,2.418568672843303055e-03
9.357878823851620842e-01,2.394883702835050136e-03
9.363828643811750174e-01,2.371426988310911237e-03
9.369724458140334944e-01,2.348196401114596710e-03
9.375566737320476518e-01,2.325189831547005807e-03
9.381355948092664487e-01,2.302405188232884131e-03
9.387092553477881518e-01,2.279840397988378790e-03
9.392777012800801462e-01,2.257493405688543696e-03
9.398409781712894207e-01,2.235362174135601624e-03
9.403991312215520537e-01,2.213444683927658606e-03
9.409522052683062521e-01,2.191738933327589626e-03
9.415002447885967296e-01,2.170242938132684995e-03
9.420432939013756446e-01,2.148954731544766399e-03
9.425813963698086440e-01,2.127872364040492032e-03
9.431145956035658084e-01,2.106993903242611061e-03
9.436429346611200364e-01,2.086317433791277497e-03
9.441664562520348802e-01,2.065841057216173757e-03
9.446852027392471651e-01,2.045562891809154203e-03
9.451992161413538263e-01,2.025481072497136315e-03
9.457085381348816489e-01,2.005593750715953770e-03
9.462132100565646686e-01,1.985899094284326611e-03
9.467132729056076945e-01,1.966395287278677965e-03
9.472087673459459456e-01,1.947080529908491340e-03
9.476997337085056872e-01,1.927953038391972806e-03
9.481862119934478805e-01,1.909011044832682660e-03
9.486682418724179389e-01,1.890252797096345127e-03
9.491458626907809393e-01,1.871676558688507202e-03
9.496191134698515057e-01,1.853280608632785782e-03
9.500880329091235810e-01,1.835063241349441793e-03
9.505526593884837672e-01,1.817022766534950266e-03
9.510130309704272200e-01,1.799157509041777060e-03
9.514691854022606643e-01,1.781465808759030104e-03
9.519211601182977489e-01,1.763946020493708470e-03
9.523689922420539578e-01,1.746596513852333946e-03
9.528127185884234240e-01,1.729415673123551895e-03
9.532523756658596303e-01,1.712401897161013129e-03
9.536879996785397884e-01,1.695553599267102338e-03
9.541196265285226685e-01,1.678869207077311396e-03
9.545472918179046529e-01,1.662347162445004063e-03
9.549710308509571366e-01,1.645985921327162548e-03
9.553908786362667049e-01,1.629783953670436557e-03
9.558068698888587678e-01,1.613739743298054068e-03
9.562190390323144218e-01,1.597851787797378072e-03
9.566274202008836491e-01,1.582118598407886590e-03
9.570320472415807522e-01,1.566538699910131503e-03
9.574329537162807879e-01,1.551110630515017009e-03
9.578301729038001255e-01,1.535832941753949776e-03
9.582237378019680119e-01,1.520704198369640919e-03
9.586136811296958049e-01,1.505722978207345341e-03
9.590000353290273338e-01,1.490887872107082932e-03
9.593828325671887036e-01,1.476197483796188497e-03
9.597621047386228899e-01,1.461650429782742049e-03
9.601378834670157847e-01,1.447245339249646819e-03
9.605102001073168028e-01,1.432980853949167169e-03
9.608790857477429448e-01,1.418855628098429286e-03
9.612445712117804186e-01,1.404868328275279011e-03
9.616066870601709393e-01,1.391017633315002906e-03
9.619654635928898134e-01,1.377302234207708519e-03
9.623209308511165849e-01,1.363720833996185603e-03
9.626731186191929135e-01,1.350272147674612790e-03
9.630220564265692396e-01,1.336954902087910237e-03
9.633677735497473416e-01,1.323767835831577994e-03
9.637102990142047965e-01,1.310709699152464835e-03
9.640496615963165539e-01,1.297779253849923060e-03
9.643858898252622991e-01,1.284975273177806163e-03
9.647190119849222700e-01,1.272296541747125476e-03
9.650490561157688552e-01,1.259741855429178433e-03
9.653760500167402059e-01,1.247310021259611214e-03
9.657000212471105183e-01,1.234999857342861064e-03
9.660209971283452157e-01,1.222810192757439523e-03
9.663390047459462506e-01,1.210739867461858594e-03
9.666540709512911889e-01,1.198787732201047826e-03
9.669662223634548637e-01,1.186952648413666309e-03
9.672754853710283651e-01,1.175233488139825356e-03
9.675818861339210430e-01,1.163629133929612852e-03
9.678854505851546275e-01,1.152138478752276355e-03
9.681862044326488004e-01,1.140760425905877184e-03
9.684841731609916682e-01,1.129493888927839834e-03
9.687793820332051276e-01,1.118337791505898430e-03
9.690718560924951319e-01,1.107291067389840934e-03
9.693616201639927432e-01,1.096352660303897154e-03
9.696486988564875231e-01,1.085521523859599245e-03
9.699331165641447150e-01,1.074796621469516732e-03
9.702148974682180960e-01,1.064176926261386612e-03
9.704940655387480630e-01,1.053661420993032977e-03
9.707706445362490610e-01,1.043249097967907007e-03
9.710446580133911265e-01,1.032938958951108797e-03
9.713161293166637789e-01,1.022730015086255719e-03
9.715850815880363589e-01,1.012621286812746520e-03
9.718515377666034905e-01,1.002611803783795856e-03
9.721155205902198837e-01,9.927006047850826971e-04
9.723770525971291434e-01,9.828867376538679822e-04
9.726361561275753687e-01,9.731692591989426567e-04
9.728928533254108668e-01,9.635472351209684126e-04
9.731471661396889905e-01,9.540197399335667442e-04
9.733991163262474267e-01,9.445858568850119038e-04
9.736487254492831589e-01,9.352446778803889804e-04
9.738960148829138852e-01,9.259953034045550471e-04
9.741410058127317750e-01,9.168368424454901872e-04
9.743837192373456801e-01,9.077684124183825259e-04
9.746241759699115770e-01,8.987891390902982966e-04
9.748623966396565699e-01,8.898981565053105253e-04
9.750984016933874621e-01,8.810946069104066058e-04
9.753322113969944418e-01,8.723776406817888981e-04
9.755638458369406685e-01,8.637464162518768054e-04
9.757933249217417560e-01,8.552001000368888994e-04
9.760206683834384833e-01,8.467378663648843142e-04
9.762458957790559611e-01,8.383588974044887043e-04
9.764690264920523610e-01,8.300623830941832298e-04
9.766900797337622064e-01,8.218475210720410998e-04
9.769090745448227864e-01,8.137135166062058186e-04
9.771260297965971287e-01,8.056595825257460838e-04
9.773409641925822067e-01,7.976849391521864674e-04
9.775538962698090417e-01,7.897888142315934255e-04
9.777648444002341455e-01,7.819704428670889171e-04
9.779738267921176398e-01,7.742290674520877283e-04
9.781808614913956035e-01,7.665639376039055930e-04
9.783859663830396514e-01,7.589743100980202205e-04
9.785891591924071875e-01,7.514594488028682445e-04
9.787904574865838869e-01,7.440186246150698891e-04
9.789898786757130766e-01,7.366511153953419957e-04
9.791874400143195656e-01,7.293562059047833642e-04
9.793831586026201519e-01,7.221331877417865464e-04
9.795770513878261365e-01,7.149813592794726589e-04
9.797691351654373992e-01,7.079000256035418784e-04
9.799594265805239290e-01,7.008884984507888789e-04
9.801479421290018035e-01,6.939460961479839698e-04
9.803346981588966225e-01,6.870721435513575930e-04
9.805197108715982823e-01,6.802659719865938523e-04
9.807029963231082004e-01,6.735269191892262822e-04
9.808845704252739939e-01,6.668543292456796927e-04
9.810644489470186080e-01,6.602475525346622118e-04
9.812426475155576755e-01,6.537059456691481085e-04
9.814191816176076610e-01,6.472288714388466655e-04
9.815940666005872339e-01,6.408156987530661333e-04
9.817673176738066498e-01,6.344658025841990422e-04
9.819389499096503604e-01,6.281785639115494702e-04
9.821089782447500749e-01,6.219533696657306024e-04
9.822774174811470527e-01,6.157896126735301233e-04
9.824442822874489556e-01,6.096866916031639695e-04
9.826095871999744880e-01,6.036440109101233594e-04
9.827733466238918192e-01,5.976609807833595505e-04
9.829355748343470145e-01,5.917370170920124330e-04
9.830962859775828067e-01,5.858715413325995842e-04
9.832554940720517056e-01,5.800639805765733011e-04
9.834132130095167845e-01,5.743137674184539947e-04
9.835694565561474700e-01,5.686203399242904712e-04
9.837242383536040080e-01,5.629831415806449673e-04
9.838775719201148240e-01,5.574016212440194556e-04
9.840294706515460010e-01,5.518752330906429894e-04
9.841799478224600994e-01,5.464034365668111234e-04
9.843290165871698694e-01,5.409856963395417041e-04
9.844766899807816385e-01,5.356214822477374168e-04
9.846229809202295957e-01,5.303102692537750747e-04
9.847679022053049680e-01,5.250515373954469473e-04
9.849114665196745388e-01,5.198447717383951859e-04
9.850536864318913954e-01,5.146894623289579185e-04
9.851945743963990143e-01,5.095851041473583882e-04
9.853341427545256881e-01,5.045311970614142901e-04
9.854724037354726240e-01,4.995272457805465666e-04
9.856093694572928277e-01,4.945727598102638402e-04
9.857450519278623258e-01,4.896672534070493042e-04
9.858794630458451724e-01,4.848102455335763961e-04
9.860126146016479076e-01,4.800012598144236383e-04
9.861445182783696861e-01,4.752398244920808044e-04
9.862751856527418592e-01,4.705254723834105578e-04
9.864046281960608953e-01,4.658577408364996991e-04
9.865328572751155267e-01,4.612361716878247237e-04
9.866598841531031283e-01,4.566603112199012042e-04
9.867857199905415433e-01,4.521297101192081266e-04
9.869103758461723608e-01,4.476439234345574005e-04
9.870338626778558666e-01,4.432025105358315632e-04
9.871561913434611091e-01,4.388050350730295611e-04
9.872773726017460838e-01,4.344510649357723945e-04
9.873974171132329225e-01,4.301401722130787295e-04
9.875163354410745331e-01,4.258719331535647029e-04
9.876341380519141344e-01,4.216459281259990759e-04
9.877508353167391286e-01,4.174617415801544279e-04
9.878664375117259810e-01,4.133189620081015726e-04
9.879809548190798818e-01,4.092171819057609304e-04
9.880943973278667469e-01,4.051559977348639452e-04
9.882067750348374480e-01,4.011350098852551585e-04
9.883180978452476007e-01,3.971538226374787773e-04
9.884283755736676946e-01,3.932120441257895452e-04
9.885376179447891154e-01,3.893092863014146598e-04
9.886458345942216175e-01,3.854451648962047569e-04
9.887530350692845804e-01,3.816192993866138411e-04
9.888592288297931576e-01,3.778313129579542783e-04
9.889644252488349885e-01,3.740808324690565213e-04
9.890686336135436907e-01,3.703674884171711005e-04
9.891718631258633598e-01,3.666909149032446637e-04
9.892741229033075179e-01,3.630507495975105435e-04
9.893754219797129545e-01,3.594466337053438157e-04
9.894757693059843540e-01,3.558782119335058029e-04
9.895751737508361456e-01,3.523451324566190257e-04
9.896736441015253627e-01,3.488470468840029217e-04
9.897711890645795041e-01,3.453836102268105935e-04
9.898678172665185127e-01,3.419544808654195311e-04
9.899635372545695366e-01,3.385593205171950285e-04
9.900583574973775836e-01,3.351977942044766213e-04
9.901522863857079582e-01,3.318695702229076732e-04
9.902453322331437047e-01,3.285743201100567229e-04
9.903375032767783859e-01,3.253117186142850514e-04
9.904288076779006467e-01,3.220814436639435775e-04
9.905192535226742256e-01,3.188831763368548972e-04
9.906088488228131927e-01,3.157166008300303249e-04
9.906976015162487492e-01,3.125814044297357212e-04
9.907855194677932520e-01,3.094772774817664105e-04
9.908726104697966885e-01,3.064039133620430214e-04
9.909588822427981558e-01,3.033610084474779446e-04
9.910443424361721210e-01,3.003482620870703401e-04
9.911289986287676879e-01,2.973653765733324768e-04
9.912128583295450879e-01,2.944120571139189810e-04
9.912959289782040662e-01,2.914880118035606364e-04
9.913782179458080490e-01,2.885929515962608327e-04
9.914597325354029822e-01,2.857265902777073908e-04
9.915404799826306181e-01,2.828886444380047699e-04
9.916204674563368071e-01,2.800788334445986115e-04
9.916997020591743484e-01,2.772968794154935610e-04
9.917781908282000680e-01,2.745425071927200212e-04
9.918559407354682333e-01,2.718154443160112417e-04
9.919329586886169725e-01,2.691154209967825750e-04
9.920092515314518078e-01,2.664421700922984084e-04
9.920848260445219724e-01,2.637954270801179521e-04
9.921596889456926194e-01,2.611749300327804199e-04
9.922338468907131448e-01,2.585804195926900821e-04
9.923073064737786275e-01,2.560116389472928060e-04
9.923800742280877163e-01,2.534683338044297555e-04
9.924521566263957428e-01,2.509502523679597559e-04
9.925235600815616177e-01,2.484571453136102080e-04
9.925942909470920616e-01,2.459887657650184972e-04
9.926643555176791756e-01,2.435448692700537226e-04
9.927337600297345688e-01,2.411252137773068033e-04
9.928025106619187135e-01,2.387295596128382171e-04
9.928706135356641926e-01,2.363576694571435568e-04
9.929380747156971720e-01,2.340093083223031018e-04
9.930049002105514333e-01,2.316842435293974532e-04
9.930710959730799647e-01,2.293822446860849045e-04
9.931366679009607790e-01,2.271030836644266345e-04
9.932016218371991778e-01,2.248465345789178434e-04
9.932659635706253543e-01,2.226123737646970786e-04
9.933296988363868874e-01,2.204003797560073925e-04
9.933928333164384616e-01,2.182103332648162016e-04
9.934553726400259244e-01,2.160420171596670548e-04
9.935173223841662349e-01,2.138952164447327129e-04
9.935786880741243055e-01,2.117697182390355459e-04
9.936394751838840689e-01,2.096653117559110909e-04
9.936996891366168816e-01,2.075817882826211749e-04
9.937593353051444867e-01,2.055189411601899500e-04
9.938184190123989792e-01,2.034765657634323203e-04
9.938769455318779977e-01,2.014544594811449717e-04
9.939349200880962520e-01,1.994524216965118846e-04
9.939923478570328319e-01,1.974702537676972498e-04
9.940492339665749633e-01,1.955077590085931016e-04
9.941055834969572125e-01,1.935647426697936291e-04
9.941614014811972488e-01,1.916410119197082932e-04
9.942166929055281654e-01,1.897363758258831918e-04
9.942714627098253599e-01,1.878506453364992034e-04
9.943257157880320829e-01,1.859836332620211884e-04
9.943794569885784362e-01,1.841351542570610208e-04
9.944326911147993719e-01,1.823050248023750351e-04
9.944854229253470290e-01,1.804930631870589055e-04
9.945376571345996286e-01,1.786990894909131519e-04
9.945893984130684817e-01,1.769229255669514081e-04
9.946406513877983357e-01,1.751643950241134958e-04
9.946914206427676097e-01,1.734233232101070306e-04
9.947417107192819685e-01,1.716995371944375712e-04
9.947915261163663425e-01,1.699928657516015882e-04
9.948408712911531726e-01,1.683031393444154190e-04
9.948897506592657702e-01,1.666301901075408160e-04
9.949381685952009002e-01,1.649738518311322775e-04
9.949861294327052574e-01,1.633339599446646817e-04
9.950336374651500559e-01,1.617103515009166658e-04
9.950806969459020657e-01,1.601028651600836222e-04
9.951273120886909851e-01,1.585113411740781525e-04
9.951734870679742606e-01,1.569356213709475350e-04
9.952192260192974649e-01,1.553755491394626033e-04
9.952645330396526768e-01,1.538309694138555140e-04
9.953094121878325318e-01,1.523017286586812215e-04
9.953538674847822731e-01,1.507876748538587133e-04
9.953979029139475854e-01,1.492886574798221028e-04
9.954415224216200953e-01,1.478045275028373328e-04
9.954847299172788766e-01,1.463351373604595553e-04
9.955275292739301785e-01,1.448803409471098819e-04
9.955699243284424904e-01,1.434399935998220005e-04
9.956119188818804977e-01,1.420139520840952890e-04
9.956535166998340403e-01,1.406020745799053278e-04
9.956947215127456285e-01,1.392042206678481748e-04
9.957355370162341845e-01,1.378202513153994858e-04
9.957759668714163404e-01,1.364500288633348278e-04
9.958160147052246280e-01,1.350934170122527480e-04
9.958556841107225610e-01,1.337502808092465409e-04
9.958949786474171617e-01,1.324204866347049000e-04
9.959339018415691580e-01,1.311039021892217485e-04
9.959724571864990716e-01,1.298003964806597292e-04
9.960106481428918634e-01,1.285098398113116509e-04
9.960484781390981368e-01,1.272321037652041022e-04
9.960859505714325657e-01,1.259670611955243105e-04
9.961230688044703241e-01,1.247145862121516009e-04
9.961598361713398520e-01,1.234745541693266018e-04
9.961962559740135115e-01,1.222468416534391986e-04
9.962323314835961341e-01,1.210313264709172358e-04
9.962680659406093486e-01,1.198278876362587149e-04
9.963034625552753543e-01,1.186364053601545213e-04
9.963385245077969188e-01,1.174567610377423414e-04
9.963732549486342682e-01,1.162888372369757611e-04
9.964076569987814214e-01,1.151325176870880300e-04
9.964417337500380834e-01,1.139876872671937488e-04
9.964754882652802070e-01,1.128542319949757346e-04
9.965089235787273347e-01,1.117320390154985077e-04
9.965420426962082745e-01,1.106209965901299136e-04
9.965748485954238900e-01,1.095209940855545365e-04
9.966073442262077808e-01,1.084319219629177459e-04
9.966395325107838543e-01,1.073536717670511658e-04
9.966714163440228980e-01,1.062861361158190607e-04
9.967029985936953773e-01,1.052292086895676934e-04
9.967342821007231235e-01,1.041827842206622312e-04
9.967652696794278011e-01,1.031467584831479573e-04
9.967959641177777108e-01,1.021210282824900316e-04
9.968263681776321494e-01,1.011054914454269848e-04
9.968564845949836606e-01,1.001000468099240269e-04
9.968863160801976209e-01,9.910459421520864589e-05
9.969158653182503826e-01,9.811903449192548358e-05
9.969451349689644193e-01,9.714326945236535598e-05
9.969741276672424712e-01,9.617720188080357562e-05
9.970028460232978063e-01,9.522073552393255850e-05
9.970312926228844796e-01,9.427377508137364565e-05
9.970594700275233757e-01,9.333622619630192556e-05
9.970873807747284712e-01,9.240799544614234306e-05
9.971150273782284357e-01,9.148899033336968815e-05
9.971424123281886764e-01,9.057911927639834338e-05
9.971695380914296081e-01,8.967829160054797944e-05
9.971964071116438122e-01,8.878641752911646491e-05
9.972230218096108656e-01,8.790340817452095871e-05
9.972493845834105031e-01,8.702917552953811221e-05
9.972754978086330047e-01,8.616363245862973357e-05
9.973013638385891388e-01,8.530669268934056504e-05
9.973269850045167750e-01,8.445827080379877494e-05
9.973523636157862748e-01,8.361828223028108158e-05
9.973775019601039959e-01,8.278664323487227054e-05
9.974024023037134645e-01,8.196327091320639306e-05
9.974270668915954374e-01,8.114808318227668927e-05
9.974514979476654108e-01,8.034099877234299474e-05
9.974756976749702408e-01,7.954193721890135316e-05
9.974996682558814332e-01,7.875081885474319765e-05
9.975234118522885440e-01,7.796756480209228294e-05
9.975469306057892505e-01,7.719209696480840437e-05
9.975702266378785321e-01,7.642433802067767688e-05
9.975933020501356330e-01,7.566421141377782731e-05
9.976161589244100236e-01,7.491164134690757651e-05
9.976387993230045881e-01,7.416655277410615934e-05
9.976612252888580334e-01,7.342887139323025321e-05
9.976834388457254121e-01,7.269852363861403776e-05
9.977054419983566458e-01,7.197543667380101526e-05
9.977272367326734948e-01,7.125953838433696631e-05
9.977488250159456395e-01,7.055075737064854416e-05
9.977702087969639866e-01,6.984902294097667524e-05
9.977913900062129748e-01,6.915426510438918797e-05
9.978123705560415502e-01,6.846641456386182742e-05
9.978331523408320303e-01,6.778540270941741048e-05
9.978537372371678593e-01,6.711116161134664845e-05
9.978741271039993643e-01,6.644362401348117403e-05
9.978943237828086232e-01,6.578272332654212361e-05
9.979143290977717795e-01,6.512839362155358196e-05
9.979341448559213568e-01,6.448056962331174136e-05
9.979537728473054647e-01,6.383918670393179807e-05
9.979732148451467832e-01,6.320418087644439676e-05
9.979924726059993256e-01,6.257548878846407958e-05
9.980115478699043141e-01,6.195304771591995485e-05
9.980304423605440567e-01,6.133679555683866497e-05
9.980491577853947138e-01,6.072667082520210327e-05
9.980676958358779549e-01,6.012261264485191424e-05
9.980860581875105053e-01,5.952456074346286084e-05
9.981042465000525832e-01,5.893245544657506405e-05
9.981222624176556701e-01,5.834623767167659684e-05
9.981401075690077285e-01,5.776584892235678162e-05
9.981577835674779742e-01,5.719123128250429240e-05
9.981752920112598737e-01,5.662232741057083083e-05
9.981926344835131415e-01,5.605908053389089613e-05
9.982098125525039611e-01,5.550143444304937517e-05
9.982268277717442073e-01,5.494933348631658341e-05
9.982436816801298907e-01,5.440272256412611153e-05
9.982603758020769380e-01,5.386154712361463422e-05
9.982769116476570836e-01,5.332575315321592231e-05
9.982932907127322064e-01,5.279528717729954428e-05
9.983095144790865572e-01,5.227009625087456585e-05
9.983255844145589863e-01,5.175012795433335132e-05
9.983415019731729512e-01,5.123533038825506388e-05
9.983572685952660786e-01,5.072565216825994730e-05
9.983728857076180629e-01,5.022104241990707040e-05
9.983883547235773426e-01,4.972145077365326817e-05
9.984036770431869989e-01,4.922682735985057189e-05
9.984188540533092127e-01,4.873712280380054638e-05
9.984338871277483873e-01,4.825228822085682009e-05
9.984487776273738291e-01,4.777227521156979055e-05
9.984635269002404279e-01,4.729703585688535029e-05
9.984781362817084505e-01,4.682652271339087034e-05
9.984926070945630006e-01,4.636068880860126537e-05
9.985069406491310362e-01,4.589948763630144414e-05
9.985211382433987204e-01,4.544287315192485031e-05
9.985352011631264402e-01,4.499079976798400424e-05
9.985491306819634927e-01,4.454322234954612061e-05
9.985629280615614389e-01,4.410009620974676789e-05
9.985765945516866804e-01,4.366137710535749402e-05
9.985901313903315923e-01,4.322702123238742822e-05
9.986035398038248800e-01,4.279698522173478332e-05
9.986168210069409357e-01,4.237122613488096030e-05
9.986299762030078631e-01,4.194970145962109573e-05
9.986430065840149473e-01,4.153236910584583088e-05
9.986559133307190139e-01,4.111918740135557982e-05
9.986686976127493454e-01,4.071011508772222462e-05
9.986813605887121525e-01,4.030511131619127159e-05
9.986939034062941589e-01,3.990413564361896626e-05
9.987063272023644078e-01,3.950714802845789930e-05
9.987186331030762920e-01,3.911410882677381719e-05
9.987308222239673627e-01,3.872497878830723065e-05
9.987428956700596938e-01,3.833971905257399352e-05
9.987548545359574703e-01,3.795829114499875315e-05
9.987666999059456874e-01,3.758065697309491312e-05
9.987784328540860734e-01,3.720677882267388982e-05
9.987900544443139017e-01,3.683661935409752688e-05
9.988015657305320261e-01,3.647014159856716261e-05
9.988129677567054721e-01,3.610730895444430176e-05
9.988242615569546956e-01,3.574808518361529249e-05
9.988354481556478426e-01,3.539243440788419242e-05
9.988465285674923422e-01,3.504032110540645508e-05
9.988575037976253901e-01,3.469171010715768339e-05
9.988683748417040986e-01,3.434656659343234106e-05
9.988791426859937594e-01,3.400485609038447678e-05
9.988898083074567724e-01,3.366654446659524184e-05
9.989003726738399092e-01,3.333159792967918143e-05
9.989108367437599112e-01,3.299998302292400074e-05
9.989212014667905315e-01,3.267166662195886590e-05
9.989314677835462453e-01,3.234661593146263066e-05
9.989416366257671820e-01,3.202479848189758248e-05
9.989517089164019481e-01,3.170618212628007859e-05
9.989616855696905606e-01,3.139073503698323376e-05
9.989715674912459376e-01,3.107842570256640828e-05
9.989813555781350551e-01,3.076922292464302235e-05
9.989910507189591060e-01,3.046309581477251780e-05
9.990006537939333242e-01,3.016001379138755296e-05
9.990101656749652559e-01,2.985994657675138233e-05
9.990195872257332521e-01,2.956286419394129112e-05
9.990289193017635183e-01,2.926873696386799803e-05
9.990381627505069417e-01,2.897753550231824997e-05
9.990473184114148086e-01,2.868923071703105397e-05
9.990563871160135223e-01,2.840379380480247798e-05
9.990653696879803203e-01,2.812119624861566606e-05
9.990742669432156609e-01,2.784140981480281039e-05
9.990830796899169419e-01,2.756440655023508906e-05
9.990918087286512206e-01,2.729015877953664589e-05
9.991004548524263784e-01,2.701863910233177744e-05
9.991090188467621758e-01,2.674982039051366508e-05
9.991175014897613060e-01,2.648367578554406445e-05
9.991259035521781184e-01,2.622017869577943932e-05
9.991342257974887842e-01,2.595930279382004316e-05
9.991424689819586868e-01,2.570102201389067991e-05
9.991506338547113675e-01,2.544531054924188484e-05
9.991587211577944716e-01,2.519214284958056196e-05
9.991667316262472509e-01,2.494149361852589344e-05
9.991746659881658443e-01,2.469333781108687891e-05
9.991825249647690033e-01,2.444765063117039158e-05
9.991903092704625955e-01,2.420440752910825205e-05
9.991980196129036651e-01,2.396358419921253195e-05
9.992056566930640482e-01,2.372515657735502518e-05
9.992132212052929896e-01,2.348910083856716309e-05
9.992207138373797592e-01,2.325539339466885756e-05
9.992281352706153807e-01,2.302401089191574165e-05
9.992354861798533605e-01,2.279493020867308156e-05
9.992427672335708611e-01,2.256812845311264665e-05
9.992499790939282089e-01,2.234358296092919330e-05
9.992571224168284028e-01,2.212127129308437233e-05
9.992641978519762880e-01,2.190117123356817677e-05
9.992712060429367327e-01,2.168326078718578709e-05
9.992781476271923591e-01,2.146751817736621898e-05
9.992850232362008311e-01,2.125392184398968055e-05
9.992918334954518089e-01,2.104245044124102473e-05
9.992985790245223487e-01,2.083308283547986127e-05
9.993052604371337466e-01,2.062579810313487343e-05
9.993118783412057171e-01,2.042057552861888033e-05
9.993184333389114604e-01,2.021739460226166995e-05
9.993249260267315082e-01,2.001623501826770780e-05
9.993313569955075693e-01,1.981707667268968180e-05
9.993377268304957095e-01,1.961989966142508975e-05
9.993440361114185322e-01,1.942468427823251526e-05
9.993502854125176915e-01,1.923141101276495962e-05
9.993564753026051850e-01,1.904006054862662954e-05
9.993626063451148678e-01,1.885061376144501230e-05
9.993686790981528567e-01,1.866305171696469584e-05
9.993746941145478235e-01,1.847735566916011159e-05
9.993806519419003997e-01,1.829350705836428964e-05
9.993865531226331367e-01,1.811148750942014491e-05
9.993923981940384671e-01,1.793127882984616974e-05
9.993981876883275550e-01,1.775286300802287535e-05
9.994039221326781464e-01,1.757622221139723448e-05
9.994096020492816423e-01,1.740133878470260772e-05
9.994152279553906171e-01,1.722819524819862942e-05
9.994208003633646697e-01,1.705677429592847129e-05
9.994263197807174981e-01,1.688705879399101371e-05
9.994317867101615294e-01,1.671903177883369155e-05
9.994372016496537725e-01,1.655267645555875690e-05
9.994425650924406712e-01,1.638797619624865086e-05
9.994478775271021798e-01,1.622491453830803145e-05
9.994531394375959499e-01,1.606347518281983852e-05
9.994583513033010735e-01,1.590364199292119952e-05
9.994635135990607155e-01,1.574539899219196286e-05
9.994686267952254122e-01,1.558873036306150693e-05
9.994736913576953707e-01,1.543362044523132753e-05
9.994787077479618809e-01,1.528005373411105589e-05
9.994836764231496140e-01,1.512801487927327244e-05
9.994885978360575907e-01,1.497748868292043130e-05
9.994934724351992594e-01,1.482846009836908305e-05
9.994983006648442414e-01,1.468091422854918468e-05
9.995030829650569659e-01,1.453483632451612195e-05
9.995078197717375268e-01,1.439021178398071757e-05
9.995125115166600960e-01,1.424702614985060151e-05
9.995171586275122255e-01,1.410526510878823058e-05
9.995217615279332612e-01,1.396491448978311611e-05
9.995263206375526455e-01,1.382596026273622697e-05
9.995308363720278866e-01,1.368838853706145681e-05
9.995353091430815295e-01,1.355218556029796221e-05
9.995397393585385704e-01,1.341733771673828437e-05
9.995441274223635375e-01,1.328383152607001150e-05
9.995484737346962412e-01,1.315165364202905745e-05
9.995527786918886326e-01,1.302079085106911013e-05
9.995570426865398872e-01,1.289123007104149514e-05
9.995612661075320426e-01,1.276295834988999449e-05
9.995654493400653040e-01,1.263596286435860642e-05
9.995695927656924606e-01,1.251023091871030469e-05
9.995736967623534142e-01,1.238574994346123259e-05
9.995777617044092622e-01,1.226250749412476985e-05
9.995817879626763824e-01,1.214049124996984338e-05
9.995857759044592949e-01,1.201968901279155212e-05
9.995897258935844132e-01,1.190008870569226796e-05
9.995936382904322404e-01,1.178167837187737514e-05
9.995975134519706762e-01,1.166444617346048794e-05
9.996013517317865471e-01,1.154838039028213615e-05
9.996051534801178029e-01,1.143346941874021417e-05
9.996089190438852690e-01,1.131970177063037767e-05
9.996126487667236216e-01,1.120706607200040444e-05
9.996163429890126961e-01,1.109555106201351001e-05
9.996200020479081294e-01,1.098514559182453657e-05
9.996236262773717796e-01,1.087583862346730230e-05
9.996272160082020353e-01,1.076761922875158664e-05
9.996307715680632366e-01,1.066047658817246356e-05
9.996342932815159843e-01,1.055439998983045818e-05
9.996377814700457831e-01,1.044937882836092087e-05
9.996412364520924632e-01,1.034540260387625251e-05
9.996446585430788234e-01,1.024246092091643574e-05
9.996480480554392756e-01,1.014054348741144671e-05
9.996514052986477106e-01,1.003964011365397689e-05
9.996547305792458094e-01,9.939740711280870908e-06
9.996580242008706874e-01,9.840835292266890329e-06
9.996612864642822061e-01,9.742913967926285459e-06
9.996645176673901734e-01,9.645966947925712262e-06
9.996677181052813221e-01,9.549984539306971486e-06
9.996708880702459554e-01,9.454957145518016527e-06
9.996740278518045919e-01,9.360875265455690999e-06
9.996771377367336120e-01,9.267729492515899871e-06
9.996802180090916812e-01,9.175510513654592130e-06
9.996832689502452851e-01,9.084209108458045554e-06
9.996862908388939317e-01,8.993816148221066176e-06
9.996892839510957973e-01,8.904322595036307577e-06
9.996922485602921515e-01,8.815719500890696804e-06
9.996951849373326704e-01,8.727998006772117842e-06
9.996980933504995281e-01,8.641149341784968614e-06
9.997009740655316001e-01,8.555164822273219298e-06
9.997038273456488877e-01,8.470035850954094135e-06
9.997066534515760550e-01,8.385753916058466816e-06
9.997094526415659654e-01,8.302310590481050965e-06
9.997122251714233299e-01,8.219697530939001651e-06
9.997149712945274658e-01,8.137906477137686194e-06
9.997176912618556122e-01,8.056929250946539740e-06
9.997203853220052450e-01,7.976757755581314241e-06
9.997230537212169477e-01,7.897383974795656663e-06
9.997256967033965047e-01,7.818799972080647600e-06
9.997283145101367730e-01,7.740997889871249987e-06
9.997309073807402191e-01,7.663969948762237809e-06
9.997334755522395700e-01,7.587708446730294590e-06
9.997360192594202388e-01,7.512205758364952375e-06
9.997385387348410868e-01,7.437454334107118423e-06
9.997410342088555169e-01,7.363446699494139308e-06
9.997435059096323462e-01,7.290175454413940974e-06
9.997459540631764563e-01,7.217633272365001461e-06
9.997483788933493321e-01,7.145812899724736360e-06
9.997507806218893789e-01,7.074707155025106919e-06
9.997531594684319067e-01,7.004308928234465701e-06
9.997555156505286700e-01,6.934611180048005554e-06
9.997578493836684066e-01,6.865606941183779515e-06
9.997601608812956009e-01,6.797289311686709088e-06
9.997624503548302455e-01,6.729651460239490752e-06
9.997647180136868261e-01,6.662686623479500308e-06
9.997669640652929735e-01,6.596388105323322227e-06
9.997691887151091139e-01,6.530749276298024756e-06
9.997713921666462333e-01,6.465763572878094906e-06
9.997735746214846397e-01,6.401424496830400768e-06
9.997757362792923930e-01,6.337725614564263133e-06
9.997778773378430683e-01,6.274660556488891215e-06
9.997799979930339642e-01,6.212223016377225334e-06
9.997820984389037546e-01,6.150406750735176891e-06
9.997841788676499197e-01,6.089205578178496718e-06
9.997862394696463983e-01,6.028613378814491008e-06
9.997882804334607965e-01,5.968624093630783699e-06
9.997903019458712626e-01,5.909231723890115675e-06
9.997923041918838072e-01,5.850430330530345583e-06
9.997942873547487341e-01,5.792214033571640277e-06
9.997962516159774049e-01,5.734577011528335795e-06
9.997981971553587810e-01,5.677513500827459405e-06
9.998001241509753001e-01,5.621017795233019100e-06
9.998020327792198625e-01,5.565084245275228752e-06
9.998039232148107081e-01,5.509707257686589148e-06
9.998057956308084027e-01,5.454881294842382076e-06
9.998076501986307152e-01,5.400600874207538325e-06
9.998094870880682716e-01,5.346860567788969899e-06
9.998113064673005423e-01,5.293655001592599027e-06
9.998131085029104970e-01,5.240978855086915261e-06
9.998148933598997035e-01,5.188826860670726223e-06
9.998166612017037602e-01,5.137193803146979053e-06
9.998184121902069510e-01,5.086074519201777537e-06
9.998201464857564558e-01,5.035463896887849570e-06
9.998218642471775608e-01,4.985356875114258075e-06
9.998235656317877584e-01,4.935748443140085372e-06
9.998252507954109580e-01,4.886633640073877359e-06
9.998269198923920298e-01,4.838007554378049621e-06
9.998285730756100165e-01,4.789865323377532931e-06
9.998302104964930104e-01,4.742202132774336131e-06
9.998318323050310319e-01,4.695013216165903709e-06
9.998334386497902404e-01,4.648293854568953697e-06
9.998350296779260349e-01,4.602039375948027594e-06
9.998366055351967097e-01,4.556245154748083190e-06
9.998381663659763330e-01,4.510906611432699826e-06
9.998397123132681807e-01,4.466019212025922508e-06
9.998412435187176150e-01,4.421578467659288170e-06
9.998427601226250738e-01,4.377579934123356452e-06
9.998442622639585053e-01,4.334019211423071619e-06
9.998457500803660247e-01,4.290891943338481954e-06
9.998472237081887926e-01,4.248193816988898953e-06
9.998486832824730053e-01,4.205920562401998963e-06
9.998501289369824407e-01,4.164067952087215885e-06
9.998515608042104486e-01,4.122631800612821008e-06
9.998529790153917185e-01,4.081607964187759786e-06
9.998543837005149371e-01,4.040992340247635688e-06
9.998557749883338897e-01,4.000780867044228709e-06
9.998571530063793400e-01,3.960969523239962259e-06
9.998585178809710206e-01,3.921554327505543025e-06
9.998598697372286237e-01,3.882531338122175670e-06
9.998612086990831260e-01,3.843896652587713686e-06
9.998625348892885567e-01,3.805646407226195838e-06
9.998638484294326556e-01,3.767776776802071364e-06
9.998651494399483086e-01,3.730283974137441457e-06
9.998664380401242058e-01,3.693164249733676088e-06
9.998677143481156104e-01,3.656413891396748475e-06
9.998689784809556835e-01,3.620029223865800958e-06
9.998702305545653646e-01,3.584006608446175611e-06
9.998714706837643629e-01,3.548342442645315002e-06
9.998726989822813715e-01,3.513033159812804111e-06
9.998739155627648367e-01,3.478075228783986724e-06
9.998751205367926165e-01,3.443465153526619286e-06
9.998763140148823059e-01,3.409199472791791257e-06
9.998774961065017841e-01,3.375274759767572495e-06
9.998786669200783184e-01,3.341687621736604422e-06
9.998798265630091109e-01,3.308434699737073392e-06
9.998809751416706249e-01,3.275512668226600395e-06
9.998821127614289095e-01,3.242918234750170683e-06
9.998832395266481488e-01,3.210648139610659132e-06
9.998843555407009864e-01,3.178699155543113033e-06
9.998854609059778520e-01,3.147068087392257436e-06
9.998865557238956203e-01,3.115751771792753755e-06
9.998876400949078258e-01,3.084747076853327638e-06
9.998887141185131000e-01,3.054050901843347712e-06
9.998897778932642755e-01,3.023660176882986863e-06
9.998908315167776006e-01,2.993571862636445537e-06
9.998918750857415105e-01,2.963782950007797032e-06
9.998929086959253976e-01,2.934290459840509758e-06
9.998939324421883823e-01,2.905091442619308582e-06
9.998949464184879732e-01,2.876182978175434466e-06
9.998959507178883932e-01,2.847562175394821715e-06
9.998969454325693507e-01,2.819226171928772269e-06
9.998979306538341438e-01,2.791172133908123167e-06
9.998989064721184317e-01,2.763397255659640438e-06
9.998998729769976723e-01,2.735898759425647799e-06
9.999008302571963380e-01,2.708673895086426016e-06
9.999017784005949094e-01,2.681719939884995374e-06
9.999027174942385354e-01,2.655034198155214294e-06
9.999036476243450267e-01,2.628614001051996374e-06
9.999045688763121831e-01,2.602456706284608510e-06
9.999054813347258985e-01,2.576559697852605416e-06
9.999063850833680434e-01,2.550920385784059590e-06
9.999072802052236808e-01,2.525536205876732192e-06
9.999081667824889497e-01,2.500404619441815505e-06
9.999090448965782807e-01,2.475523113049854815e-06
9.999099146281320571e-01,2.450889198279746714e-06
9.999107760570238312e-01,2.426500411469693624e-06
9.999116292623675406e-01,2.402354313470988690e-06
9.999124743225249468e-01,2.378448489404250700e-06
9.999133113151125185e-01,2.354780548417739334e-06
9.999141403170086484e-01,2.331348123448579538e-06
9.999149614043606471e-01,2.308148870985863774e-06
9.999157746525915158e-01,2.285180470836441055e-06
9.999165801364070516e-01,2.262440625893030667e-06
9.999173779298025089e-01,2.239927061904324721e-06
9.999181681060694826e-01,2.217637527247847796e-06
9.999189507378023478e-01,2.195569792704616109e-06
9.999197258969051427e-01,2.173721651236338199e-06
9.999204936545977862e-01,2.152090917764835269e-06
9.999212540814230721e-01,2.130675428953351256e-06
9.999220072472525533e-01,2.109473042990493779e-06
9.999227532212932035e-01,2.088481639375865352e-06
9.999234920720938558e-01,2.067699118708137857e-06
9.999242238675509764e-01,2.047123402475222153e-06
9.999249486749153260e-01,2.026752432846240595e-06
9.999256665607980654e-01,2.006584172466002540e-06
9.999263775911763075e-01,1.986616604251085818e-06
9.999270818313998888e-01,1.966847731188243320e-06
9.999277793461965880e-01,1.947275576134806031e-06
9.999284701996786762e-01,1.927898181620792847e-06
9.999291544553482458e-01,1.908713609653409433e-06
9.999298321761033170e-01,1.889719941523072181e-06
9.999305034242434997e-01,1.870915277611641426e-06
9.999311682614756558e-01,1.852297737202557957e-06
9.999318267489193390e-01,1.833865458292600316e-06
9.999324789471129016e-01,1.815616597405914698e-06
9.999331249160183788e-01,1.797549329409497073e-06
9.999337647150272623e-01,1.779661847330778508e-06
9.999343984029660515e-01,1.761952362177014232e-06
9.999350260381013600e-01,1.744419102756221510e-06
9.999356476781453562e-01,1.727060315500279350e-06
9.999362633802609812e-01,1.709874264289402101e-06
9.999368732010673888e-01,1.692859230278620945e-06
9.999374771966446085e-01,1.676013511725980625e-06
9.999380754225392076e-01,1.659335423822208107e-06
9.999386679337689543e-01,1.642823298522433393e-06
9.999392547848280355e-01,1.626475484379226199e-06
9.999398360296922750e-01,1.610290346377536335e-06
9.999404117218232413e-01,1.594266265771264843e-06
9.999409819141742428e-01,1.578401639921264283e-06
9.999415466591941026e-01,1.562694882135148077e-06
9.999421060088327096e-01,1.547144421508696719e-06
9.999426600145454591e-01,1.531748702768619869e-06
9.999432087272979164e-01,1.516506186117208396e-06
9.999437521975704790e-01,1.501415347078209956e-06
9.999442904753630401e-01,1.486474676344453059e-06
9.999448236101996512e-01,1.471682679626980760e-06
9.999453516511327411e-01,1.457037877505483486e-06
9.999458746467477788e-01,1.442538805280526094e-06
9.999463926451681584e-01,1.428184012826937054e-06
9.999469056940584188e-01,1.413972064448859512e-06
9.999474138406299062e-01,1.399901538736250146e-06
9.999479171316443260e-01,1.385971028422594782e-06
9.999484156134180735e-01,1.372179140244347300e-06
9.999489093318267852e-01,1.358524494801464177e-06
9.999493983323091140e-01,1.345005726419528701e-06
9.999498826598711698e-01,1.331621483013239749e-06
9.999503623590906276e-01,1.318370425951070747e-06
9.999508374741205019e-01,1.305251229921559594e-06
9.999513080486938099e-01,1.292262582800647836e-06
9.999517741261266801e-01,1.279403185520521858e-06
9.999522357493231262e-01,1.266671751939763783e-06
9.999526929607783776e-01,1.254067008714606286e-06
9.999531458025830988e-01,1.241587695171745293e-06
9.999535943164271634e-01,1.229232563182144360e-06
9.999540385436036516e-01,1.217000377036276247e-06
9.999544785250118473e-01,1.204889913320599469e-06
9.999549143011621233e-01,1.192899960795098507e-06
9.999553459121786059e-01,1.181029320272291714e-06
9.999557733978037266e-01,1.169276804497193622e-06
9.999561967974012200e-01,1.157641238028638210e-06
9.999566161499596761e-01,1.146121457121778496e-06
9.999570314940967597e-01,1.134716309611600871e-06
9.999574428680620963e-01,1.123424654797829629e-06
9.999578503097410476e-01,1.112245363330745228e-06
9.999582538566580414e-01,1.101177317098292164e-06
9.999586535459803471e-01,1.090219409114313612e-06
9.999590494145210728e-01,1.079370543407737488e-06
9.999594414987423852e-01,1.068629634913101891e-06
9.999598298347597281e-01,1.057995609361936256e-06
9.999602144583439323e-01,1.047467403175376211e-06
9.999605954049254342e-01,1.037043963357847177e-06
9.999609727095970513e-01,1.026724247391656202e-06
9.999613464071173130e-01,1.016507223132853703e-06
9.999617165319135692e-01,1.006391868707912392e-06
9.999620831180853209e-01,9.963771724115797587e-07
9.999624461994071067e-01,9.864621326057436065e-07
9.999628058093318339e-01,9.766457576191808341e-07
9.999631619809933314e-01,9.669270656484257812e-07
9.999635147472102359e-01,9.573050846596276970e-07
9.999638641404882122e-01,9.477788522912442308e-07
9.999642101930231730e-01,9.383474157579118742e-07
9.999645529367044983e-01,9.290098317550646520e-07
9.999648924031177000e-01,9.197651663646398728e-07
9.999652286235470866e-01,9.106124949617210167e-07
9.999655616289789828e-01,9.015509021219769392e-07
9.999658914501047269e-01,8.925794815302173589e-07
9.999662181173227804e-01,8.836973358896668413e-07
9.999665416607422808e-01,8.749035768322667618e-07
9.999668621101852617e-01,8.661973248298708898e-07
9.999671794951895398e-01,8.575777091061977959e-07
9.999674938450116013e-01,8.490438675498489328e-07
9.999678051886290442e-01,8.405949466280020128e-07
9.999681135547433541e-01,8.322301013010923441e-07
9.999684189717823468e-01,8.239484949383335757e-07
9.999687214679032765e-01,8.157492992339718682e-07
9.999690210709943905e-01,8.076316941245350095e-07
9.999693178086788148e-01,7.995948677067454991e-07
9.999696117083161084e-01,7.916380161563548867e-07
9.999699027970050391e-01,7.837603436477891443e-07
9.999701911015861366e-01,7.759610622744813002e-07
9.999704766486441354e-01,7.682393919701643964e-07
9.999707594645103059e-01,7.605945604307797094e-07
9.999710395752650083e-01,7.530258030372725559e-07
9.999713170067399126e-01,7.455323627791584747e-07
9.999715917845206636e-01,7.381134901787373893e-07
9.999718639339486570e-01,7.307684432162264828e-07
9.999721334801241479e-01,7.234964872554767855e-07
9.999724004479078054e-01,7.162968949705351000e-07
9.999726648619233771e-01,7.091689462729343758e-07
9.999729267465599092e-01,7.021119282396085586e-07
9.999731861259739674e-01,6.951251350416720481e-07
9.999734430240918570e-01,6.882078678737613744e-07
9.999736974646115106e-01,6.813594348841788024e-07
9.999739494710053744e-01,6.745791511057274335e-07
9.999741990665217406e-01,6.678663383871411349e-07
9.999744462741875228e-01,6.612203253253395866e-07
9.999746911168096997e-01,6.546404471982138866e-07
9.999749336169782010e-01,6.481260458981767113e-07
9.999751737970673515e-01,6.416764698663724188e-07
9.999754116792382019e-01,6.352910740274489476e-07
9.999756472854406386e-01,6.289692197251183032e-07
9.999758806374150488e-01,6.227102746582185932e-07
9.999761117566944302e-01,6.165136128175064172e-07
9.999763406646067221e-01,6.103786144230740496e-07
9.999765673822764711e-01,6.043046658623126403e-07
9.999767919306263853e-01,5.982911596285704064e-07
9.999770143303803316e-01,5.923374942604208991e-07
9.999772346020638913e-01,5.864430742814503966e-07
9.999774527660071355e-01,5.806073101407701444e-07
9.999776688423465121e-01,5.748296181539985939e-07
9.999778828510261786e-01,5.691094204449082435e-07
9.999780948118000001e-01,5.634461448876577802e-07
9.999783047442335482e-01,5.578392250495147589e-07
9.999785126677060987e-01,5.522881001342713658e-07
9.999787186014114093e-01,5.467922149261004278e-07
9.999789225643609392e-01,5.413510197340536852e-07
9.999791245753841817e-01,5.359639703371059753e-07
9.999793246531316626e-01,5.306305279296764035e-07
9.999795228160752725e-01,5.253501590677987640e-07
9.999797190825113757e-01,5.201223356157191826e-07
9.999799134705614767e-01,5.149465346930996006e-07
9.999801059981742180e-01,5.098222386227430305e-07
9.999802966831271567e-01,5.047489348787701743e-07
9.999804855430282080e-01,4.997261160354170232e-07
9.999806725953174213e-01,4.947532797162362797e-07
9.999808578572683126e-01,4.898299285438743395e-07
9.999810413459897518e-01,4.849555700903482335e-07
9.999812230784272948e-01,4.801297168277480989e-07
9.999814030713647384e-01,4.753518860795325727e-07
9.999815813414262289e-01,4.706215999722069385e-07
9.999817579050765959e-01,4.659383853875508922e-07
9.999819327786243495e-01,4.613017739153198509e-07
9.999821059782219024e-01,4.567113018063507216e-07
9.999822775198675684e-01,4.521665099262336982e-07
9.999824474194073387e-01,4.476669437093474896e-07
9.999826156925356591e-01,4.432121531134152609e-07
9.999827823547974281e-01,4.388016925745144780e-07
9.999829474215893299e-01,4.344351209624689769e-07
9.999831109081609437e-01,4.301120015367805917e-07
9.999832728296162987e-01,4.258319019029052614e-07
9.999834332009155391e-01,4.215943939690261323e-07
9.999835920368758124e-01,4.173990539032572717e-07
9.999837493521729348e-01,4.132454620912115524e-07
9.999839051613429453e-01,4.091332030940812565e-07
9.999840594787827719e-01,4.050618656070466933e-07
9.999842123187521192e-01,4.010310424181582024e-07
9.999843636953748005e-01,3.970403303676260035e-07
9.999845136226395148e-01,3.930893303074576996e-07
9.999846621144016234e-01,3.891776470615840425e-07
9.999848091843843712e-01,3.853048893862958235e-07
9.999849548461797744e-01,3.814706699311308041e-07
9.999850991132502864e-01,3.776746052001490102e-07
9.999852419989300190e-01,3.739163155135450934e-07
9.999853835164254079e-01,3.701954249696911961e-07
9.999855236788173229e-01,3.665115614075568002e-07
9.999856624990614007e-01,3.628643563694500763e-07
9.999857999899898209e-01,3.592534450642090088e-07
9.999859361643123057e-01,3.556784663306797171e-07
9.999860710346170078e-01,3.521390626016111470e-07
9.999862046133722870e-01,3.486348798679076863e-07
9.999863369129271540e-01,3.451655676431876123e-07
9.999864679455131578e-01,3.417307789287695024e-07
9.999865977232444969e-01,3.383301701789316014e-07
9.999867262581202398e-01,3.349634012665679176e-07
9.999868535620246579e-01,3.316301354491833444e-07
9.999869796467286687e-01,3.283300393351821191e-07
9.999871045238908351e-01,3.250627828505602642e-07
9.999872282050583649e-01,3.218280392058604498e-07
9.999873507016682206e-01,3.186254848635028856e-07
9.999874720250482296e-01,3.154547995054387212e-07
9.999875921864179729e-01,3.123156660010825958e-07
9.999877111968901167e-01,3.092077703756300595e-07
9.999878290674708570e-01,3.061308017786234922e-07
9.999879458090618067e-01,3.030844524528768999e-07
9.999880614324601069e-01,3.000684177037068079e-07
9.999881759483599808e-01,2.970823958684279570e-07
9.999882893673535111e-01,2.941260882862174599e-07
9.999884016999316394e-01,2.911991992682128964e-07
9.999885129564850539e-01,2.883014360679522407e-07
9.999886231473054110e-01,2.854325088521068079e-07
9.999887322825858904e-01,2.825921306714636524e-07
9.999888403724224162e-01,2.797800174322596966e-07
9.999889474268146561e-01,2.769958878677384704e-07
9.999890534556665767e-01,2.742394635100318995e-07
9.999891584687876644e-01,2.715104686623197620e-07
9.999892624758937032e-01,2.688086303712286960e-07
9.999893654866076620e-01,2.661336783995632977e-07
9.999894675104608055e-01,2.634853451992507240e-07
9.999895685568931381e-01,2.608633658845935101e-07
9.999896686352545139e-01,2.582674782057872957e-07
9.999897677548056363e-01,2.556974225226656097e-07
9.999898659247188348e-01,2.531529417787611800e-07
9.999899631540785094e-01,2.506337814755701084e-07
9.999900594518825736e-01,2.481396896471087473e-07
9.999901548270430096e-01,2.456704168347240522e-07
9.999902492883864236e-01,2.432257160621179676e-07
9.999903428446553777e-01,2.408053428106739400e-07
9.999904355045088344e-01,2.384090549949767921e-07
9.999905272765230446e-01,2.360366129386103974e-07
9.999906181691924356e-01,2.336877793501960446e-07
9.999907081909299444e-01,2.313623192996356782e-07
9.999907973500686831e-01,2.290600001946414622e-07
9.999908856548618274e-01,2.267805917574495744e-07
9.999909731134836166e-01,2.245238660017984325e-07
9.999910597340305740e-01,2.222895972101357001e-07
9.999911455245216185e-01,2.200775619110233113e-07
9.999912304928989526e-01,2.178875388567962364e-07
9.999913146470292835e-01,2.157193090014430895e-07
9.999913979947038234e-01,2.135726554786762074e-07
9.999914805436396215e-01,2.114473635802655261e-07
9.999915623014796751e-01,2.093432207345428173e-07
9.999916432757941509e-01,2.072600164851503987e-07
9.999917234740810512e-01,2.051975424699999362e-07
9.999918029037665468e-01,2.031555924004124573e-07
9.999918815722057541e-01,2.011339620405090868e-07
9.999919594866836237e-01,1.991324491867634064e-07
9.999920366544158279e-01,1.971508536477867229e-07
9.999921130825484283e-01,1.951889772243133141e-07
9.999921887781598739e-01,1.932466236893576240e-07
9.999922637482604459e-01,1.913235987686103463e-07
9.999923379997938122e-01,1.894197101209878750e-07
9.999924115396371382e-01,1.875347673194038093e-07
9.999924843746018643e-01,1.856685818317302203e-07
9.999925565114342607e-01,1.838209670019225015e-07
9.999926279568164267e-01,1.819917380313717795e-07
9.999926987173664017e-01,1.801807119604033849e-07
9.999927687996388315e-01,1.783877076499852027e-07
9.999928382101259672e-01,1.766125457636185043e-07
9.999929069552579985e-01,1.748550487493830469e-07
9.999929750414036089e-01,1.731150408221989585e-07
9.999930424748705304e-01,1.713923479462273265e-07
9.999931092619064321e-01,1.696867978174715313e-07
9.999931754086990310e-01,1.679982198465503703e-07
9.999932409213770912e-01,1.663264451416193058e-07
9.999933058060105351e-01,1.646713064914977540e-07
9.999933700686117755e-01,1.630326383489276376e-07
9.999934337151351604e-01,1.614102768140232885e-07
9.999934967514785278e-01,1.598040596178853839e-07
9.999935591834832049e-01,1.582138261063545096e-07
9.999936210169347861e-01,1.566394172239616071e-07
9.999936822575634654e-01,1.550806754980033299e-07
9.999937429110445919e-01,1.535374450227989571e-07
9.999938029829994468e-01,1.520095714441031345e-07
9.999938624789955766e-01,1.504969019436527903e-07
9.999939214045470148e-01,1.489992852238993932e-07
9.999939797651155038e-01,1.475165714928616471e-07
9.999940375661102721e-01,1.460486124491499225e-07
9.999940948128888119e-01,1.445952612671396059e-07
9.999941515107577672e-01,1.431563725822711351e-07
9.999942076649727118e-01,1.417318024765275653e-07
9.999942632807389264e-01,1.403214084640257456e-07
9.999943183632122867e-01,1.389250494767709974e-07
9.999943729174991525e-01,1.375425858505540165e-07
9.999944269486568116e-01,1.361738793109694557e-07
9.999944804616948124e-01,1.348187929595924798e-07
9.999945334615742976e-01,1.334771912602915068e-07
9.999945859532091141e-01,1.321489400256591906e-07
9.999946379414662578e-01,1.308339064036059007e-07
9.999946894311659840e-01,1.295319588640592405e-07
9.999947404270825846e-01,1.282429671858138079e-07
9.999947909339447216e-01,1.269668024435126164e-07
9.999948409564358709e-01,1.257033369947388953e-07
9.999948904991945442e-01,1.244524444672642472e-07
9.999949395668150665e-01,1.232139997463963048e-07
9.999949881638477978e-01,1.219878789624702511e-07
9.999950362947994664e-01,1.207739594784650397e-07
9.999950839641340572e-01,1.195721198777248835e-07
9.999951311762722561e-01,1.183822399518291879e-07
9.999951779355931158e-01,1.172042006885574564e-07
9.999952242464335006e-01,1.160378842599910317e-07
9.999952701130887522e-01,1.148831740107329460e-07
9.999953155398132454e-01,1.137399544462286860e-07
9.999953605308207205e-01,1.126081112212274470e-07
9.999954050902843949e-01,1.114875311283343108e-07
9.999954492223378510e-01,1.103781020866921118e-07
9.999954929310750362e-01,1.092797131307758794e-07
9.999955362205505960e-01,1.081922543992833261e-07
9.999955790947805401e-01,1.071156171241588353e-07
9.999956215577425755e-01,1.060496936197040725e-07
9.999956636133761068e-01,1.049943772718117592e-07
9.999957052655830125e-01,1.039495625273068224e-07
9.999957465182278682e-01,1.029151448833784544e-07
9.999957873751382786e-01,1.018910208771399810e-07
9.999958278401051004e-01,1.008770880752699141e-07
9.999958679168831077e-01,9.987324506377136264e-08
9.999959076091909926e-01,9.887939143783282309e-08
9.999959469207121421e-01,9.789542779177581781e-08
9.999959858550944158e-01,9.692125570912369818e-08
9.999960244159509237e-01,9.595677775274838835e-08
9.999960626068602476e-01,9.500189745512884457e-08
9.999961004313664414e-01,9.405651930870660573e-08
9.999961378929802525e-01,9.312054875632375750e-08
9.999961749951783441e-01,9.219389218177601362e-08
9.999962117414040730e-01,9.127645690043999186e-08
9.999962481350682664e-01,9.036815115000701779e-08
9.999962841795488888e-01,8.946888408130900347e-08
9.999963198781914864e-01,8.857856574922257098e-08
9.999963552343097417e-01,8.769710710368322396e-08
9.999963902511856961e-01,8.682441998076959791e-08
9.999964249320697496e-01,8.596041709388924862e-08
9.999964592801814378e-01,8.510501202505198931e-08
9.999964932987093214e-01,8.425811921621889169e-08
9.999965269908116516e-01,8.341965396074868257e-08
9.999965603596163710e-01,8.258953239492888344e-08
9.999965934082212238e-01,8.176767148957954347e-08
9.999966261396948664e-01,8.095398904175813994e-08
9.999966585570760902e-01,8.014840366652936941e-08
9.999966906633748209e-01,7.935083478882876097e-08
9.999967224615723405e-01,7.856120263540687674e-08
9.999967539546209538e-01,7.777942822684247942e-08
9.999967851454453216e-01,7.700543336965214244e-08
9.999968160369414605e-01,7.623914064846142880e-08
9.999968466319781868e-01,7.548047341826529963e-08
9.999968769333966723e-01,7.472935579676531147e-08
9.999969069440107772e-01,7.398571265677231308e-08
9.999969366666078274e-01,7.324946961870082034e-08
9.999969661039479485e-01,7.252055304312211429e-08
9.999969952587651756e-01,7.179889002340226756e-08
9.999970241337674537e-01,7.108440837841281703e-08
9.999970527316364155e-01,7.037703664530427574e-08
9.999970810550286027e-01,6.967670407236642605e-08
9.999971091065746887e-01,6.898334061194478161e-08
9.999971368888801448e-01,6.829687691343743806e-08
9.999971644045259067e-01,6.761724431636157895e-08
9.999971916560678187e-01,6.694437484347927401e-08
9.999972186460374113e-01,6.627820119400612776e-08
9.999972453769420122e-01,6.561865673687305306e-08
9.999972718512648573e-01,6.496567550406492599e-08
9.999972980714655346e-01,6.431919218402509773e-08
9.999973240399799845e-01,6.367914211511652514e-08
9.999973497592209437e-01,6.304546127916168872e-08
9.999973752315779452e-01,6.241808629503309428e-08
9.999974004594177623e-01,6.179695441231664596e-08
9.999974254450842981e-01,6.118200350503801729e-08
9.999974501908991398e-01,6.057317206544265000e-08
9.999974746991617813e-01,5.997039919785071530e-08
9.999974989721496232e-01,5.937362461256031633e-08
9.999975230121180836e-01,5.878278861981988917e-08
9.999975468213012642e-01,5.819783212386059105e-08
9.999975704019117284e-01,5.761869661697965609e-08
9.999975937561409456e-01,5.704532417369507391e-08
9.999976168861591796e-01,5.647765744494618657e-08
9.999976397941161554e-01,5.591563965236006308e-08
9.999976624821409477e-01,5.535921458257494923e-08
9.999976849523424249e-01,5.480832658161229615e-08
9.999977072068086947e-01,5.426292054931630005e-08
9.999977292476086577e-01,5.372294193383772585e-08
9.999977510767906752e-01,5.318833672617962384e-08
9.999977726963840130e-01,5.265905145479781888e-08
9.999977941083982858e-01,5.213503318024805258e-08
9.999978153148239013e-01,5.161622948989331120e-08
9.999978363176322826e-01,5.110258849266364970e-08
9.999978571187757570e-01,5.059405881386101440e-08
9.999978777201883329e-01,5.009058959002642184e-08
9.999978981237850340e-01,4.959213046384765630e-08
9.999979183314627873e-01,4.909863157912466471e-08
9.999979383451006454e-01,4.861004357578505240e-08
9.999979581665590089e-01,4.812631758494210234e-08
9.999979777976810702e-01,4.764740522401262955e-08
9.999979972402920358e-01,4.717325859187270696e-08
9.999980164961997930e-01,4.670383026406889185e-08
9.999980355671947985e-01,4.623907328807659500e-08
9.999980544550505224e-01,4.577894117859945811e-08
9.999980731615231155e-01,4.532338791292497947e-08
9.999980916883524085e-01,4.487236792631684669e-08
9.999981100372610232e-01,4.442583610745946110e-08
9.999981282099555946e-01,4.398374779394783146e-08
9.999981462081261041e-01,4.354605876781593482e-08
9.999981640334464350e-01,4.311272525111916173e-08
9.999981816875743723e-01,4.268370390155117888e-08
9.999981991721519359e-01,4.225895180811073349e-08
9.999982164888052694e-01,4.183842648681157041e-08
9.999982336391450843e-01,4.142208587642879149e-08
9.999982506247667713e-01,4.100988833429681112e-08
9.999982674472500666e-01,4.060179263214006161e-08
9.999982841081598295e-01,4.019775795195105284e-08
9.999983006090459314e-01,3.979774388190956613e-08
9.999983169514433667e-01,3.940171041233658295e-08
9.999983331368723638e-01,3.900961793169707026e-08
9.999983491668387181e-01,3.862142722263402670e-08
9.999983650428335702e-01,3.823709945804777217e-08
9.999983807663341828e-01,3.785659619721398267e-08
9.999983963388032748e-01,3.747987938193502398e-08
9.999984117616896873e-01,3.710691133273776636e-08
9.999984270364283834e-01,3.673765474510104543e-08
9.999984421644405597e-01,3.637207268572609002e-08
9.999984571471338679e-01,3.601012858884402765e-08
9.999984719859025262e-01,3.565178625255487578e-08
9.999984866821270968e-01,3.529700983521079714e-08
9.999985012371752635e-01,3.494576385182758513e-08
9.999985156524013874e-01,3.459801317053701847e-08
9.999985299291469509e-01,3.425372300907441410e-08
9.999985440687406690e-01,3.391285893129625640e-08
9.999985580724982670e-01,3.357538684373978094e-08
9.999985719417230356e-01,3.324127299220957726e-08
9.999985856777058313e-01,3.291048395840291042e-08
9.999985992817249647e-01,3.258298665656857958e-08
9.999986127550467563e-01,3.225874833019496636e-08
9.999986260989252029e-01,3.193773654873501493e-08
9.999986393146022001e-01,3.161991920436394216e-08
9.999986524033079860e-01,3.130526450876460197e-08
9.999986653662608083e-01,3.099374098995162130e-08
9.999986782046673683e-01,3.068531748912040453e-08
9.999986909197227103e-01,3.037996315753203077e-08
9.999987035126105539e-01,3.007764745342898196e-08
9.999987159845032947e-01,2.977834013897732411e-08
9.999987283365617818e-01,2.948201127724577428e-08
9.999987405699360954e-01,2.918863122920837517e-08
9.999987526857649911e-01,2.889817065078133899e-08
9.999987646851767886e-01,2.861060048988919330e-08
9.999987765692883723e-01,2.832589198355613281e-08
9.999987883392064125e-01,2.804401665503242361e-08
9.999987999960266993e-01,2.776494631094329036e-08
9.999988115408346978e-01,2.748865303847021557e-08
9.999988229747053259e-01,2.721510920256027379e-08
9.999988342987032874e-01,2.694428744315932163e-08
9.999988455138829613e-01,2.667616067247852648e-08
9.999988566212888452e-01,2.641070207228236556e-08
9.999988676219553341e-01,2.614788509120739605e-08
9.999988785169068306e-01,2.588768344210767037e-08
9.999988893071578566e-01,2.563007109942292874e-08
9.999988999937133860e-01,2.537502229657842305e-08
9.999989105775687337e-01,2.512251152340518544e-08
9.999989210597095557e-01,2.487251352358959879e-08
9.999989314411121821e-01,2.462500329214827246e-08
9.999989417227433952e-01,2.437995607292462973e-08
9.999989519055610954e-01,2.413734735611550878e-08
9.999989619905136351e-01,2.389715287581729500e-08
9.999989719785403741e-01,2.365934860759986638e-08
9.999989818705717903e-01,2.342391076610467946e-08
9.999989916675291468e-01,2.319081580266337253e-08
9.999990013703253799e-01,2.296004040294510189e-08
9.999990109798639892e-01,2.273156148462228113e-08
9.999990204970404806e-01,2.250535619506294579e-08
9.999990299227413670e-01,2.228140190904589518e-08
9.999990392578448350e-01,2.205967622649552446e-08
9.999990485032205223e-01,2.184015697024386105e-08
9.999990576597298508e-01,2.162282218381021660e-08
9.999990667282259160e-01,2.140765012920602506e-08
9.999990757095537086e-01,2.119461928476149837e-08
9.999990846045501147e-01,2.098370834297091694e-08
9.999990934140436938e-01,2.077489620836383733e-08
9.999991021388555668e-01,2.056816199539299240e-08
9.999991107797987500e-01,2.036348502634627907e-08
9.999991193376782661e-01,2.016084482927933941e-08
9.999991278132916994e-01,1.996022113596629353e-08
9.999991362074288626e-01,1.976159387987330914e-08
9.999991445208720187e-01,1.956494319415240408e-08
9.999991527543959924e-01,1.937024940965239786e-08
9.999991609087680589e-01,1.917749305295379523e-08
9.999991689847481657e-01,1.898665484441912809e-08
9.999991769830890442e-01,1.879771569626543605e-08
9.999991849045362091e-01,1.861065671065586153e-08
9.999991927498278477e-01,1.842545917780764283e-08
9.999992005196953748e-01,1.824210457412284808e-08
9.999992082148628780e-01,1.806057456033382968e-08
9.999992158360477834e-01,1.788085097966964615e-08
9.999992233839603006e-01,1.770291585604085062e-08
9.999992308593042001e-01,1.752675139223966831e-08
9.999992382627763687e-01,1.735233996816196512e-08
9.999992455950668102e-01,1.717966413904312288e-08
9.999992528568590888e-01,1.700870663371392904e-08
9.999992600488303296e-01,1.683945035287386027e-08
9.999992671716508852e-01,1.667187836737907999e-08
9.999992742259850020e-01,1.650597391655112535e-08
9.999992812124901542e-01,1.634172040649878938e-08
9.999992881318179316e-01,1.617910140845915729e-08
9.999992949846132628e-01,1.601810065715502765e-08
9.999993017715154142e-01,1.585870204916648161e-08
9.999993084931568799e-01,1.570088964132200667e-08
9.999993151501647137e-01,1.554464764910228296e-08
9.999993217431594195e-01,1.538996044506207152e-08
9.999993282727559496e-01,1.523681255726783884e-08
9.999993347395630394e-01,1.508518866774866270e-08
9.999993411441838731e-01,1.493507361096588841e-08
9.999993474872158616e-01,1.478645237229476276e-08
9.999993537692501988e-01,1.463931008652326328e-08
9.999993599908730824e-01,1.449363203636596407e-08
9.999993661526646038e-01,1.434940365099047477e-08
9.999993722551994146e-01,1.420661050456176477e-08
9.999993782990467261e-01,1.406523831479781323e-08
9.999993842847701986e-01,1.392527294154172828e-08
9.999993902129282741e-01,1.378670038534801424e-08
9.999993960840738438e-01,1.364950678608095218e-08
9.999994018987544697e-01,1.351367842152988957e-08
9.999994076575126067e-01,1.337920170603534963e-08
9.999994133608853808e-01,1.324606318913079407e-08
9.999994190094049218e-01,1.311424955419783918e-08
9.999994246035980305e-01,1.298374761713301775e-08
9.999994301439867339e-01,1.285454432503059977e-08
9.999994356310878407e-01,1.272662675487569507e-08
9.999994410654131638e-01,1.259998211225228981e-08
9.999994464474697420e-01,1.247459773006405143e-08
9.999994517777598402e-01,1.235046106726628551e-08
9.999994570567806162e-01,1.222755970761210707e-08
9.999994622850246762e-01,1.210588135841110209e-08
9.999994674629797409e-01,1.198541384929855731e-08
9.999994725911292015e-01,1.186614513101957914e-08
9.999994776699512311e-01,1.174806327422269370e-08
9.999994826999200059e-01,1.163115646826720962e-08
9.999994876815047062e-01,1.151541302004238789e-08
9.999994926151701824e-01,1.140082135279673482e-08
9.999994975013770659e-01,1.128737000498140332e-08
9.999995023405811034e-01,1.117504762910265191e-08
9.999995071332339336e-01,1.106384299058736317e-08
9.999995118797828653e-01,1.095374496665981519e-08
9.999995165806709885e-01,1.084474254522808966e-08
9.999995212363368413e-01,1.073682482378385718e-08
9.999995258472150761e-01,1.062998100831083627e-08
9.999995304137360153e-01,1.052420041220563376e-08
9.999995349363257624e-01,1.041947245520930366e-08
9.999995394154065353e-01,1.031578666234805806e-08
9.999995438513965551e-01,1.021313266288674798e-08
9.999995482447096018e-01,1.011150018929052502e-08
9.999995525957559028e-01,1.001087907619834998e-08
9.999995569049416888e-01,9.911259259406642635e-09
9.999995611726691935e-01,9.812630774861664895e-09
9.999995653993366540e-01,9.714983757664051967e-09
9.999995695853388655e-01,9.618308441081120645e-09
9.999995737310664046e-01,9.522595155570430578e-09
9.999995778369065169e-01,9.427834327813025199e-09
9.999995819032423405e-01,9.334016479754952735e-09
9.999995859304536827e-01,9.241132227660356161e-09
9.999995899189163540e-01,9.149172281171934993e-09
9.999995938690029451e-01,9.058127442382167045e-09
9.999995977810820502e-01,8.967988604913675489e-09
9.999996016555191547e-01,8.878746753007523624e-09
9.999996054926758582e-01,8.790392960622458200e-09
9.999996092929106517e-01,8.702918390541241681e-09
9.999996130565781405e-01,8.616314293487124090e-09
9.999996167840300432e-01,8.530572007249116058e-09
9.999996204756141926e-01,8.445682955814704835e-09
9.999996241316755352e-01,8.361638648513068889e-09
9.999996277525553534e-01,8.278430679164984385e-09
9.999996313385918212e-01,8.196050725242396454e-09
9.999996348901198928e-01,8.114490547036335049e-09
9.999996384074711919e-01,8.033741986831974339e-09
9.999996418909743445e-01,7.953796968093605033e-09
9.999996453409545349e-01,7.874647494656000816e-09
9.999996487577341719e-01,7.796285649925012798e-09
9.999996521416322226e-01,7.718703596086051975e-09
9.999996554929648784e-01,7.641893573319468711e-09
9.999996588120450003e-01,7.565847899024786359e-09
9.999996620991827845e-01,7.490558967052564806e-09
9.999996653546853187e-01,7.416019246942894691e-09
9.999996685788565820e-01,7.342221283173040241e-09
9.999996717719977779e-01,7.269157694410996450e-09
9.999996749344072233e-01,7.196821172777516585e-09
9.999996780663803486e-01,7.125204483115491678e-09
9.999996811682098086e-01,7.054300462265552068e-09
9.999996842401852604e-01,6.984102018350421334e-09
9.999996872825938077e-01,6.914602130064880184e-09
9.999996902957196676e-01,6.845793845973787891e-09
9.999996932798443927e-01,6.777670283817095073e-09
9.999996962352467600e-01,6.710224629820779908e-09
9.999996991622028819e-01,6.643450138016114887e-09
9.999997020609863174e-01,6.577340129564246542e-09
9.999997049318678499e-01,6.511887992088483684e-09
9.999997077751157093e-01,6.447087179013167497e-09
9.999997105909956829e-01,6.382931208908257471e-09
9.999997133797707827e-01,6.319413664841778017e-09
9.999997161417017999e-01,6.256528193737348941e-09
9.999997188770466394e-01,6.194268505739035639e-09
9.999997215860609856e-01,6.132628373582480898e-09
9.999997242689980803e-01,6.071601631971440673e-09
9.999997269261086119e-01,6.011182176961826522e-09
9.999997295576409373e-01,5.951363965350568857e-09
9.999997321638408598e-01,5.892141014071444223e-09
9.999997347449521845e-01,5.833507399596889709e-09
9.999997373012159407e-01,5.775457257344936788e-09
9.999997398328712706e-01,5.717984781093305224e-09
9.999997423401545404e-01,5.661084222398070461e-09
9.999997448233003405e-01,5.604749890018967492e-09
9.999997472825407074e-01,5.548976149350367517e-09
9.999997497181054573e-01,5.493757421857148217e-09
9.999997521302224079e-01,5.439088184517369232e-09
9.999997545191168236e-01,5.384962969269285376e-09
9.999997568850121921e-01,5.331376362464681174e-09
9.999997592281296699e-01,5.278323004327612667e-09
9.999997615486883040e-01,5.225797588417789711e-09
9.999997638469049210e-01,5.173794861100415239e-09
9.999997661229945711e-01,5.122309621020205926e-09
9.999997683771698620e-01,5.071336718581359456e-09
9.999997706096417360e-01,5.020871055432713996e-09
9.999997728206186931e-01,4.970907583957292564e-09
9.999997750103077898e-01,4.921441306768019810e-09
9.999997771789134182e-01,4.872467276207369560e-09
9.999997793266385271e-01,4.823980593852724878e-09
9.999997814536839558e-01,4.775976410026626754e-09
9.999997835602485452e-01,4.728449923311298496e-09
9.999997856465292490e-01,4.681396380068615448e-09
9.999997877127211332e-01,4.634811073964831001e-09
9.999997897590175988e-01,4.588689345499391352e-09
9.999997917856099372e-01,4.543026581539409840e-09
9.999997937926875524e-01,4.497818214857798237e-09
9.999997957804381832e-01,4.453059723676651476e-09
9.999997977490477918e-01,4.408746631215162836e-09
9.999997996987004534e-01,4.364874505241411165e-09
9.999998016295785774e-01,4.321438957629544630e-09
9.999998035418625753e-01,4.278435643920441930e-09
9.999998054357315258e-01,4.235860262887367204e-09
9.999998073113625097e-01,4.193708556105934546e-09
9.999998091689308310e-01,4.151976307527756779e-09
9.999998110086104619e-01,4.110659343059231032e-09
9.999998128305732648e-01,4.069753530143626411e-09
9.999998146349897699e-01,4.029254777347925482e-09
9.999998164220287311e-01,3.989159033953756161e-09
9.999998181918574591e-01,3.949462289551851529e-09
9.999998199446412661e-01,3.910160573641366025e-09
9.999998216805443541e-01,3.871249955232353951e-09
9.999998233997290376e-01,3.832726542452756109e-09
9.999998251023560769e-01,3.794586482159301490e-09
9.999998267885849002e-01,3.756825959551723463e-09
9.999998284585731589e-01,3.719441197791633836e-09
9.999998301124771727e-01,3.682428457624389637e-09
9.999998317504517065e-01,3.645784037005248017e-09
9.999998333726498601e-01,3.609504270729240145e-09
9.999998349792235119e-01,3.573585530064216930e-09
9.999998365703230974e-01,3.538024222388299072e-09
9.999998381460972752e-01,3.502816790830197007e-09
9.999998397066937050e-01,3.467959713913597277e-09
9.999998412522581592e-01,3.433449505205085924e-09
9.999998427829356329e-01,3.399282712965096059e-09
9.999998442988690117e-01,3.365455919803044264e-09
9.999998458002004043e-01,3.331965742335185949e-09
9.999998472870701427e-01,3.298808830846353899e-09
9.999998487596175600e-01,3.265981868955052700e-09
9.999998502179802129e-01,3.233481573281427609e-09
9.999998516622948808e-01,3.201304693119228715e-09
9.999998530926964557e-01,3.169448010110348868e-09
9.999998545093190527e-01,3.137908337923061587e-09
9.999998559122951214e-01,3.106682521933455195e-09
9.999998573017558900e-01,3.075767438909589206e-09
9.999998586778316989e-01,3.045159996699466491e-09
9.999998600406511118e-01,3.014857133921438606e-09
9.999998613903418043e-01,2.984855819658141515e-09
9.999998627270300089e-01,2.955153053153466663e-09
9.999998640508409586e-01,2.925745863512169918e-09
9.999998653618985545e-01,2.896631309402842185e-09
9.999998666603254760e-01,2.867806478763845038e-09
9.999998679462434037e-01,2.839268488511752310e-09
9.999998692197724637e-01,2.811014484253308836e-09
9.999998704810321160e-01,2.783041639999648658e-09
9.999998717301403772e-01,2.755347157883759078e-09
9.999998729672141540e-01,2.727928267880753401e-09
9.999998741923693535e-01,2.700782227530537958e-09
9.999998754057205508e-01,2.673906321663815970e-09
9.999998766073814327e-01,2.647297862130245396e-09
9.999998777974644648e-01,2.620954187529689190e-09
9.999998789760811135e-01,2.594872662946124535e-09
9.999998801433418461e-01,2.569050679683840470e-09
9.999998812993557973e-01,2.543485655006806097e-09
9.999998824442312140e-01,2.518175031880088962e-09
9.999998835780753437e-01,2.493116278714207856e-09
9.999998847009944347e-01,2.468306889112027538e-09
9.999998858130935142e-01,2.443744381617820264e-09
9.999998869144768321e-01,2.419426299469346523e-09
9.999998880052475281e-01,2.395350210351884607e-09
9.999998890855076317e-01,2.371513706155056887e-09
9.999998901553585062e-01,2.347914402732064000e-09
9.999998912149001828e-01,2.324549939660989893e-09
9.999998922642319155e-01,2.301417980008975113e-09
9.999998933034520698e-01,2.278516210098241323e-09
9.999998943326579015e-01,2.255842339274779344e-09
9.999998953519457778e-01,2.233394099679328486e-09
9.999998963614114000e-01,2.211169246020322915e-09
9.999998973611490261e-01,2.189165555349563166e-09
9.999998983512523587e-01,2.167380826839661955e-09
9.999998993318143237e-01,2.145812881564005872e-09
9.999999003029266254e-01,2.124459562278911567e-09
9.999999012646803020e-01,2.103318733207639387e-09
9.999999022171653928e-01,2.082388279827018410e-09
9.999999031604711597e-01,2.061666108655733707e-09
9.999999040946858653e-01,2.041150147045029377e-09
9.999999050198972173e-01,2.020838342971489053e-09
9.999999059361917020e-01,2.000728664831580367e-09
9.999999068436553618e-01,1.980819101238690470e-09
9.999999077423731286e-01,1.961107660821741881e-09
9.999999086324290465e-01,1.941592372026098388e-09
9.999999095139068261e-01,1.922271282916457000e-09
9.999999103868887351e-01,1.903142460981412061e-09
9.999999112514568189e-01,1.884203992940391287e-09
9.999999121076919018e-01,1.865453984552091907e-09
9.999999129556743638e-01,1.846890560425102211e-09
9.999999137954835859e-01,1.828511863830399764e-09
9.999999146271981720e-01,1.810316056515483301e-09
9.999999154508962818e-01,1.792301318520588086e-09
9.999999162666549646e-01,1.774465847996729335e-09
9.999999170745506039e-01,1.756807861025298471e-09
9.999999178746590278e-01,1.739325591439840857e-09
9.999999186670551765e-01,1.722017290649222154e-09
9.999999194518133239e-01,1.704881227462812388e-09
9.999999202290070777e-01,1.687915687917400062e-09
9.999999209987090465e-01,1.671118975105592499e-09
9.999999217609916169e-01,1.654489409006281667e-09
9.999999225159261762e-01,1.638025326316439889e-09
9.999999232635834456e-01,1.621725080284826767e-09
9.999999240040334803e-01,1.605587040547347978e-09
9.999999247373456690e-01,1.589609592963827723e-09
9.999999254635888457e-01,1.573791139456736221e-09
9.999999261828309560e-01,1.558130097851197050e-09
9.999999268951396125e-01,1.542624901716802716e-09
9.999999276005813176e-01,1.527274000211002270e-09
9.999999282992224625e-01,1.512075857923834749e-09
9.999999289911284395e-01,1.497028954724527915e-09
9.999999296763639745e-01,1.482131785609304465e-09
9.999999303549934604e-01,1.467382860550912705e-09
9.999999310270805131e-01,1.452780704349657739e-09
9.999999316926881932e-01,1.438323856485702780e-09
9.999999323518786731e-01,1.424010870973153460e-09
9.999999330047140145e-01,1.409840316215285505e-09
9.999999336512552794e-01,1.395810774861416435e-09
9.999999342915630862e-01,1.381920843665200009e-09
9.999999349256974979e-01,1.368169133344135183e-09
9.999999355537180223e-01,1.354554268440764584e-09
9.999999361756835015e-01,1.341074887184964240e-09
9.999999367916522219e-01,1.327729641357796476e-09
9.999999374016820264e-01,1.314517196156717727e-09
9.999999380058300913e-01,1.301436230061936765e-09
9.999999386041529270e-01,1.288485434704385911e-09
9.999999391967068219e-01,1.275663514734727067e-09
9.999999397835472870e-01,1.262969187693844382e-09
9.999999403647293894e-01,1.250401183884627128e-09
9.999999409403075301e-01,1.237958246244846513e-09
9.999999415103357769e-01,1.225639130221566500e-09
9.999999420748675316e-01,1.213442603646538774e-09
9.999999426339557518e-01,1.201367446613012587e-09
9.999999431876529510e-01,1.189412451353771944e-09
9.999999437360109766e-01,1.177576422120211311e-09
9.999999442790812321e-01,1.165858175062873979e-09
9.999999448169146765e-01,1.154256538112923500e-09
9.999999453495619361e-01,1.142770350864962379e-09
9.999999458770727490e-01,1.131398464461017724e-09
9.999999463994965199e-01,1.120139741475515782e-09
9.999999469168826538e-01,1.108993055801647382e-09
9.999999474292792234e-01,1.097957292538618257e-09
9.999999479367345234e-01,1.087031347880187072e-09
9.999999484392961824e-01,1.076214129004306713e-09
9.999999489370113848e-01,1.065504553963726136e-09
9.999999494299265379e-01,1.054901551577819954e-09
9.999999499180881601e-01,1.044404061325493780e-09
9.999999504015419927e-01,1.034011033239003809e-09
9.999999508803333326e-01,1.023721427799057904e-09
9.999999513545072549e-01,1.013534215830739116e-09
9.999999518241079466e-01,1.003448378400609584e-09
9.999999522891797055e-01,9.934629067148411722e-10
9.999999527497661633e-01,9.835768020182123779e-10
9.999999532059103968e-01,9.737890754943269800e-10
9.999999536576552606e-01,9.640987481666139617e-10
9.999999541050431651e-01,9.545048508004501236e-10
9.999999545481161878e-01,9.450064238062575299e-10
9.999999549869157400e-01,9.356025171434314425e-10
9.999999554214831221e-01,9.262921902254207258e-10
9.999999558518589682e-01,9.170745118255591244e-10
9.999999562780838014e-01,9.079485599839620523e-10
9.999999567001974787e-01,8.989134219153496178e-10
9.999999571182397462e-01,8.899681939176600202e-10
9.999999575322499057e-01,8.811119812817628888e-10
9.999999579422665930e-01,8.723438982018786215e-10
9.999999583483283327e-01,8.636630676870198075e-10
9.999999587504734277e-01,8.550686214733113239e-10
9.999999591487394035e-01,8.465596999370560306e-10
9.999999595431637855e-01,8.381354520088566731e-10
9.999999599337834333e-01,8.297950350884033542e-10
9.999999603206352061e-01,8.215376149602332538e-10
9.999999607037551863e-01,8.133623657103277653e-10
9.999999610831795671e-01,8.052684696434200774e-10
9.999999614589437646e-01,7.972551172013029199e-10
9.999999618310831950e-01,7.893215068817747896e-10
9.999999621996328303e-01,7.814668451585079662e-10
9.999999625646270873e-01,7.736903464017117587e-10
9.999999629261002720e-01,7.659912327994765209e-10
9.999999632840863573e-01,7.583687342800637553e-10
9.999999636386190938e-01,7.508220884348062629e-10
9.999999639897314552e-01,7.433505404418848968e-10
9.999999643374566372e-01,7.359533429908616702e-10
9.999999646818272803e-01,7.286297562078592014e-10
9.999999650228755810e-01,7.213790475816425105e-10
9.999999653606336247e-01,7.142004918902790148e-10
9.999999656951331639e-01,7.070933711286329429e-10
9.999999660264056178e-01,7.000569744365800161e-10
9.999999663544819617e-01,6.930905980278352776e-10
9.999999666793930597e-01,6.861935451196414994e-10
9.999999670011694430e-01,6.793651258630050802e-10
9.999999673198414207e-01,6.726046572737278966e-10
9.999999676354387468e-01,6.659114631641232339e-10
9.999999679479911752e-01,6.592848740753240807e-10
9.999999682575279047e-01,6.527242272103540845e-10
9.999999685640781344e-01,6.462288663678606654e-10
9.999999688676707299e-01,6.397981418764160922e-10
9.999999691683340020e-01,6.334314105296114119e-10
9.999999694660962613e-01,6.271280355216573368e-10
9.999999697609854854e-01,6.208873863837189444e-10
9.999999700530294300e-01,6.147088389208814132e-10
9.999999703422554065e-01,6.085917751496555965e-10
9.999999706286906154e-01,6.025355832362377784e-10
9.999999709123620351e-01,5.965396574352515733e-10
9.999999711932961999e-01,5.906033980291877577e-10
9.999999714715195331e-01,5.847262112684449469e-10
9.999999717470581251e-01,5.789075093118830191e-10
9.999999720199380659e-01,5.731467101680943258e-10
9.999999722901846688e-01,5.674432376371330573e-10
9.999999725578235799e-01,5.617965212529104880e-10
9.999999728228798901e-01,5.562059962261576676e-10
9.999999730853782465e-01,5.506711033878810096e-10
9.999999733453436290e-01,5.451912891334957525e-10
9.999999736028003516e-01,5.397660053673993794e-10
9.999999738577726172e-01,5.343947094481749345e-10
9.999999741102841844e-01,5.290768641343370744e-10
9.999999743603590341e-01,5.238119375305446480e-10
9.999999746080205920e-01,5.185994030344598231e-10
9.999999748532920618e-01,5.134387392840245241e-10
9.999999750961965361e-01,5.083294301053357492e-10
9.999999753367567745e-01,5.032709644610400470e-10
9.999999755749954256e-01,4.982628363991670188e-10
9.999999758109349157e-01,4.933045450025821722e-10
9.999999760445973385e-01,4.883955943388343408e-10
9.999999762760045652e-01,4.835354934105734437e-10
9.999999765051785783e-01,4.787237561064618663e-10
9.999999767321406940e-01,4.739599011525040827e-10
9.999999769569124508e-01,4.692434520639645089e-10
9.999999771795147208e-01,4.645739370976612560e-10
9.999999773999685981e-01,4.599508892048027738e-10
9.999999776182947331e-01,4.553738459842927293e-10
9.999999778345136647e-01,4.508423496364338453e-10
9.999999780486457102e-01,4.463559469171911202e-10
9.999999782607108534e-01,4.419141890928126990e-10
9.999999784707293005e-01,4.375166318949664405e-10
9.999999786787205913e-01,4.331628354763222316e-10
9.999999788847043769e-01,4.288523643665146486e-10
9.999999790886998641e-01,4.245847874286368248e-10
9.999999792907263707e-01,4.203596778160740817e-10
9.999999794908028816e-01,4.161766129298288540e-10
9.999999796889480486e-01,4.120351743762702683e-10
9.999999798851806343e-01,4.079349479252504736e-10
9.999999800795190685e-01,4.038755234686897756e-10
9.999999802719816699e-01,3.998564949795763440e-10
9.999999804625863131e-01,3.958774604713127156e-10
9.999999806513512057e-01,3.919380219575560715e-10
9.999999808382938893e-01,3.880377854123707248e-10
9.999999810234319053e-01,3.841763607308347804e-10
9.999999812067827953e-01,3.803533616900377427e-10
9.999999813883638788e-01,3.765684059104124063e-10
9.999999815681919202e-01,3.728211148175308996e-10
9.999999817462840168e-01,3.691111136042033203e-10
9.999999819226569331e-01,3.654380311930045412e-10
9.999999820973272113e-01,3.618015001991744872e-10
9.999999822703111718e-01,3.582011568938356370e-10
9.999999824416252459e-01,3.546366411676534794e-10
9.999999826112855317e-01,3.511075964947828637e-10
9.999999827793077944e-01,3.476136698972229780e-10
9.999999829457080214e-01,3.441545119095272391e-10
9.999999831105017556e-01,3.407297765438141731e-10
9.999999832737045402e-01,3.373391212552019160e-10
9.999999834353316963e-01,3.339822069075111335e-10
9.999999835953984340e-01,3.306586977393599222e-10
9.999999837539197411e-01,3.273682613305946489e-10
9.999999839109107169e-01,3.241105685690076665e-10
9.999999840663857942e-01,3.208852936174566777e-10
9.999999842203599609e-01,3.176921138812421796e-10
9.999999843728474280e-01,3.145307099758549675e-10
9.999999845238626284e-01,3.114007656950443267e-10
9.999999846734198838e-01,3.083019679791595040e-10
9.999999848215329612e-01,3.052340068838729751e-10
9.999999849682160713e-01,3.021965755491485563e-10
9.999999851134828699e-01,2.991893701685621555e-10
9.999999852573470127e-01,2.962120899589277509e-10
9.999999853998221555e-01,2.932644371301830026e-10
9.999999855409216210e-01,2.903461168556373233e-10
9.999999856806586207e-01,2.874568372424547137e-10
9.999999858190463664e-01,2.845963093024700553e-10
9.999999859560978477e-01,2.817642469232967767e-10
9.999999860918259431e-01,2.789603668396815379e-10
9.999999862262435313e-01,2.761843886052034862e-10
9.999999863593630467e-01,2.734360345641961269e-10
9.999999864911971459e-01,2.707150298239880214e-10
9.999999866217582634e-01,2.680211022274190908e-10
9.999999867510586116e-01,2.653539823255924592e-10
9.999999868791104030e-01,2.627134033509545326e-10
9.999999870059256279e-01,2.600991011905860095e-10
9.999999871315161659e-01,2.575108143597964659e-10
9.999999872558940073e-01,2.549482839759816223e-10
9.999999873790706983e-01,2.524112537327074135e-10
9.999999875010578965e-01,2.498994698740853284e-10
9.999999876218670369e-01,2.474126811694019027e-10
9.999999877415095551e-01,2.449506388879658099e-10
9.999999878599965530e-01,2.425130967742572884e-10
9.999999879773394662e-01,2.400998110232739196e-10
9.999999880935490637e-01,2.377105402561544943e-10
9.999999882086363368e-01,2.353450454960468455e-10
9.999999883226121655e-01,2.330030901441817523e-10
9.999999884354872082e-01,2.306844399562341348e-10
9.999999885472722339e-01,2.283888630188710873e-10
9.999999886579776787e-01,2.261161297265655407e-10
9.999999887676138677e-01,2.238660127586406564e-10
9.999999888761912370e-01,2.216382870565103652e-10
9.999999889837198896e-01,2.194327298011943495e-10
9.999999890902100397e-01,2.172491203910093179e-10
9.999999891956717901e-01,2.150872404195141476e-10
9.999999893001147999e-01,2.129468736536730392e-10
9.999999894035491721e-01,2.108278060122072445e-10
9.999999895059844546e-01,2.087298255442060882e-10
9.999999896074304173e-01,2.066527224079065798e-10
9.999999897078964972e-01,2.045962888497139164e-10
9.999999898073921312e-01,2.025603191834306156e-10
9.999999899059268671e-01,2.005446097696632851e-10
9.999999900035098088e-01,1.985489589954770043e-10
9.999999901001502822e-01,1.965731672542104889e-10
9.999999901958571691e-01,1.946170369255193244e-10
9.999999902906396843e-01,1.926803723556186798e-10
9.999999903845065985e-01,1.907629798376937838e-10
9.999999904774669046e-01,1.888646675925478530e-10
9.999999905695292624e-01,1.869852457494003610e-10
9.999999906607022204e-01,1.851245263269051045e-10
9.999999907509945496e-01,1.832823232143550567e-10
9.999999908404147986e-01,1.814584521530499694e-10
9.999999909289710720e-01,1.796527307178866668e-10
9.999999910166720296e-01,1.778649782990951306e-10
9.999999911035257760e-01,1.760950160841815343e-10
9.999999911895405269e-01,1.743426670400504412e-10
9.999999912747242758e-01,1.726077558952806495e-10
9.999999913590852385e-01,1.708901091226140119e-10
9.999999914426311864e-01,1.691895549215819800e-10
9.999999915253700022e-01,1.675059232013292250e-10
9.999999916073095685e-01,1.658390455636084581e-10
9.999999916884576567e-01,1.641887552859201381e-10
9.999999917688217055e-01,1.625548873048556123e-10
9.999999918484093753e-01,1.609372781995711598e-10
9.999999919272281046e-01,1.593357661754494938e-10
9.999999920052854430e-01,1.577501910479235474e-10
9.999999920825887179e-01,1.561803942264412406e-10
9.999999921591450347e-01,1.546262186986098502e-10
9.999999922349618320e-01,1.530875090144981122e-10
9.999999923100461041e-01,1.515641112710726115e-10
9.999999923844049565e-01,1.500558730968217352e-10
9.999999924580454946e-01,1.485626436365001099e-10
9.999999925309743798e-01,1.470842735360466692e-10
9.999999926031988284e-01,1.456206149276520273e-10
9.999999926747253909e-01,1.441715214149542727e-10
9.999999927455608395e-01,1.427368480584129156e-10
9.999999928157119466e-01,1.413164513607971414e-10
9.999999928851852626e-01,1.399101892528397070e-10
9.999999929539872268e-01,1.385179210790328025e-10
9.999999930221246114e-01,1.371395075835456370e-10
9.999999930896035227e-01,1.357748108963117261e-10
9.999999931564304001e-01,1.344236945192254446e-10
9.999999932226115718e-01,1.330860233124951491e-10
9.999999932881533660e-01,1.317616634811320876e-10
9.999999933530617779e-01,1.304504825615548036e-10
9.999999934173430249e-01,1.291523494083550221e-10
9.999999934810032132e-01,1.278671341811676051e-10
9.999999935440482268e-01,1.265947083316890369e-10
9.999999936064839501e-01,1.253349445908254940e-10
9.999999936683164892e-01,1.240877169559506696e-10
9.999999937295515062e-01,1.228529006783171454e-10
9.999999937901947744e-01,1.216303722505666100e-10
9.999999938502520669e-01,1.204200093943816552e-10
9.999999939097289348e-01,1.192216910482608221e-10
9.999999939686311512e-01,1.180352973553976909e-10
9.999999940269641563e-01,1.168607096517063817e-10
9.999999940847333901e-01,1.156978104539409530e-10
9.999999941419444038e-01,1.145464834479495538e-10
9.999999941986025265e-01,1.134066134770455821e-10
9.999999942547131981e-01,1.122780865304781315e-10
9.999999943102815259e-01,1.111607897320414557e-10
9.999999943653129497e-01,1.100546113287739494e-10
9.999999944198124657e-01,1.089594406797851223e-10
9.999999944737852919e-01,1.078751682451939587e-10
9.999999945272366464e-01,1.068016855751617560e-10
9.999999945801713030e-01,1.057388852990572347e-10
9.999999946325943689e-01,1.046866611147064352e-10
9.999999946845108401e-01,1.036449077777651004e-10
9.999999947359256014e-01,1.026135210911962410e-10
9.999999947868433159e-01,1.015923978948380177e-10
9.999999948372690906e-01,1.005814360550973036e-10
9.999999948872073663e-01,9.958053445472403830e-11
9.999999949366631391e-01,9.858959298270168548e-11
9.999999949856408499e-01,9.760851252423837296e-11
9.999999950341452726e-01,9.663719495084479672e-11
9.999999950821807371e-01,9.567554311052350994e-11
9.999999951297520173e-01,9.472346081805602599e-11
9.999999951768635542e-01,9.378085284537252328e-11
9.999999952235196776e-01,9.284762491203798868e-11
9.999999952697248284e-01,9.192368367581265209e-11
9.999999953154834476e-01,9.100893672332016124e-11
9.999999953607997538e-01,9.010329256080787092e-11
9.999999954056780771e-01,8.920666060498669651e-11
9.999999954501226362e-01,8.831895117398109896e-11
9.999999954941375391e-01,8.744007547835011678e-11
9.999999955377270044e-01,8.656994561221039973e-11
9.999999955808951402e-01,8.570847454444750532e-11
9.999999956236460541e-01,8.485557611000236528e-11
9.999999956659836320e-01,8.401116500126258428e-11
9.999999957079120927e-01,8.317515675952174845e-11
9.999999957494350999e-01,8.234746776653510034e-11
9.999999957905568726e-01,8.152801523615970272e-11
9.999999958312810744e-01,8.071671720606580450e-11
9.999999958716115911e-01,7.991349252954821791e-11
9.999999959115523085e-01,7.911826086740184107e-11
9.999999959511068903e-01,7.833094267988965663e-11
9.999999959902791113e-01,7.755145921879026909e-11
9.999999960290726353e-01,7.677973251951377495e-11
9.999999960674912369e-01,7.601568539331248725e-11
9.999999961055383579e-01,7.525924141955265169e-11
9.999999961432176621e-01,7.451032493807437388e-11
9.999999961805328130e-01,7.376886104162688461e-11
9.999999962174871415e-01,7.303477556836903606e-11
9.999999962540842002e-01,7.230799509445987027e-11
9.999999962903274309e-01,7.158844692670752960e-11
9.999999963262203861e-01,7.087605909530138945e-11
9.999999963617662857e-01,7.017076034661680179e-11
9.999999963969685712e-01,6.947248013608098552e-11
9.999999964318304624e-01,6.878114862112522794e-11
9.999999964663554008e-01,6.809669665419221002e-11
9.999999965005464952e-01,6.741905577582275399e-11
9.999999965344069652e-01,6.674815820781133024e-11
9.999999965679401415e-01,6.608393684642017782e-11
9.999999966011491326e-01,6.542632525567503138e-11
9.999999966340370472e-01,6.477525766071364557e-11
9.999999966666069939e-01,6.413066894120963161e-11
9.999999966988619704e-01,6.349249462486202890e-11
9.999999967308050852e-01,6.286067088094007796e-11
9.999999967624394470e-01,6.223513451390626538e-11
9.999999967937679424e-01,6.161582295708902546e-11
9.999999968247934579e-01,6.100267426642758749e-11
9.999999968555189911e-01,6.039562711427879693e-11
9.999999968859475397e-01,5.979462078327788434e-11
9.999999969160817681e-01,5.919959516026804531e-11
9.999999969459246740e-01,5.861049073029049515e-11
9.999999969754790330e-01,5.802724857062571821e-11
9.999999970047476205e-01,5.744981034490671428e-11
9.999999970337331012e-01,5.687811829727830862e-11
9.999999970624384726e-01,5.631211524662293363e-11
9.999999970908661773e-01,5.575174458084363471e-11
9.999999971190189907e-01,5.519695025119609300e-11
9.999999971468995774e-01,5.464767676668898742e-11
9.999999971745106020e-01,5.410386918852817793e-11
9.999999972018547290e-01,5.356547312462405181e-11
9.999999972289342898e-01,5.303243472415347671e-11
9.999999972557520600e-01,5.250470067216829562e-11
9.999999972823104821e-01,5.198221818426867142e-11
9.999999973086119986e-01,5.146493500131836571e-11
9.999999973346592741e-01,5.095279938422003338e-11
9.999999973604546399e-01,5.044576010874231293e-11
9.999999973860006497e-01,4.994376646039129380e-11
9.999999974112995238e-01,4.944676822934383471e-11
9.999999974363537047e-01,4.895471570542037357e-11
9.999999974611656350e-01,4.846755967311522630e-11
9.999999974857376461e-01,4.798525140667590909e-11
9.999999975100719585e-01,4.750774266522481493e-11
9.999999975341710146e-01,4.703498568793957464e-11
9.999999975580369238e-01,4.656693318927114515e-11
9.999999975816721287e-01,4.610353835421645293e-11
9.999999976050787387e-01,4.564475483363779893e-11
9.999999976282588632e-01,4.519053673962238183e-11
9.999999976512149447e-01,4.474083864089777871e-11
9.999999976739489815e-01,4.429561555828333706e-11
9.999999976964630832e-01,4.385482296019327845e-11
9.999999977187594702e-01,4.341841675818450225e-11
9.999999977408402518e-01,4.298635330254236221e-11
9.999999977627074266e-01,4.255858937791985421e-11
9.999999977843632148e-01,4.213508219901077669e-11
9.999999978058093930e-01,4.171578940627224398e-11
9.999999978270481815e-01,4.130066906168958617e-11
9.999999978480816898e-01,4.088967964457750928e-11
9.999999978689115832e-01,4.048278004743187493e-11
9.999999978895400821e-01,4.007992957181402441e-11
9.999999979099690739e-01,3.968108792428184498e-11
9.999999979302004460e-01,3.928621521236122576e-11
9.999999979502361969e-01,3.889527194055210020e-11
9.999999979700781028e-01,3.850821900638249077e-11
9.999999979897280511e-01,3.812501769649360535e-11
9.999999980091880403e-01,3.774562968276931693e-11
9.999999980284597356e-01,3.737001701850422359e-11
9.999999980475450245e-01,3.699814213460489263e-11
9.999999980664456833e-01,3.662996783583382079e-11
9.999999980851634884e-01,3.626545729709072107e-11
9.999999981037003272e-01,3.590457405972555249e-11
9.999999981220577538e-01,3.554728202789604972e-11
9.999999981402377669e-01,3.519354546495377739e-11
9.999999981582418096e-01,3.484332898987130442e-11
9.999999981760716583e-01,3.449659757370483071e-11
9.999999981937290894e-01,3.415331653608707710e-11
9.999999982112156571e-01,3.381345154176246488e-11
9.999999982285331379e-01,3.347696859714946299e-11
9.999999982456830860e-01,3.314383404694200664e-11
9.999999982626670558e-01,3.281401457074464937e-11
9.999999982794868236e-01,3.248747717973653071e-11
9.999999982961438327e-01,3.216418921337557840e-11
9.999999983126397485e-01,3.184411833612847605e-11
9.999999983289760142e-01,3.152723253423789269e-11
9.999999983451542951e-01,3.121350011252172025e-11
9.999999983611760346e-01,3.090288969119981492e-11
9.999999983770427869e-01,3.059537020275886629e-11
9.999999983927559954e-01,3.029091088884195265e-11
9.999999984083173254e-01,2.998948129717335492e-11
9.999999984237279982e-01,2.969105127851403441e-11
9.999999984389895680e-01,2.939559098364301162e-11
9.999999984541034781e-01,2.910307086037527027e-11
9.999999984690712829e-01,2.881346165060293877e-11
9.999999984838940925e-01,2.852673438737019855e-11
9.999999984985736834e-01,2.824286039197712123e-11
9.999999985131111657e-01,2.796181127110839543e-11
9.999999985275079828e-01,2.768355891399664984e-11
9.999999985417654669e-01,2.740807548960794529e-11
9.999999985558850613e-01,2.713533344385932014e-11
9.999999985698680982e-01,2.686530549686399773e-11
9.999999985837157990e-01,2.659796464020003277e-11
9.999999985974294958e-01,2.633328413421205462e-11
9.999999986110105210e-01,2.607123750533405849e-11
9.999999986244602068e-01,2.581179854344264071e-11
9.999999986377796635e-01,2.555494129923651644e-11
9.999999986509703342e-01,2.530064008163852626e-11
9.999999986640333294e-01,2.504886945522887215e-11
9.999999986769698701e-01,2.479960423769849335e-11
9.999999986897812887e-01,2.455281949733147424e-11
9.999999987024688064e-01,2.430849055051233567e-11
9.999999987150334224e-01,2.406659295925470998e-11
9.999999987274765800e-01,2.382710252875984645e-11
9.999999987397992784e-01,2.358999530499418046e-11
9.999999987520027389e-01,2.335524757229451969e-11
9.999999987640881827e-01,2.312283585099691791e-11
9.999999987760566089e-01,2.289273689508623483e-11
9.999999987879092389e-01,2.266492768987208492e-11
9.999999987996471829e-01,2.243938544968784390e-11
9.999999988112715510e-01,2.221608761560930401e-11
9.999999988227834535e-01,2.199501185320093962e-11
9.999999988341838897e-01,2.177613605027972789e-11
9.999999988454739697e-01,2.155943831470444391e-11
9.999999988566549147e-01,2.134489697218690851e-11
9.999999988677276130e-01,2.113249056412195424e-11
9.999999988786931748e-01,2.092219784544354125e-11
9.999999988895525993e-01,2.071399778249772372e-11
9.999999989003069967e-01,2.050786955093974673e-11
9.999999989109571441e-01,2.030379253365201003e-11
9.999999989215043739e-01,2.010174631867996161e-11
9.999999989319495741e-01,1.990171069719270331e-11
9.999999989422936331e-01,1.970366566145974577e-11
9.999999989525375499e-01,1.950759140285065633e-11
9.999999989626823238e-01,1.931346830985461413e-11
9.999999989727289540e-01,1.912127696611689342e-11
9.999999989826783287e-01,1.893099814849907326e-11
9.999999989925314470e-01,1.874261282515433367e-11
9.999999990022891971e-01,1.855610215362477541e-11
9.999999990119524673e-01,1.837144747895753881e-11
9.999999990215222567e-01,1.818863033183704278e-11
9.999999990309994535e-01,1.800763242673981313e-11
9.999999990403848349e-01,1.782843566010370566e-11
9.999999990496795110e-01,1.765102210851794451e-11
9.999999990588841481e-01,1.747537402693118399e-11
9.999999990679996342e-01,1.730147384687485711e-11
9.999999990770269687e-01,1.712930417470796618e-11
9.999999990859669285e-01,1.695884778987561235e-11
9.999999990948204021e-01,1.679008764318734518e-11
9.999999991035881663e-01,1.662300685511257927e-11
9.999999991122709986e-01,1.645758871409064814e-11
9.999999991208698980e-01,1.629381667486116597e-11
9.999999991293854196e-01,1.613167435680750474e-11
9.999999991378186737e-01,1.597114554231916082e-11
9.999999991461702153e-01,1.581221417517024504e-11
9.999999991544409328e-01,1.565486435891201553e-11
9.999999991626316032e-01,1.549908035528464250e-11
9.999999991707430036e-01,1.534484658264154542e-11
9.999999991787758002e-01,1.519214761439152445e-11
9.999999991867309923e-01,1.504096817745645948e-11
9.999999991946090239e-01,1.489129315074216019e-11
9.999999992024108941e-01,1.474310756362767253e-11
9.999999992101372692e-01,1.459639659446637571e-11
9.999999992177888153e-01,1.445114556910418187e-11
9.999999992253663095e-01,1.430733995941244242e-11
9.999999992328704179e-01,1.416496538183354960e-11
9.999999992403019178e-01,1.402400759594294765e-11
9.999999992476613642e-01,1.388445250302536109e-11
9.999999992549497563e-01,1.374628614466324979e-11
9.999999992621674272e-01,1.360949470134224866e-11
9.999999992693153761e-01,1.347406449106756274e-11
9.999999992763940471e-01,1.333998196799605597e-11
9.999999992834042173e-01,1.320723372108199177e-11
9.999999992903464419e-01,1.307580647273426201e-11
9.999999992972216090e-01,1.294568707748991732e-11
9.999999993040300517e-01,1.281686252069799016e-11
9.999999993107727692e-01,1.268931991721835761e-11
9.999999993174500945e-01,1.256304651013347532e-11
9.999999993240628049e-01,1.243802966947116707e-11
9.999999993306114554e-01,1.231425689094278659e-11
9.999999993370967122e-01,1.219171579469130717e-11
9.999999993435192414e-01,1.207039412405358480e-11
9.999999993498794870e-01,1.195027974433496280e-11
9.999999993561783374e-01,1.183136064159435677e-11
9.999999993624160144e-01,1.171362492144395089e-11
9.999999993685934063e-01,1.159706080785835508e-11
9.999999993747109572e-01,1.148165664199723624e-11
9.999999993807693333e-01,1.136740088103970600e-11
9.999999993867689785e-01,1.125428209702863798e-11
9.999999993927105590e-01,1.114228897572894361e-11
9.999999993985946301e-01,1.103141031549476613e-11
9.999999994044217466e-01,1.092163502614959915e-11
9.999999994101924639e-01,1.081295212787746560e-11
9.999999994159072259e-01,1.070535075012364800e-11
9.999999994215666987e-01,1.059882013050862458e-11
9.999999994271714376e-01,1.049334961375054370e-11
9.999999994327217756e-01,1.038892865059992836e-11
9.999999994382184898e-01,1.028554679678498373e-11
9.999999994436619133e-01,1.018319371196590191e-11
9.999999994490526012e-01,1.008185915870180225e-11
9.999999994543912196e-01,9.981533001425739787e-12
9.999999994596781017e-01,9.882205205431386457e-12
9.999999994649136914e-01,9.783865835869769197e-12
9.999999994700986550e-01,9.686505056754591750e-12
9.999999994752334365e-01,9.590113129979550551e-12
9.999999994803184800e-01,9.494680414343342435e-12
9.999999994853543406e-01,9.400197364585773037e-12
9.999999994903413514e-01,9.306654530433432707e-12
9.999999994952800675e-01,9.214042555653513363e-12
9.999999995001710440e-01,9.122352177119091168e-12
9.999999995050146140e-01,9.031574223881648653e-12
9.999999995098112215e-01,8.941699616254238712e-12
9.999999995145614218e-01,8.852719364903661957e-12
9.999999995192656588e-01,8.764624569950608917e-12
9.999999995239242656e-01,8.677406420079862503e-12
9.999999995285379084e-01,8.591056191659349038e-12
9.999999995331066982e-01,8.505565247866737309e-12
9.999999995376314121e-01,8.420925037826545408e-12
9.999999995421121612e-01,8.337127095754023332e-12
9.999999995465496117e-01,8.254163040108787274e-12
9.999999995509440964e-01,8.172024572756812966e-12
9.999999995552959486e-01,8.090703478139645839e-12
9.999999995596057234e-01,8.010191622453590672e-12
9.999999995638737538e-01,7.930480952835373285e-12
9.999999995681003728e-01,7.851563496557015918e-12
9.999999995722861357e-01,7.773431360228737235e-12
9.999999995764313754e-01,7.696076729008676572e-12
9.999999995805364250e-01,7.619491865822116217e-12
9.999999995846017287e-01,7.543669110586857459e-12
9.999999995886276194e-01,7.468600879447380592e-12
9.999999995926145413e-01,7.394279664016614327e-12
9.999999995965629385e-01,7.320698030624201487e-12
9.999999996004730329e-01,7.247848619573815213e-12
9.999999996043451578e-01,7.175724144406308253e-12
9.999999996081799791e-01,7.104317391171234223e-12
9.999999996119774970e-01,7.033621217705593771e-12
9.999999996157382665e-01,6.963628552918768442e-12
9.999999996194627316e-01,6.894332396086068855e-12
9.999999996231510035e-01,6.825725816147807374e-12
9.999999996268035263e-01,6.757801951016367943e-12
9.999999996304207439e-01,6.690554006890122776e-12
9.999999996340029895e-01,6.623975257573249976e-12
9.999999996375503741e-01,6.558059043803725220e-12
9.999999996410634528e-01,6.492798772586605304e-12
9.999999996445425587e-01,6.428187916534872627e-12
9.999999996479880249e-01,6.364220013216834118e-12
9.999999996513999623e-01,6.300888664509095550e-12
9.999999996547789261e-01,6.238187535957356111e-12
9.999999996581252493e-01,6.176110356142189475e-12
9.999999996614390430e-01,6.114650916052043326e-12
9.999999996647207512e-01,6.053803068462479075e-12
9.999999996679707071e-01,5.993560727320698601e-12
9.999999996711891326e-01,5.933917867137508336e-12
9.999999996743764719e-01,5.874868522384050142e-12
9.999999996775328359e-01,5.816406786895375013e-12
9.999999996806586688e-01,5.758526813279952435e-12
9.999999996837541927e-01,5.701222812334231696e-12
9.999999996868198515e-01,5.644489052464258459e-12
9.999999996898556454e-01,5.588319859111822251e-12
9.999999996928621293e-01,5.532709614187132540e-12
9.999999996958395254e-01,5.477652755507121901e-12
9.999999996987879447e-01,5.423143776238567673e-12
9.999999997017079423e-01,5.369177224347913452e-12
9.999999997045996292e-01,5.315747702055406627e-12
9.999999997074632274e-01,5.262849865295455121e-12
9.999999997102991811e-01,5.210478423182318797e-12
9.999999997131076013e-01,5.158628137480464257e-12
9.999999997158888210e-01,5.107293822080863389e-12
9.999999997186430623e-01,5.056470342482486830e-12
9.999999997213706582e-01,5.006152615278237875e-12
9.999999997240718308e-01,4.956335607647087810e-12
9.999999997267468022e-01,4.907014336850183177e-12
9.999999997293959053e-01,4.858183869732683516e-12
9.999999997320193623e-01,4.809839322230551695e-12
9.999999997346173952e-01,4.761975858881563342e-12
9.999999997371902261e-01,4.714588692342205100e-12
9.999999997397380769e-01,4.667673082908363846e-12
9.999999997422613918e-01,4.621224338041467716e-12
9.999999997447601707e-01,4.575237811899324451e-12
9.999999997472347468e-01,4.529708904870984165e-12
9.999999997496853421e-01,4.484633063117204163e-12
9.999999997521121786e-01,4.440005778114514907e-12
9.999999997545154784e-01,4.395822586204467971e-12
9.999999997568955745e-01,4.352079068147370488e-12
9.999999997592525780e-01,4.308770848679821875e-12
9.999999997615867109e-01,4.265893596077603814e-12
9.999999997638983062e-01,4.223443021721971034e-12
9.999999997661874751e-01,4.181414879670905185e-12
9.999999997684544395e-01,4.139804966234591044e-12
9.999999997706994215e-01,4.098609119554556877e-12
9.999999997729226431e-01,4.057823219187869158e-12
9.999999997751243264e-01,4.017443185694589170e-12
9.999999997773048044e-01,3.977464980229928528e-12
9.999999997794639661e-01,3.937884604140438832e-12
9.999999997816023667e-01,3.898698098563678870e-12
9.999999997837200061e-01,3.859901544032685767e-12
9.999999997858171064e-01,3.821491060083560179e-12
9.999999997878938895e-01,3.783462804867508082e-12
9.999999997899505777e-01,3.745812974766732513e-12
9.999999997919872818e-01,3.708537804013621101e-12
9.999999997940042240e-01,3.671633564314514593e-12
9.999999997960017373e-01,3.635096564476428687e-12
9.999999997979798216e-01,3.598923150038019993e-12
9.999999997999386991e-01,3.563109702904214146e-12
9.999999998018787029e-01,3.527652640983963295e-12
9.999999998037998328e-01,3.492548417832370532e-12
9.999999998057023110e-01,3.457793522295613733e-12
9.999999998075863594e-01,3.423384478159915625e-12
9.999999998094522002e-01,3.389317843803993436e-12
9.999999998113000554e-01,3.355590211854475565e-12
9.999999998131298140e-01,3.322198208845494949e-12
9.999999998149419200e-01,3.289138494880923511e-12
9.999999998167364845e-01,3.256407763300465038e-12
9.999999998185137295e-01,3.224002740349056770e-12
9.999999998202736551e-01,3.191920184849142310e-12
9.999999998220164832e-01,3.160156887876633707e-12
9.999999998237425469e-01,3.128709672440084130e-12
9.999999998254518463e-01,3.097575393162605417e-12
9.999999998271444923e-01,3.066750935967624257e-12
9.999999998288208181e-01,3.036233217767097304e-12
9.999999998304808235e-01,3.006019186153274923e-12
9.999999998321248418e-01,2.976105819093522431e-12
9.999999998337528728e-01,2.946490124627754154e-12
9.999999998353651387e-01,2.917169140569515475e-12
9.999999998369617504e-01,2.888139934209406674e-12
9.999999998385429301e-01,2.859399602021879313e-12
9.999999998401087886e-01,2.830945269374944711e-12
9.999999998416594371e-01,2.802774090242362748e-12
9.999999998431950976e-01,2.774883246919308227e-12
9.999999998447157701e-01,2.747269949740256641e-12
9.999999998462217876e-01,2.719931436800081332e-12
9.999999998477132612e-01,2.692864973677924197e-12
9.999999998491901909e-01,2.666067853163420723e-12
9.999999998506529097e-01,2.639537394986232926e-12
9.999999998521013067e-01,2.613270945547699115e-12
9.999999998535357149e-01,2.587265877655533486e-12
9.999999998549562452e-01,2.561519590261161539e-12
9.999999998563630088e-01,2.536029508199304798e-12
9.999999998577562277e-01,2.510793081930701395e-12
9.999999998591357908e-01,2.485807787286844505e-12
9.999999998605020313e-01,2.461071125217625622e-12
9.999999998618550601e-01,2.436580621541477545e-12
9.999999998631949882e-01,2.412333826697663270e-12
9.999999998645218158e-01,2.388328315501545232e-12
9.999999998658359868e-01,2.364561686901775083e-12
9.999999998671372792e-01,2.341031563740240870e-12
9.999999998684259150e-01,2.317735592514404875e-12
9.999999998697021164e-01,2.294671443141669023e-12
9.999999998709659943e-01,2.271836808726580890e-12
9.999999998722175487e-01,2.249229405329868157e-12
9.999999998734570017e-01,2.226846971740097582e-12
9.999999998746844643e-01,2.204687269247597816e-12
9.999999998759000475e-01,2.182748081420322533e-12
9.999999998771037513e-01,2.161027213882412006e-12
9.999999998782957977e-01,2.139522494094491423e-12
9.999999998794764089e-01,2.118231771136464498e-12
9.999999998806454737e-01,2.097152915492468714e-12
9.999999998818032143e-01,2.076283818837667107e-12
9.999999998829497416e-01,2.055622393827610431e-12
9.999999998840851667e-01,2.035166573889252486e-12
9.999999998852096006e-01,2.014914313014341157e-12
9.999999998863230433e-01,1.994863585554856411e-12
9.999999998874258278e-01,1.975012386020232699e-12
9.999999998885178432e-01,1.955358728876856522e-12
9.999999998895993114e-01,1.935900648349552769e-12
9.999999998906702325e-01,1.916636198224771479e-12
9.999999998917308286e-01,1.897563451656149091e-12
9.999999998927810996e-01,1.878680500971587560e-12
9.999999998938212675e-01,1.859985457482535904e-12
9.999999998948513324e-01,1.841476451295153920e-12
9.999999998958712943e-01,1.823151631123106429e-12
9.999999998968814863e-01,1.805009164102598945e-12
9.999999998978819082e-01,1.787047235608875454e-12
9.999999998988725602e-01,1.769264049074794033e-12
9.999999998998535533e-01,1.751657825811210116e-12
9.999999999008251095e-01,1.734226804828892547e-12
9.999999999017872288e-01,1.716969242662588156e-12
9.999999999027400222e-01,1.699883413196464844e-12
9.999999999036836007e-01,1.682967607491541431e-12
9.999999999046180754e-01,1.666220133614825984e-12
9.999999999055434463e-01,1.649639316469921512e-12
9.999999999064598244e-01,1.633223497629671730e-12
9.999999999073673207e-01,1.616971035170118697e-12
9.999999999082660462e-01,1.600880303506346432e-12
9.999999999091560010e-01,1.584949693229956286e-12
9.999999999100374071e-01,1.569177610947935752e-12
9.999999999109101534e-01,1.553562479123463154e-12
9.999999999117745730e-01,1.538102735917966838e-12
9.999999999126304440e-01,1.522796835034974235e-12
9.999999999134782103e-01,1.507643245565518344e-12
9.999999999143176499e-01,1.492640451834856080e-12
9.999999999151489849e-01,1.477786953251051607e-12
9.999999999159722153e-01,1.463081264154726937e-12
9.999999999167874520e-01,1.448521913670533132e-12
9.999999999175949172e-01,1.434107445560096730e-12
9.999999999183943888e-01,1.419836418076214427e-12
9.999999999191861999e-01,1.405707403818819640e-12
9.999999999199703504e-01,1.391718989592063233e-12
9.999999999207468404e-01,1.377869776263031221e-12
9.999999999215157809e-01,1.364158378621859978e-12
9.999999999222772828e-01,1.350583425243044935e-12
9.999999999230314573e-01,1.337143558348431530e-12
9.999999999237783044e-01,1.323837433671267990e-12
9.999999999245178239e-01,1.310663720321812717e-12
9.999999999252502381e-01,1.297621100654272306e-12
9.999999999259755468e-01,1.284708270134878359e-12
9.999999999266938611e-01,1.271923937211554838e-12
9.999999999274051810e-01,1.259266823184608288e-12
9.999999999281096175e-01,1.246735662078886225e-12
9.999999999288071706e-01,1.234329200517206386e-12
9.999999999294979514e-01,1.222046197594884981e-12
9.999999999301820708e-01,1.209885424755676365e-12
9.999999999308595289e-01,1.197845665668940751e-12
9.999999999315305477e-01,1.185925716107866912e-12
9.999999999321949051e-01,1.174124383829160413e-12
9.999999999328528233e-01,1.162440488453676159e-12
9.999999999335044132e-01,1.150872861348407228e-12
9.999999999341496748e-01,1.139420345509644598e-12
9.999999999347887192e-01,1.128081795447139954e-12
9.999999999354215463e-01,1.116856077069661534e-12
9.999999999360482672e-01,1.105742067571448850e-12
9.999999999366687709e-01,1.094738655319957651e-12
9.999999999372833903e-01,1.083844739744719647e-12
9.999999999378920146e-01,1.073059231227153613e-12
9.999999999384947547e-01,1.062381050991704093e-12
9.999999999390916106e-01,1.051809130997834961e-12
9.999999999396826933e-01,1.041342413833247796e-12
9.999999999402680029e-01,1.030979852608165125e-12
9.999999999408477613e-01,1.020720410850512953e-12
9.999999999414217466e-01,1.010563062402372734e-12
9.999999999419902919e-01,1.000506791317239717e-12
9.999999999425532859e-01,9.905505917584522039e-13
9.999999999431107289e-01,9.806934678986281084e-13
9.999999999436628428e-01,9.709344338199638475e-13
9.999999999442096277e-01,9.612725134157344158e-13
9.999999999447510834e-01,9.517067402925624808e-13
9.999999999452872101e-01,9.422361576738036472e-13
9.999999999458182298e-01,9.328598183038877448e-13
9.999999999463441425e-01,9.235767843534792184e-13
9.999999999468648371e-01,9.143861273257821622e-13
9.999999999473805357e-01,9.052869279635780224e-13
9.999999999478912383e-01,8.962782761573204994e-13
9.999999999483969448e-01,8.873592708541444691e-13
9.999999999488977664e-01,8.785290199676520009e-13
9.999999999493938141e-01,8.697866402887862725e-13
9.999999999498849768e-01,8.611312573974049320e-13
9.999999999503713655e-01,8.525620055748577500e-13
9.999999999508529802e-01,8.440780277174314381e-13
9.999999999513300430e-01,8.356784752505390505e-13
9.999999999518024429e-01,8.273625080439388188e-13
9.999999999522701799e-01,8.191292943276210301e-13
9.999999999527334760e-01,8.109780106086494165e-13
9.999999999531922201e-01,8.029078415888302280e-13
9.999999999536465234e-01,7.949179800830828756e-13
9.999999999540964968e-01,7.870076269387973944e-13
9.999999999545420293e-01,7.791759909558226927e-13
9.999999999549832319e-01,7.714222888073643768e-13
9.999999999554202157e-01,7.637457449616680541e-13
9.999999999558528696e-01,7.561455916043848172e-13
9.999999999562814157e-01,7.486210685618059153e-13
9.999999999567058540e-01,7.411714232248632120e-13
9.999999999571260734e-01,7.337959104737754761e-13
9.999999999575421850e-01,7.264937926036078810e-13
9.999999999579542997e-01,7.192643392504105929e-13
9.999999999583624177e-01,7.121068273182009972e-13
9.999999999587666499e-01,7.050205409066671841e-13
9.999999999591668853e-01,6.980047712394933342e-13
9.999999999595632350e-01,6.910588165935472218e-13
9.999999999599558098e-01,6.841819822286239849e-13
9.999999999603444989e-01,6.773735803179872886e-13
9.999999999607294132e-01,6.706329298796006469e-13
9.999999999611106638e-01,6.639593567079488381e-13
9.999999999614881396e-01,6.573521933066779177e-13
9.999999999618619517e-01,6.508107788217677690e-13
9.999999999622322111e-01,6.443344589754589317e-13
9.999999999625988067e-01,6.379225860008406086e-13
9.999999999629618497e-01,6.315745185769946369e-13
9.999999999633214509e-01,6.252896217649243316e-13
9.999999999636774994e-01,6.190672669439833533e-13
9.999999999640301063e-01,6.129068317490273492e-13
9.999999999643792714e-01,6.068077000081917350e-13
9.999999999647251059e-01,6.007692616811992886e-13
9.999999999650676097e-01,5.947909127984135392e-13
9.999999999654066718e-01,5.888720554003688550e-13
9.999999999657425143e-01,5.830120974779876615e-13
9.999999999660751371e-01,5.772104529133926997e-13
9.999999999664044292e-01,5.714665414212238524e-13
9.999999999667306128e-01,5.657797884906643151e-13
9.999999999670535766e-01,5.601496253279197361e-13
9.999999999673734319e-01,5.545754887993523768e-13
9.999999999676901785e-01,5.490568213751787080e-13
9.999999999680038165e-01,5.435930710736499653e-13
9.999999999683144569e-01,5.381836914059047897e-13
9.999999999686220997e-01,5.328281413212558541e-13
9.999999999689267449e-01,5.275258851530948567e-13
9.999999999692283925e-01,5.222763925653388367e-13
9.999999999695271535e-01,5.170791384993321864e-13
9.999999999698230280e-01,5.119336031213897490e-13
9.999999999701160158e-01,5.068392717707503758e-13
9.999999999704061171e-01,5.017956349081228996e-13
9.999999999706934428e-01,4.968021880647429362e-13
9.999999999709779930e-01,4.918584317918651878e-13
9.999999999712597676e-01,4.869638716108648227e-13
9.999999999715387666e-01,4.821180179637305337e-13
9.999999999718151011e-01,4.773203861641193164e-13
9.999999999720887711e-01,4.725704963488982457e-13
9.999999999723597766e-01,4.678678734301070116e-13
9.999999999726282285e-01,4.632120470474601627e-13
9.999999999728939049e-01,4.586025515213206968e-13
9.999999999731571387e-01,4.540389258060764376e-13
9.999999999734177081e-01,4.495207134440780800e-13
9.999999999736758349e-01,4.450474625199384215e-13
9.999999999739314083e-01,4.406187256153511543e-13
9.999999999741845391e-01,4.362340597643581864e-13
9.999999999744352275e-01,4.318930264090002096e-13
9.999999999746834733e-01,4.275951913555014208e-13
9.999999999749292767e-01,4.233401247307975563e-13
9.999999999751727486e-01,4.191274009395589006e-13
9.999999999754137781e-01,4.149565986216391045e-13
9.999999999756525870e-01,4.108273006098890744e-13
9.999999999758889535e-01,4.067390938884782069e-13
9.999999999761230995e-01,4.026915695515440423e-13
9.999999999763549141e-01,3.986843227623104376e-13
9.999999999765845082e-01,3.947169527126121110e-13
9.999999999768118819e-01,3.907890625827657796e-13
9.999999999770370351e-01,3.869002595019259229e-13
9.999999999772600789e-01,3.830501545087488212e-13
9.999999999774809023e-01,3.792383625125064332e-13
9.999999999776995052e-01,3.754645022545851368e-13
9.999999999779161097e-01,3.717281962703134446e-13
9.999999999781304938e-01,3.680290708512515242e-13
9.999999999783428795e-01,3.643667560077748564e-13
9.999999999785532667e-01,3.607408854320833482e-13
9.999999999787614335e-01,3.571510964615785982e-13
9.999999999789677130e-01,3.535970300425541813e-13
9.999999999791719940e-01,3.500783306943234548e-13
9.999999999793742766e-01,3.465946464736284772e-13
9.999999999795745609e-01,3.431456289394539335e-13
9.999999999797728467e-01,3.397309331181902304e-13
9.999999999799693562e-01,3.363502174690945653e-13
9.999999999801638673e-01,3.330031438501689186e-13
9.999999999803564910e-01,3.296893774843045668e-13
9.999999999805472273e-01,3.264085869258125698e-13
9.999999999807361872e-01,3.231604440272854028e-13
9.999999999809232598e-01,3.199446239067438409e-13
9.999999999811084450e-01,3.167608049151777935e-13
9.999999999812919649e-01,3.136086686043433114e-13
9.999999999814737084e-01,3.104878996949250184e-13
9.999999999816535645e-01,3.073981860450142397e-13
9.999999999818317553e-01,3.043392186188579931e-13
9.999999999820081698e-01,3.013106914559836040e-13
9.999999999821829189e-01,2.983123016405661134e-13
9.999999999823560026e-01,2.953437492711431374e-13
9.999999999825273100e-01,2.924047374306315903e-13
9.999999999826970631e-01,2.894949721566038085e-13
9.999999999828650399e-01,2.866141624118986077e-13
9.999999999830314623e-01,2.837620200555232964e-13
9.999999999831963304e-01,2.809382598138048932e-13
9.999999999833595332e-01,2.781425992518895041e-13
9.999999999835210707e-01,2.753747587454646506e-13
9.999999999836811648e-01,2.726344614528031494e-13
9.999999999838397047e-01,2.699214332870850255e-13
9.999999999839966902e-01,2.672354028889555024e-13
9.999999999841521214e-01,2.645761015994143392e-13
9.999999999843059983e-01,2.619432634329178701e-13
9.999999999844584320e-01,2.593366250507861372e-13
9.999999999846094223e-01,2.567559257348746766e-13
9.999999999847588583e-01,2.542009073614714268e-13
9.999999999849069621e-01,2.516713143755082217e-13
9.999999999850535115e-01,2.491668937649745355e-13
9.999999999851986177e-01,2.466873950356220330e-13
9.999999999853425026e-01,2.442325701859203433e-13
9.999999999854848332e-01,2.418021736822270006e-13
9.999999999856258315e-01,2.393959624342573283e-13
9.999999999857653865e-01,2.370136957707456188e-13
9.999999999859037203e-01,2.346551354153835883e-13
9.999999999860406108e-01,2.323200454629980399e-13
9.999999999861761690e-01,2.300081923559314340e-13
9.999999999863105060e-01,2.277193448607083673e-13
9.999999999864433997e-01,2.254532740448841078e-13
9.999999999865751832e-01,2.232097532541565220e-13
9.999999999867055234e-01,2.209885580897053192e-13
9.999999999868346423e-01,2.187894663857255201e-13
9.999999999869625400e-01,2.166122581872311834e-13
9.999999999870892164e-01,2.144567157280335639e-13
9.999999999872146716e-01,2.123226234089694863e-13
9.999999999873387946e-01,2.102097677763456007e-13
9.999999999874618073e-01,2.081179375005678755e-13
9.999999999875835988e-01,2.060469233550278428e-13
9.999999999877041690e-01,2.039965181951548958e-13
9.999999999878236290e-01,2.019665169377066573e-13
9.999999999879419788e-01,1.999567165402646047e-13
9.999999999880591073e-01,1.979669159809056669e-13
9.999999999881751256e-01,1.959969162381189873e-13
9.999999999882899226e-01,1.940465202708790189e-13
9.999999999884037205e-01,1.921155329989466710e-13
9.999999999885164081e-01,1.902037612833647800e-13
9.999999999886278745e-01,1.883110139071214245e-13
9.999999999887384527e-01,1.864371015560459104e-13
9.999999999888478097e-01,1.845818367998541222e-13
9.999999999889561675e-01,1.827450340734105393e-13
9.999999999890634150e-01,1.809265096581748086e-13
9.999999999891696634e-01,1.791260816638107075e-13
9.999999999892749125e-01,1.773435700100014240e-13
9.999999999893790514e-01,1.755787964084450750e-13
9.999999999894823022e-01,1.738315843450044117e-13
9.999999999895844427e-01,1.721017590620720304e-13
9.999999999896855840e-01,1.703891475410733359e-13
9.999999999897858372e-01,1.686935784851687031e-13
9.999999999898850911e-01,1.670148823021273191e-13
9.999999999899833458e-01,1.653528910873477160e-13
9.999999999900806014e-01,1.637074386070827508e-13
9.999999999901770797e-01,1.620783602817963064e-13
9.999999999902724479e-01,1.604654931697089660e-13
9.999999999903669279e-01,1.588686759505073410e-13
9.999999999904605197e-01,1.572877489091926176e-13
9.999999999905532233e-01,1.557225539201239574e-13
9.999999999906450387e-01,1.541729344311867035e-13
9.999999999907359660e-01,1.526387354481408243e-13
9.999999999908258941e-01,1.511198035191248580e-13
9.999999999909150450e-01,1.496159867192921085e-13
9.999999999910033077e-01,1.481271346356322797e-13
9.999999999910906823e-01,1.466530983519121335e-13
9.999999999911772797e-01,1.451937304337872990e-13
9.999999999912629889e-01,1.437488849140617312e-13
9.999999999913479209e-01,1.423184172780735392e-13
9.999999999914319648e-01,1.409021844492569883e-13
9.999999999915152316e-01,1.395000447748176448e-13
9.999999999915976101e-01,1.381118580115701640e-13
9.999999999916793225e-01,1.367374853119169632e-13
9.999999999917601468e-01,1.353767892099468011e-13
9.999999999918401938e-01,1.340296336077010502e-13
9.999999999919194638e-01,1.326958837615472291e-13
9.999999999919979565e-01,1.313754062687079339e-13
9.999999999920757832e-01,1.300680690539233590e-13
9.999999999921528326e-01,1.287737413562277414e-13
9.999999999922289939e-01,1.274922937158854452e-13
9.999999999923044891e-01,1.262235979614295609e-13
9.999999999923793181e-01,1.249675271968474468e-13
9.999999999924533700e-01,1.237239557888938763e-13
9.999999999925266447e-01,1.224927593545126574e-13
9.999999999925992533e-01,1.212738147484097636e-13
9.999999999926711958e-01,1.200670000507241573e-13
9.999999999927423611e-01,1.188721945548382860e-13
9.999999999928129713e-01,1.176892787553103279e-13
9.999999999928828043e-01,1.165181343359087748e-13
9.999999999929519712e-01,1.153586441577923930e-13
9.999999999930204719e-01,1.142106922477817169e-13
9.999999999930883066e-01,1.130741637867647247e-13
9.999999999931553640e-01,1.119489450982169687e-13
9.999999999932218664e-01,1.108349236368222377e-13
9.999999999932878136e-01,1.097319879772202956e-13
9.999999999933529837e-01,1.086400278028668400e-13
9.999999999934175987e-01,1.075589338949885157e-13
9.999999999934815476e-01,1.064885981216712010e-13
9.999999999935449413e-01,1.054289134270337822e-13
9.999999999936076689e-01,1.043797738205250143e-13
9.999999999936697304e-01,1.033410743663266711e-13
9.999999999937312367e-01,1.023127111728473186e-13
9.999999999937921880e-01,1.012945813823428872e-13
9.999999999938524731e-01,1.002865831606184016e-13
9.999999999939123141e-01,9.928861568684698028e-14
9.999999999939714890e-01,9.830057914348975787e-14
9.999999999940299977e-01,9.732237470630217875e-14
9.999999999940880624e-01,9.635390453446079072e-14
9.999999999941454609e-01,9.539507176076734699e-14
9.999999999942024154e-01,9.444578048196424476e-14
9.999999999942587037e-01,9.350593574914619237e-14
9.999999999943145479e-01,9.257544355825400621e-14
9.999999999943698370e-01,9.165421084068292502e-14
9.999999999944244600e-01,9.074214545396445870e-14
9.999999999944787499e-01,8.983915617255419684e-14
9.999999999945323736e-01,8.894515267871128924e-14
9.999999999945854423e-01,8.806004555345576495e-14
9.999999999946381779e-01,8.718374626763492856e-14
9.999999999946902474e-01,8.631616717305978227e-14
9.999999999947418727e-01,8.545722149374215694e-14
9.999999999947929430e-01,8.460682331721905969e-14
9.999999999948435692e-01,8.376488758595092200e-14
9.999999999948936402e-01,8.293133008882386374e-14
9.999999999949432672e-01,8.210606745271841102e-14
9.999999999949924501e-01,8.128901713417408888e-14
9.999999999950410778e-01,8.048009741113673715e-14
9.999999999950893725e-01,7.967922737477658404e-14
9.999999999951370011e-01,7.888632692140476944e-14
9.999999999951842966e-01,7.810131674445346945e-14
9.999999999952311480e-01,7.732411832654680931e-14
9.999999999952774443e-01,7.655465393165104103e-14
9.999999999953234076e-01,7.579284659729142714e-14
9.999999999953688157e-01,7.503862012686309354e-14
9.999999999954137797e-01,7.429189908200239115e-14
9.999999999954584107e-01,7.355260877504459046e-14
9.999999999955024865e-01,7.282067526155681453e-14
9.999999999955462293e-01,7.209602533293449732e-14
9.999999999955895280e-01,7.137858650908757028e-14
9.999999999956323826e-01,7.066828703118358572e-14
9.999999999956749042e-01,6.996505585447347493e-14
9.999999999957168706e-01,6.926882264118856889e-14
9.999999999957585040e-01,6.857951775349937728e-14
9.999999999957998043e-01,6.789707224655330407e-14
9.999999999958406605e-01,6.722141786158174503e-14
9.999999999958810726e-01,6.655248701906587645e-14
9.999999999959210406e-01,6.589021281198505343e-14
9.999999999959606756e-01,6.523452899911801761e-14
9.999999999959999775e-01,6.458536999842032786e-14
9.999999999960388353e-01,6.394267088046741152e-14
9.999999999960773600e-01,6.330636736195397191e-14
9.999999999961154407e-01,6.267639579927148672e-14
9.999999999961532993e-01,6.205269318213629448e-14
9.999999999961906028e-01,6.143519712728991548e-14
9.999999999962276842e-01,6.082384587226207763e-14
9.999999999962643216e-01,6.021857826918695571e-14
9.999999999963006259e-01,5.961933377869425781e-14
9.999999999963365971e-01,5.902605246384780741e-14
9.999999999963722352e-01,5.843867498415324237e-14
9.999999999964075403e-01,5.785714258962531393e-14
9.999999999964424013e-01,5.728139711490571063e-14
9.999999999964770403e-01,5.671138097345198074e-14
9.999999999965112352e-01,5.614703715177189307e-14
9.999999999965452080e-01,5.558830920372346249e-14
9.999999999965787367e-01,5.503514124487143906e-14
9.999999999966120434e-01,5.448747794689219531e-14
9.999999999966450170e-01,5.394526453204601375e-14
9.999999999966775466e-01,5.340844676769267349e-14
9.999999999967098541e-01,5.287697096086952080e-14
9.999999999967418285e-01,5.235078395292318870e-14
9.999999999967735809e-01,5.182983311418743636e-14
9.999999999968048892e-01,5.131406633872494310e-14
9.999999999968359754e-01,5.080343203911055863e-14
9.999999999968667286e-01,5.029787914127373043e-14
9.999999999968971487e-01,4.979735707939202411e-14
9.999999999969273468e-01,4.930181579082866216e-14
9.999999999969572118e-01,4.881120571113072935e-14
9.999999999969868547e-01,4.832547776906687153e-14
9.999999999970160536e-01,4.784458338172126244e-14
9.999999999970451414e-01,4.736847444963630312e-14
9.999999999970737852e-01,4.689710335199690370e-14
9.999999999971023179e-01,4.643042294187281918e-14
9.999999999971305176e-01,4.596838654149832032e-14
9.999999999971583842e-01,4.551094793760539978e-14
9.999999999971860287e-01,4.505806137680350218e-14
9.999999999972133402e-01,4.460968156099857727e-14
9.999999999972404296e-01,4.416576364286760579e-14
9.999999999972672970e-01,4.372626322136834638e-14
9.999999999972938314e-01,4.329113633730030804e-14
9.999999999973201437e-01,4.286033946890974088e-14
9.999999999973462339e-01,4.243382952753219577e-14
9.999999999973719911e-01,4.201156385328769767e-14
9.999999999973975262e-01,4.159350021080961926e-14
9.999999999974228393e-01,4.117959678502204730e-14
9.999999999974479303e-01,4.076981217695925531e-14
9.999999999974726883e-01,4.036410539962124925e-14
9.999999999974973353e-01,3.996243587387616523e-14
9.999999999975216491e-01,3.956476342440313263e-14
9.999999999975457410e-01,3.917104827566989760e-14
9.999999999975696108e-01,3.878125104795897725e-14
9.999999999975932585e-01,3.839533275342497703e-14
9.999999999976165732e-01,3.801325479219665230e-14
9.999999999976397769e-01,3.763497894851771875e-14
9.999999999976627585e-01,3.726046738692074443e-14
9.999999999976855181e-01,3.688968264844704827e-14
9.999999999977079446e-01,3.652258764689632276e-14
9.999999999977302600e-01,3.615914566511888041e-14
9.999999999977523535e-01,3.579932035134464224e-14
9.999999999977742249e-01,3.544307571554364274e-14
9.999999999977958742e-01,3.509037612583038296e-14
9.999999999978173015e-01,3.474118630489627334e-14
9.999999999978385068e-01,3.439547132648280067e-14
9.999999999978594900e-01,3.405319661188953748e-14
9.999999999978803622e-01,3.371432792651219754e-14
9.999999999979009013e-01,3.337883137642231802e-14
9.999999999979213294e-01,3.304667340497376289e-14
9.999999999979415355e-01,3.271782078944785522e-14
9.999999999979615195e-01,3.239224063773178059e-14
9.999999999979813925e-01,3.206990038502545877e-14
9.999999999980010434e-01,3.175076779058801634e-14
9.999999999980204723e-01,3.143481093450989406e-14
9.999999999980396792e-01,3.112199821452156373e-14
9.999999999980587750e-01,3.081229834283392568e-14
9.999999999980776488e-01,3.050568034300582419e-14
9.999999999980964116e-01,3.020211354684925144e-14
9.999999999981148413e-01,2.990156759135881695e-14
9.999999999981331600e-01,2.960401241567619813e-14
9.999999999981513676e-01,2.930941825808459288e-14
9.999999999981693533e-01,2.901775565302905942e-14
9.999999999981871168e-01,2.872899542817263887e-14
9.999999999982047694e-01,2.844310870147562611e-14
9.999999999982221999e-01,2.816006687830802651e-14
9.999999999982395193e-01,2.787984164859065773e-14
9.999999999982566168e-01,2.760240498396082929e-14
9.999999999982736032e-01,2.732772913497197472e-14
9.999999999982903676e-01,2.705578662831550114e-14
9.999999999983070209e-01,2.678655026407395986e-14
9.999999999983234522e-01,2.651999311300171344e-14
9.999999999983397725e-01,2.625608851382873848e-14
9.999999999983558707e-01,2.599481007059695160e-14
9.999999999983718579e-01,2.573613165001751277e-14
9.999999999983877341e-01,2.548002737885799494e-14
9.999999999984033883e-01,2.522647164135563023e-14
9.999999999984189314e-01,2.497543907665306709e-14
9.999999999984342525e-01,2.472690457626278832e-14
9.999999999984495735e-01,2.448084328155683892e-14
9.999999999984645616e-01,2.423723058127795417e-14
9.999999999984795496e-01,2.399604210908070542e-14
9.999999999984943155e-01,2.375725374109197613e-14
9.999999999985089705e-01,2.352084159349907964e-14
9.999999999985235144e-01,2.328678202016186769e-14
9.999999999985378363e-01,2.305505161024533051e-14
9.999999999985520471e-01,2.282562718588065258e-14
9.999999999985661470e-01,2.259848579984461737e-14
9.999999999985801358e-01,2.237360473326543259e-14
9.999999999985939025e-01,2.215096149335131251e-14
9.999999999986075583e-01,2.193053381113848200e-14
9.999999999986211030e-01,2.171229963926637107e-14
9.999999999986345367e-01,2.149623714977020850e-14
9.999999999986478594e-01,2.128232473189871386e-14
9.999999999986609600e-01,2.107054098995348012e-14
9.999999999986740606e-01,2.086086474114685965e-14
9.999999999986869392e-01,2.065327501348559248e-14
9.999999999986997068e-01,2.044775104367115199e-14
9.999999999987122523e-01,2.024427227502382585e-14
9.999999999987247978e-01,2.004281835542750626e-14
9.999999999987372323e-01,1.984336913529204320e-14
9.999999999987495558e-01,1.964590466554011881e-14
9.999999999987616572e-01,1.945040519560997460e-14
9.999999999987737587e-01,1.925685117148079162e-14
9.999999999987856381e-01,1.906522323371767860e-14
9.999999999987975174e-01,1.887550221553343439e-14
9.999999999988091748e-01,1.868766914087361648e-14
9.999999999988207211e-01,1.850170522251667998e-14
9.999999999988322674e-01,1.831759186019565563e-14
9.999999999988435917e-01,1.813531063873852378e-14
9.999999999988548050e-01,1.795484332622449187e-14
9.999999999988659072e-01,1.777617187216247989e-14
9.999999999988770094e-01,1.759927840568390629e-14
9.999999999988878896e-01,1.742414523375601902e-14
9.999999999988987698e-01,1.725075483941290332e-14
9.999999999989094279e-01,1.707908988000177773e-14
9.999999999989200861e-01,1.690913318545024840e-14
9.999999999989305222e-01,1.674086775654728974e-14
9.999999999989409583e-01,1.657427676324368145e-14
9.999999999989512833e-01,1.640934354296937133e-14
9.999999999989614974e-01,1.624605159896519543e-14
9.999999999989716004e-01,1.608438459863476460e-14
9.999999999989815924e-01,1.592432637190920315e-14
9.999999999989914734e-01,1.576586090963054252e-14
9.999999999990012434e-01,1.560897236195110670e-14
9.999999999990110133e-01,1.545364503674687319e-14
9.999999999990206723e-01,1.529986339804859268e-14
9.999999999990302202e-01,1.514761206448853774e-14
9.999999999990396571e-01,1.499687580776051383e-14
9.999999999990489830e-01,1.484763955109842106e-14
9.999999999990581978e-01,1.469988836776680994e-14
9.999999999990674127e-01,1.455360747956848589e-14
9.999999999990764055e-01,1.440878225536703588e-14
9.999999999990853983e-01,1.426539820962196421e-14
9.999999999990942801e-01,1.412344100094144831e-14
9.999999999991031618e-01,1.398289643064650142e-14
9.999999999991118216e-01,1.384375044135142375e-14
9.999999999991204813e-01,1.370598911555833311e-14
9.999999999991290300e-01,1.356959867426377475e-14
9.999999999991374677e-01,1.343456547558208008e-14
9.999999999991459054e-01,1.330087601337955350e-14
9.999999999991542321e-01,1.316851691592413972e-14
9.999999999991624478e-01,1.303747494454854271e-14
9.999999999991705524e-01,1.290773699232478012e-14
9.999999999991786570e-01,1.277929008275468514e-14
9.999999999991866506e-01,1.265212136847071891e-14
9.999999999991945332e-01,1.252621812995149352e-14
9.999999999992024158e-01,1.240156777425011088e-14
9.999999999992101873e-01,1.227815783373335790e-14
9.999999999992178479e-01,1.215597596483606988e-14
9.999999999992255084e-01,1.203500994682532149e-14
9.999999999992329469e-01,1.191524768057861540e-14
9.999999999992404964e-01,1.179667718737422396e-14
9.999999999992478239e-01,1.167928660769187141e-14
9.999999999992551514e-01,1.156306420002788685e-14
9.999999999992623678e-01,1.144799833971966107e-14
9.999999999992695843e-01,1.133407751778340993e-14
9.999999999992766897e-01,1.122129033976352760e-14
9.999999999992836841e-01,1.110962552459178327e-14
9.999999999992906785e-01,1.099907190346025822e-14
9.999999999992975619e-01,1.088961841870310865e-14
9.999999999993044453e-01,1.078125412269105448e-14
9.999999999993112176e-01,1.067396817673686159e-14
9.999999999993178790e-01,1.056774985001014063e-14
9.999999999993245403e-01,1.046258851846528979e-14
9.999999999993310906e-01,1.035847366377778369e-14
9.999999999993376409e-01,1.025539487229260600e-14
9.999999999993440802e-01,1.015334183398308404e-14
9.999999999993504085e-01,1.005230434141864375e-14
9.999999999993567368e-01,9.952272288745039723e-15
9.999999999993630651e-01,9.853235670672519636e-15
9.999999999993692823e-01,9.755184581475548595e-15
9.999999999993753885e-01,9.658109214002422682e-15
9.999999999993813837e-01,9.561999858693528402e-15
9.999999999993874900e-01,9.466846902610608315e-15
9.999999999993933741e-01,9.372640828475642889e-15
9.999999999993993693e-01,9.279372213718016963e-15
9.999999999994051425e-01,9.187031729533108924e-15
9.999999999994109157e-01,9.095610139948303059e-15
9.999999999994166888e-01,9.005098300899588423e-15
9.999999999994223510e-01,8.915487159317351092e-15
9.999999999994280131e-01,8.826767752219984023e-15
9.999999999994335642e-01,8.738931205818411604e-15
9.999999999994390043e-01,8.651968734627644521e-15
9.999999999994445554e-01,8.565871640588433628e-15
9.999999999994498845e-01,8.480631312197643886e-15
9.999999999994553246e-01,8.396239223646070413e-15
9.999999999994605426e-01,8.312686933966642256e-15
9.999999999994657607e-01,8.229966086189326748e-15
9.999999999994709787e-01,8.148068406505598013e-15
9.999999999994761968e-01,8.066985703441250042e-15
9.999999999994813038e-01,7.986709867036246413e-15
9.999999999994862998e-01,7.907232868034501759e-15
9.999999999994912958e-01,7.828546757079956779e-15
9.999999999994962918e-01,7.750643663921854520e-15
9.999999999995011768e-01,7.673515796627861086e-15
9.999999999995060618e-01,7.597155440803935848e-15
9.999999999995108357e-01,7.521554958823617496e-15
9.999999999995156097e-01,7.446706789063341718e-15
9.999999999995202726e-01,7.372603445146436351e-15
9.999999999995249356e-01,7.299237515194656470e-15
9.999999999995295985e-01,7.226601661086095039e-15
9.999999999995341504e-01,7.154688617722056613e-15
9.999999999995387023e-01,7.083491192299673936e-15
9.999999999995431432e-01,7.013002263592791808e-15
9.999999999995475841e-01,6.943214781239979097e-15
9.999999999995520250e-01,6.874121765038667835e-15
9.999999999995563549e-01,6.805716304247763888e-15
9.999999999995606847e-01,6.737991556895752836e-15
9.999999999995650146e-01,6.670940749096636869e-15
9.999999999995692335e-01,6.604557174372717426e-15
9.999999999995734523e-01,6.538834192983118365e-15
9.999999999995775601e-01,6.473765231260437565e-15
9.999999999995816680e-01,6.409343780952597115e-15
9.999999999995857758e-01,6.345563398572139565e-15
9.999999999995897726e-01,6.282417704752039377e-15
9.999999999995937694e-01,6.219900383606989858e-15
9.999999999995977662e-01,6.158005182102399638e-15
9.999999999996016520e-01,6.096725909428340818e-15
9.999999999996055378e-01,6.036056436380603182e-15
9.999999999996093125e-01,5.975990694747905472e-15
9.999999999996131983e-01,5.916522676704429888e-15
9.999999999996169731e-01,5.857646434209166832e-15
9.999999999996206368e-01,5.799356078411257355e-15
9.999999999996243005e-01,5.741645779060371699e-15
9.999999999996279643e-01,5.684509763924253054e-15
9.999999999996316280e-01,5.627942318210780710e-15
9.999999999996351807e-01,5.571937783996624917e-15
9.999999999996387334e-01,5.516490559661576827e-15
9.999999999996422861e-01,5.461595099327708613e-15
9.999999999996457278e-01,5.407245912305305974e-15
9.999999999996491695e-01,5.353437562543131482e-15
9.999999999996526112e-01,5.300164668084947532e-15
9.999999999996560529e-01,5.247421900531428802e-15
9.999999999996593836e-01,5.195203984506686388e-15
9.999999999996626032e-01,5.143505697131218786e-15
9.999999999996659339e-01,5.092321867498997301e-15
9.999999999996691535e-01,5.041647376160479738e-15
9.999999999996723732e-01,4.991477154610793508e-15
9.999999999996755928e-01,4.941806184782259033e-15
9.999999999996788125e-01,4.892629498543058393e-15
9.999999999996819211e-01,4.843942177199816713e-15
9.999999999996850297e-01,4.795739351005850727e-15
9.999999999996880273e-01,4.748016198674291721e-15
9.999999999996911360e-01,4.700767946895378383e-15
9.999999999996941336e-01,4.653989869859572249e-15
9.999999999996970201e-01,4.607677288784402871e-15
9.999999999997000177e-01,4.561825571446697757e-15
9.999999999997029043e-01,4.516430131719453968e-15
9.999999999997059019e-01,4.471486429112682413e-15
9.999999999997086775e-01,4.426989968319772601e-15
9.999999999997115641e-01,4.382936298767423825e-15
9.999999999997143396e-01,4.339321014170686593e-15
9.999999999997171152e-01,4.296139752092427200e-15
9.999999999997198907e-01,4.253388193506562264e-15
9.999999999997225553e-01,4.211062062366553391e-15
9.999999999997253308e-01,4.169157125177293147e-15
9.999999999997279954e-01,4.127669190571841745e-15
9.999999999997306599e-01,4.086594108892385703e-15
9.999999999997332134e-01,4.045927771774774000e-15
9.999999999997358779e-01,4.005666111738059542e-15
9.999999999997384315e-01,3.965805101777259187e-15
9.999999999997409850e-01,3.926340754960753065e-15
9.999999999997435385e-01,3.887269124031666844e-15
9.999999999997459810e-01,3.848586301012670567e-15
9.999999999997484235e-01,3.810288416815553241e-15
9.999999999997508660e-01,3.772371640853838493e-15
9.999999999997533084e-01,3.734832180659819422e-15
9.999999999997557509e-01,3.697666281505384715e-15
9.999999999997580824e-01,3.660870226026151669e-15
9.999999999997605249e-01,3.624440333849813310e-15
9.999999999997627453e-01,3.588372961228178953e-15
9.999999999997650768e-01,3.552664500672359960e-15
9.999999999997674083e-01,3.517311380592355361e-15
9.999999999997696287e-01,3.482310064939466331e-15
9.999999999997719602e-01,3.447657052852767391e-15
9.999999999997740696e-01,3.413348878309094342e-15
9.999999999997762901e-01,3.379382109776028303e-15
9.999999999997785105e-01,3.345753349869056754e-15
9.999999999997806199e-01,3.312459235011431313e-15
9.999999999997827294e-01,3.279496435097878304e-15
9.999999999997849498e-01,3.246861653161667504e-15
9.999999999997869482e-01,3.214551625044510535e-15
9.999999999997890576e-01,3.182563119070456026e-15
9.999999999997911670e-01,3.150892935722324899e-15
9.999999999997931655e-01,3.119537907321837130e-15
9.999999999997951639e-01,3.088494897712907372e-15
9.999999999997971623e-01,3.057760801947655042e-15
9.999999999997991607e-01,3.027332545976192655e-15
9.999999999998010480e-01,2.997207086338856086e-15
9.999999999998030464e-01,2.967381409861925926e-15
9.999999999998049338e-01,2.937852533356372943e-15
9.999999999998068212e-01,2.908617503319176410e-15
9.999999999998087086e-01,2.879673395638255024e-15
9.999999999998105960e-01,2.851017315299702082e-15
9.999999999998124833e-01,2.822646396098345319e-15
9.999999999998142597e-01,2.794557800351189236e-15
9.999999999998160360e-01,2.766748718613308033e-15
9.999999999998179234e-01,2.739216369397157062e-15
9.999999999998195888e-01,2.711957998894092701e-15
9.999999999998213651e-01,2.684970880699052407e-15
9.999999999998231415e-01,2.658252315537973291e-15
9.999999999998248068e-01,2.631799630997535871e-15
9.999999999998265832e-01,2.605610181258176068e-15
9.999999999998282485e-01,2.579681346829180588e-15
9.999999999998299138e-01,2.554010534286800483e-15
9.999999999998315792e-01,2.528595176014959671e-15
9.999999999998332445e-01,2.503432729948188047e-15
9.999999999998347988e-01,2.478520679317648498e-15
9.999999999998364641e-01,2.453856532399156986e-15
9.999999999998380185e-01,2.429437822264070131e-15
9.999999999998395728e-01,2.405262106532637597e-15
9.999999999998412381e-01,2.381326967129477296e-15
9.999999999998426814e-01,2.357630010041987527e-15
9.999999999998442357e-01,2.334168865080659873e-15
9.999999999998457900e-01,2.310941185642113273e-15
9.999999999998472333e-01,2.287944648474482844e-15
9.999999999998487876e-01,2.265176953444846726e-15
9.999999999998502309e-01,2.242635823309268002e-15
9.999999999998516742e-01,2.220319003485114055e-15
9.999999999998531175e-01,2.198224261825331517e-15
9.999999999998545608e-01,2.176349388395436473e-15
9.999999999998560041e-01,2.154692195252254359e-15
9.999999999998573363e-01,2.133250516225176726e-15
9.999999999998587796e-01,2.112022206699588937e-15
9.999999999998601119e-01,2.091005143402151309e-15
9.999999999998615552e-01,2.070197224188667308e-15
9.999999999998628875e-01,2.049596367833617834e-15
9.999999999998642197e-01,2.029200513822086134e-15
9.999999999998655520e-01,2.009007622143746781e-15
9.999999999998667732e-01,1.989015673088621299e-15
9.999999999998681055e-01,1.969222667045296621e-15
9.999999999998694378e-01,1.949626624300718891e-15
9.999999999998706590e-01,1.930225584842270236e-15
9.999999999998719913e-01,1.911017608161806648e-15
9.999999999998732125e-01,1.892000773061375347e-15
9.999999999998744338e-01,1.873173177461272299e-15
9.999999999998756550e-01,1.854532938209606462e-15
9.999999999998768763e-01,1.836078190894026693e-15
9.999999999998780975e-01,1.817807089655317069e-15
9.999999999998792077e-01,1.799717807002593208e-15
9.999999999998804290e-01,1.781808533630721987e-15
9.999999999998816502e-01,1.764077478239169692e-15
9.999999999998827604e-01,1.746522867352916199e-15
9.999999999998838707e-01,1.729142945145143299e-15
9.999999999998849809e-01,1.711935973261441187e-15
9.999999999998860911e-01,1.694900230646134420e-15
9.999999999998872013e-01,1.678034013369968666e-15
9.999999999998883116e-01,1.661335634459757178e-15
9.999999999998894218e-01,1.644803423729718188e-15
9.999999999998905320e-01,1.628435727614254147e-15
9.999999999998915312e-01,1.612230909002752221e-15
9.999999999998926414e-01,1.596187347075674178e-15
9.999999999998936406e-01,1.580303437142509965e-15
9.999999999998947509e-01,1.564577590481343907e-15
9.999999999998957501e-01,1.549008234179789587e-15
9.999999999998967493e-01,1.533593810977849340e-15
9.999999999998977485e-01,1.518332779111994518e-15
9.999999999998987477e-01,1.503223612161028382e-15
9.999999999998997469e-01,1.488264798893473853e-15
9.999999999999007461e-01,1.473454843116270590e-15
9.999999999999016342e-01,1.458792263525291168e-15
9.999999999999026334e-01,1.444275593557037795e-15
9.999999999999036326e-01,1.429903381242013183e-15
9.999999999999045208e-01,1.415674189059557915e-15
9.999999999999054090e-01,1.401586593793944073e-15
9.999999999999064082e-01,1.387639186392087409e-15
9.999999999999072964e-01,1.373830571822669015e-15
9.999999999999081846e-01,1.360159368936467700e-15
9.999999999999090727e-01,1.346624210328370856e-15
9.999999999999099609e-01,1.333223742200471402e-15
9.999999999999108491e-01,1.319956624226716210e-15
9.999999999999117373e-01,1.306821529418902499e-15
9.999999999999126254e-01,1.293817143993821434e-15
9.999999999999134026e-01,1.280942167241998573e-15
9.999999999999142908e-01,1.268195311397469297e-15
9.999999999999150679e-01,1.255575301509028434e-15
9.999999999999159561e-01,1.243080875312765123e-15
9.999999999999167333e-01,1.230710783105680985e-15
9.999999999999175104e-01,1.218463787620839085e-15
9.999999999999183986e-01,1.206338663903487127e-15
9.999999999999191758e-01,1.194334199188588970e-15
9.999999999999199529e-01,1.182449192779574142e-15
9.999999999999207301e-01,1.170682455928124117e-15
9.999999999999215072e-01,1.159032811715407333e-15
9.999999999999222844e-01,1.147499094934246249e-15
9.999999999999230615e-01,1.136080151972622114e-15
9.999999999999237277e-01,1.124774840698338573e-15
9.999999999999245048e-01,1.113582030344670952e-15
9.999999999999252820e-01,1.102500601397394872e-15
9.999999999999259481e-01,1.091529445482699955e-15
9.999999999999267253e-01,1.080667465256376174e-15
9.999999999999273914e-01,1.069913574294104791e-15
9.999999999999280575e-01,1.059266696982683316e-15
9.999999999999288347e-01,1.048725768412566282e-15
9.999999999999295008e-01,1.038289734271242608e-15
9.999999999999301670e-01,1.027957550737832147e-15
9.999999999999308331e-01,1.017728184378722146e-15
9.999999999999316103e-01,1.007600612044101833e-15
9.999999999999321654e-01,9.975738207657416199e-16
9.999999999999329425e-01,9.876468076555743832e-16
9.999999999999334976e-01,9.778185798054288782e-16
9.999999999999341638e-01,9.680881541877614541e-16
9.999999999999348299e-01,9.584545575572322452e-16
9.999999999999354960e-01,9.489168263534735286e-16
9.999999999999360512e-01,9.394740066046165716e-16
9.999999999999367173e-01,9.301251538319167701e-16
9.999999999999373834e-01,9.208693329553242378e-16
9.999999999999379385e-01,9.117056181998643573e-16
9.999999999999384936e-01,9.026330930031464028e-16
9.999999999999391598e-01,8.936508499235969291e-16
9.999999999999397149e-01,8.847579905497346535e-16
9.999999999999403810e-01,8.759536254103501614e-16
9.999999999999409361e-01,8.672368738854631334e-16
9.999999999999414912e-01,8.586068641182809319e-16
9.999999999999420464e-01,8.500627329280305561e-16
9.999999999999426015e-01,8.416036257235374505e-16
9.999999999999431566e-01,8.332286964178455115e-16
9.999999999999437117e-01,8.249371073435070340e-16
9.999999999999442668e-01,8.167280291688329976e-16
9.999999999999448219e-01,8.086006408149802356e-16
9.999999999999453770e-01,8.005541293737420707e-16
9.999999999999458211e-01,7.925876900263344930e-16
9.999999999999463762e-01,7.847005259628178645e-16
9.999999999999469313e-01,7.768918483024322226e-16
9.999999999999474865e-01,7.691608760147264740e-16
9.999999999999479305e-01,7.615068358413631490e-16
9.999999999999484857e-01,7.539289622188611114e-16
9.999999999999489297e-01,7.464264972019499319e-16
9.999999999999494849e-01,7.389986903877910216e-16
9.999999999999499289e-01,7.316447988409528189e-16
9.999999999999504841e-01,7.243640870190296861e-16
9.999999999999509281e-01,7.171558266991544870e-16
9.999999999999513722e-01,7.100192969050879208e-16
9.999999999999518163e-01,7.029537838351397093e-16
9.999999999999523714e-01,6.959585807908011400e-16
9.999999999999528155e-01,6.890329881059908491e-16
9.999999999999532596e-01,6.821763130771537586e-16
9.999999999999537037e-01,6.753878698939071860e-16
9.999999999999541478e-01,6.686669795704745341e-16
9.999999999999545919e-01,6.620129698778014432e-16
9.999999999999550360e-01,6.554251752762525451e-16
9.999999999999554801e-01,6.489029368491187722e-16
9.999999999999559241e-01,6.424456022366461032e-16
9.999999999999563682e-01,6.360525255708148111e-16
9.999999999999568123e-01,6.297230674107663667e-16
9.999999999999572564e-01,6.234565946787816568e-16
9.999999999999575895e-01,6.172524805970329764e-16
9.999999999999580336e-01,6.111101046248301437e-16
9.999999999999584777e-01,6.050288523965807314e-16
9.999999999999588107e-01,5.990081156603661027e-16
9.999999999999592548e-01,5.930472922170434199e-16
9.999999999999596989e-01,5.871457858600814915e-16
9.999999999999600320e-01,5.813030063158683574e-16
9.999999999999604761e-01,5.755183691846976896e-16
9.999999999999608091e-01,5.697912958823397382e-16
9.999999999999612532e-01,5.641212135821151767e-16
9.999999999999615863e-01,5.585075551576644266e-16
9.999999999999619194e-01,5.529497591261669283e-16
9.999999999999623634e-01,5.474472695922057997e-16
9.999999999999626965e-01,5.419995361921898236e-16
9.999999999999630296e-01,5.366060140392585154e-16
9.999999999999633626e-01,5.312661636688057549e-16
9.999999999999638067e-01,5.259794509845451694e-16
9.999999999999641398e-01,5.207453472050358167e-16
9.999999999999644729e-01,5.155633288108533535e-16
9.999999999999648059e-01,5.104328774921747640e-16
9.999999999999651390e-01,5.053534800969594679e-16
9.999999999999654721e-01,5.003246285796448639e-16
9.999999999999658051e-01,4.953458199502800850e-16
9.999999999999661382e-01,4.904165562242748695e-16
9.999999999999664713e-01,4.855363443725400009e-16
9.999999999999668043e-01,4.807046962721958282e-16
9.999999999999671374e-01,4.759211286577711600e-16
9.999999999999674705e-01,4.711851630728167069e-16
9.999999999999678035e-01,4.664963258221059279e-16
9.999999999999681366e-01,4.618541479242074308e-16
9.999999999999683586e-01,4.572581650645972500e-16
9.999999999999686917e-01,4.527079175492375367e-16
9.999999999999690248e-01,4.482029502585516537e-16
9.999999999999693578e-01,4.437428126019548730e-16
9.999999999999695799e-01,4.393270584727408510e-16
9.999999999999699130e-01,4.349552462034808621e-16
9.999999999999702460e-01,4.306269385218663242e-16
9.999999999999704681e-01,4.263417025069290887e-16
9.999999999999708011e-01,4.220991095457899719e-16
9.999999999999710232e-01,4.178987352907452647e-16
9.999999999999713562e-01,4.137401596168416940e-16
9.999999999999716893e-01,4.096229665798729323e-16
9.999999999999719114e-01,4.055467443747347430e-16
9.999999999999722444e-01,4.015110852942837642e-16
9.999999999999724665e-01,3.975155856885157813e-16
9.999999999999726885e-01,3.935598459242122371e-16
9.999999999999730216e-01,3.896434703449830963e-16
9.999999999999732436e-01,3.857660672316555752e-16
9.999999999999735767e-01,3.819272487631368297e-16
9.999999999999737987e-01,3.781266309775864188e-16
9.999999999999740208e-01,3.743638337340281137e-16
9.999999999999742428e-01,3.706384806743441579e-16
9.999999999999745759e-01,3.669501991855942408e-16
9.999999999999747979e-01,3.632986203627882642e-16
9.999999999999750200e-01,3.596833789719517765e-16
9.999999999999752420e-01,3.561041134136114252e-16
9.999999999999754641e-01,3.525604656866412645e-16
9.999999999999757971e-01,3.490520813524208602e-16
9.999999999999760192e-01,3.455786094994236687e-16
9.999999999999762412e-01,3.421397027080838347e-16
9.999999999999764633e-01,3.387350170160619060e-16
9.999999999999766853e-01,3.353642118838562173e-16
9.999999999999769074e-01,3.320269501607122660e-16
9.999999999999771294e-01,3.287228980509156227e-16
9.999999999999773515e-01,3.254517250804193187e-16
9.999999999999775735e-01,3.222131040637566030e-16
9.999999999999777955e-01,3.190067110713530126e-16
9.999999999999780176e-01,3.158322253970939332e-16
9.999999999999782396e-01,3.126893295262619893e-16
9.999999999999784617e-01,3.095777091037914566e-16
9.999999999999786837e-01,3.064970529027954734e-16
9.999999999999787947e-01,3.034470527934720031e-16
9.999999999999790168e-01,3.004274037122539984e-16
9.999999999999792388e-01,2.974378036313096236e-16
9.999999999999794609e-01,2.944779535283458907e-16
9.999999999999796829e-01,2.915475573566707975e-16
9.999999999999799050e-01,2.886463220156156773e-16
9.999999999999800160e-01,2.857739573211902639e-16
9.999999999999802380e-01,2.829301759770704584e-16
9.999999999999804601e-01,2.801146935458752129e-16
9.999999999999806821e-01,2.773272284206879129e-16
9.999999999999807931e-01,2.745675017969225399e-16
9.999999999999810152e-01,2.718352376444093360e-16
9.999999999999812372e-01,2.691301626797977369e-16
9.999999999999813483e-01,2.664520063392343230e-16
9.999999999999815703e-01,2.638005007512735821e-16
9.999999999999817923e-01,2.611753807101157047e-16
9.999999999999819034e-01,2.585763836490540191e-16
9.999999999999821254e-01,2.560032496142242638e-16
9.999999999999822364e-01,2.534557212386148754e-16
9.999999999999824585e-01,2.509335437162988958e-16
9.999999999999826805e-01,2.484364647769775298e-16
9.999999999999827915e-01,2.459642346607224952e-16
9.999999999999829026e-01,2.435166060930056166e-16
9.999999999999831246e-01,2.410933342599766648e-16
9.999999999999832356e-01,2.386941767839524617e-16
9.999999999999834577e-01,2.363188936992018584e-16
9.999999999999835687e-01,2.339672474279199411e-16
9.999999999999837907e-01,2.316390027564758728e-16
9.999999999999839018e-01,2.293339268118960620e-16
9.999999999999841238e-01,2.270517890385495763e-16
9.999999999999842348e-01,2.247923611751133545e-16
9.999999999999843459e-01,2.225554172317189061e-16
9.999999999999845679e-01,2.203407334673582502e-16
9.999999999999846789e-01,2.181480883675145076e-16
9.999999999999847899e-01,2.159772626219841856e-16
9.999999999999850120e-01,2.138280391029661226e-16
9.999999999999851230e-01,2.117002028433225030e-16
9.999999999999853451e-01,2.095935410150875498e-16
9.999999999999854561e-01,2.075078429081885195e-16
9.999999999999855671e-01,2.054428999093497865e-16
9.999999999999856781e-01,2.033985054812507432e-16
9.999999999999859002e-01,2.013744551418473897e-16
9.999999999999860112e-01,1.993705464439283867e-16
9.999999999999861222e-01,1.973865789548748817e-16
9.999999999999862332e-01,1.954223542365958810e-16
9.999999999999863443e-01,1.934776758256887926e-16
9.999999999999865663e-01,1.915523492137975289e-16
9.999999999999866773e-01,1.896461818281380210e-16
9.999999999999867883e-01,1.877589830122589613e-16
9.999999999999868994e-01,1.858905640069530213e-16
9.999999999999870104e-01,1.840407379313854741e-16
9.999999999999872324e-01,1.822093197644097532e-16
9.999999999999873435e-01,1.803961263260433958e-16
9.999999999999874545e-01,1.786009762591667164e-16
9.999999999999875655e-01,1.768236900113655214e-16
9.999999999999876765e-01,1.750640898169798396e-16
9.999999999999877875e-01,1.733219996793310091e-16
9.999999999999878986e-01,1.715972453531009409e-16
9.999999999999880096e-01,1.698896543269237830e-16
9.999999999999881206e-01,1.681990558061139581e-16
9.999999999999882316e-01,1.665252806955906047e-16
9.999999999999883427e-01,1.648681615829714242e-16
9.999999999999884537e-01,1.632275327218117046e-16
9.999999999999885647e-01,1.616032300150446998e-16
9.999999999999886757e-01,1.599950909985523198e-16
9.999999999999887867e-01,1.584029548249224843e-16
9.999999999999888978e-01,1.568266622473674536e-16
9.999999999999890088e-01,1.552660556037803584e-16
9.999999999999891198e-01,1.537209788009833481e-16
9.999999999999892308e-01,1.521912772990997388e-16
9.999999999999893419e-01,1.506767980961033098e-16
9.999999999999894529e-01,1.491773897125213534e-16
9.999999999999895639e-01,1.476929021762685040e-16
9.999999999999896749e-01,1.462231870076637301e-16
9.999999999999897859e-01,1.447680972045639302e-16
9.999999999999898970e-01,1.433274872276675772e-16
9.999999999999900080e-01,1.419012129859636124e-16
9.999999999999901190e-01,1.404891318223049786e-16
9.999999999999901190e-01,1.390911024991562213e-16
9.999999999999902300e-01,1.377069851844527622e-16
9.999999999999903411e-01,1.363366414376207805e-16
9.999999999999904521e-01,1.349799341957361056e-16
9.999999999999905631e-01,1.336367277598014397e-16
9.999999999999906741e-01,1.323068877811890186e-16
9.999999999999906741e-01,1.309902812481896463e-16
9.999999999999907851e-01,1.296867764727145454e-16
9.999999999999908962e-01,1.283962430771290723e-16
9.999999999999910072e-01,1.271185519811996324e-16
9.999999999999910072e-01,1.258535753891974315e-16
9.999999999999911182e-01,1.246011867771035465e-16
9.999999999999912292e-01,1.233612608799594173e-16
9.999999999999913403e-01,1.221336736793429157e-16
9.999999999999914513e-01,1.209183023909533762e-16
9.999999999999915623e-01,1.197150254523359583e-16
9.999999999999915623e-01,1.185237225107279871e-16
9.999999999999916733e-01,1.173442744110090541e-16
9.999999999999917843e-01,1.161765631837968098e-16
9.999999999999917843e-01,1.150204720336356704e-16
9.999999999999918954e-01,1.138758853273198268e-16
9.999999999999920064e-01,1.127426885823326119e-16
9.999999999999921174e-01,1.116207684553841789e-16
9.999999999999921174e-01,1.105100127310880190e-16
9.999999999999922284e-01,1.094103103107256105e-16
9.999999999999923395e-01,1.083215512011392323e-16
9.999999999999923395e-01,1.072436265037348975e-16
9.999999999999924505e-01,1.061764284035795198e-16
9.999999999999925615e-01,1.051198501586291652e-16
9.999999999999925615e-01,1.040737860890422794e-16
9.999999999999926725e-01,1.030381315666139566e-16
9.999999999999926725e-01,1.020127830043153348e-16
9.999999999999927836e-01,1.009976378459223313e-16
9.999999999999928946e-01,9.999259455576984304e-17
9.999999999999930056e-01,9.899755260858563447e-17
9.999999999999930056e-01,9.801241247944016337e-17
9.999999999999931166e-01,9.703707563379634542e-17
9.999999999999931166e-01,9.607144451764399815e-17
9.999999999999932276e-01,9.511542254775378487e-17
9.999999999999933387e-01,9.416891410200697562e-17
9.999999999999933387e-01,9.323182450983566094e-17
9.999999999999934497e-01,9.230406004275740708e-17
9.999999999999934497e-01,9.138552790499133646e-17
9.999999999999935607e-01,9.047613622418716311e-17
9.999999999999935607e-01,8.957579404222675407e-17
9.999999999999936717e-01,8.868441130613057229e-17
9.999999999999936717e-01,8.780189885905407426e-17
9.999999999999937828e-01,8.692816843136141617e-17
9.999999999999938938e-01,8.606313263180667912e-17
9.999999999999938938e-01,8.520670493878420618e-17
9.999999999999940048e-01,8.435879969167839733e-17
9.999999999999940048e-01,8.351933208229940417e-17
9.999999999999941158e-01,8.268821814639223780e-17
9.999999999999941158e-01,8.186537475524797272e-17
9.999999999999942268e-01,8.105071960738104236e-17
9.999999999999942268e-01,8.024417122030077892e-17
9.999999999999943379e-01,7.944564892236499472e-17
9.999999999999943379e-01,7.865507284470308187e-17
9.999999999999944489e-01,7.787236391323654867e-17
9.999999999999944489e-01,7.709744384076209784e-17
9.999999999999945599e-01,7.633023511912459790e-17
9.999999999999945599e-01,7.557066101146801622e-17
9.999999999999946709e-01,7.481864554455349156e-17
9.999999999999946709e-01,7.407411350116378680e-17
9.999999999999947820e-01,7.333699041258311493e-17
9.999999999999947820e-01,7.260720255114130650e-17
9.999999999999948930e-01,7.188467692284796878e-17
9.999999999999948930e-01,7.116934126008418257e-17
9.999999999999948930e-01,7.046112401437747305e-17
9.999999999999950040e-01,6.975995434924839443e-17
9.999999999999950040e-01,6.906576213311839926e-17
9.999999999999951150e-01,6.837847793230317588e-17
9.999999999999951150e-01,6.769803300406095956e-17
9.999999999999952260e-01,6.702435928971975448e-17
9.999999999999952260e-01,6.635738940787292767e-17
9.999999999999952260e-01,6.569705664763296918e-17
9.999999999999953371e-01,6.504329496196660349e-17
9.999999999999953371e-01,6.439603896108208904e-17
9.999999999999954481e-01,6.375522390589175531e-17
9.999999999999954481e-01,6.312078570153948541e-17
9.999999999999954481e-01,6.249266089098348051e-17
9.999999999999955591e-01,6.187078664865636962e-17
9.999999999999955591e-01,6.125510077417531348e-17
9.999999999999956701e-01,6.064554168612310586e-17
9.999999999999956701e-01,6.004204841589150865e-17
9.999999999999956701e-01,5.944456060157699686e-17
9.999999999999957812e-01,5.885301848195017583e-17
9.999999999999957812e-01,5.826736289047246853e-17
9.999999999999957812e-01,5.768753524938078036e-17
9.999999999999958922e-01,5.711347756383098353e-17
9.999999999999958922e-01,5.654513241609144469e-17
9.999999999999960032e-01,5.598244295980658870e-17
9.999999999999960032e-01,5.542535291430541507e-17
9.999999999999960032e-01,5.487380655897463946e-17
9.999999999999961142e-01,5.432774872768793663e-17
9.999999999999961142e-01,5.378712480328260145e-17
9.999999999999961142e-01,5.325188071210293018e-17
9.999999999999962252e-01,5.272196291858631739e-17
9.999999999999962252e-01,5.219731841991095802e-17
9.999999999999962252e-01,5.167789474069663721e-17
9.999999999999963363e-01,5.116363992775088589e-17
9.999999999999963363e-01,5.065450254487850404e-17
9.999999999999963363e-01,5.015043166773177197e-17
9.999999999999964473e-01,4.965137687871908033e-17
9.999999999999964473e-01,4.915728826196432471e-17
9.999999999999964473e-01,4.866811639830925605e-17
9.999999999999965583e-01,4.818381236037618516e-17
9.999999999999965583e-01,4.770432770766934750e-17
9.999999999999965583e-01,4.722961448173192591e-17
9.999999999999966693e-01,4.675962520135123687e-17
9.999999999999966693e-01,4.629431285780555393e-17
9.999999999999966693e-01,4.583363091016431478e-17
9.999999999999966693e-01,4.537753328063500053e-17
9.999999999999967804e-01,4.492597434994976007e-17
9.999999999999967804e-01,4.447890895280787095e-17
9.999999999999967804e-01,4.403629237335359422e-17
9.999999999999968914e-01,4.359808034070571819e-17
9.999999999999968914e-01,4.316422902453134619e-17
9.999999999999968914e-01,4.273469503065760505e-17
9.999999999999968914e-01,4.230943539673627517e-17
9.999999999999970024e-01,4.188840758794235380e-17
9.999999999999970024e-01,4.147156949272155865e-17
9.999999999999970024e-01,4.105887941858002312e-17
9.999999999999970024e-01,4.065029608791008816e-17
9.999999999999971134e-01,4.024577863386632846e-17
9.999999999999971134e-01,3.984528659627395284e-17
9.999999999999971134e-01,3.944877991758372275e-17
9.999999999999971134e-01,3.905621893886702251e-17
9.999999999999972244e-01,3.866756439584520193e-17
9.999999999999972244e-01,3.828277741496678674e-17
9.999999999999972244e-01,3.790181950951545455e-17
9.999999999999972244e-01,3.752465257576224873e-17
9.999999999999973355e-01,3.715123888915594722e-17
9.999999999999973355e-01,3.678154110054614439e-17
9.999999999999973355e-01,3.641552223245174797e-17
9.999999999999973355e-01,3.605314567535880546e-17
9.999999999999973355e-01,3.569437518406038678e-17
9.999999999999974465e-01,3.533917487403279763e-17
9.999999999999974465e-01,3.498750921784282955e-17
9.999999999999974465e-01,3.463934304159832348e-17
9.999999999999974465e-01,3.429464152142653439e-17
9.999999999999975575e-01,3.395337017999253069e-17
9.999999999999975575e-01,3.361549488305218018e-17
9.999999999999975575e-01,3.328098183603463210e-17
9.999999999999976685e-01,3.294979758066598624e-17
9.999999999999976685e-01,3.262190899161946294e-17
9.999999999999976685e-01,3.229728327320358011e-17
9.999999999999976685e-01,3.197588795608332063e-17
9.999999999999976685e-01,3.165769089402923046e-17
9.999999999999977796e-01,3.134266026070585492e-17
9.999999999999977796e-01,3.103076454648520287e-17
9.999999999999977796e-01,3.072197255529657243e-17
9.999999999999977796e-01,3.041625340150749357e-17
9.999999999999977796e-01,3.011357650683158441e-17
9.999999999999977796e-01,2.981391159727343470e-17
9.999999999999978906e-01,2.951722870009764195e-17
9.999999999999978906e-01,2.922349814083220004e-17
9.999999999999978906e-01,2.893269054030163037e-17
9.999999999999978906e-01,2.864477681168601588e-17
9.999999999999978906e-01,2.835972815761292088e-17
9.999999999999980016e-01,2.807751606727828902e-17
9.999999999999980016e-01,2.779811231359192551e-17
9.999999999999980016e-01,2.752148895035740257e-17
9.999999999999980016e-01,2.724761830947409612e-17
9.999999999999980016e-01,2.697647299817097725e-17
9.999999999999980016e-01,2.670802589626791517e-17
9.999999999999981126e-01,2.644225015346043646e-17
9.999999999999981126e-01,2.617911918663710806e-17
9.999999999999981126e-01,2.591860667721811468e-17
9.999999999999981126e-01,2.566068656852392700e-17
9.999999999999981126e-01,2.540533306317020558e-17
9.999999999999981126e-01,2.515252062048498712e-17
9.999999999999982236e-01,2.490222395395695047e-17
9.999999999999982236e-01,2.465441802870371863e-17
9.999999999999982236e-01,2.440907805896897867e-17
9.999999999999982236e-01,2.416617950564438616e-17
9.999999999999982236e-01,2.392569807381271952e-17
9.999999999999982236e-01,2.368760971032065977e-17
9.999999999999983347e-01,2.345189060137052452e-17
9.999999999999983347e-01,2.321851717013950120e-17
9.999999999999983347e-01,2.298746607442239814e-17
9.999999999999983347e-01,2.275871420429465646e-17
9.999999999999983347e-01,2.253223867980348365e-17
9.999999999999983347e-01,2.230801684867710625e-17
9.999999999999983347e-01,2.208602628406007347e-17
9.999999999999984457e-01,2.186624478227099090e-17
9.999999999999984457e-01,2.164865036057955677e-17
9.999999999999984457e-01,2.143322125501026527e-17
9.999999999999984457e-01,2.121993591816342793e-17
9.999999999999984457e-01,2.100877301706091161e-17
9.999999999999984457e-01,2.079971143101326809e-17
9.999999999999984457e-01,2.059273024950515241e-17
9.999999999999984457e-01,2.038780877010620655e-17
9.999999999999985567e-01,2.018492649639830890e-17


==> data/prange_GV_SR_q2_m16_eta16.txt <==
R,w
5.955879775805139609e-03,2.896977911880720472e-02
1.280664304736855996e-02,2.875977853269474915e-02
1.962657244518606348e-02,2.855081553635603620e-02
2.641561591226404548e-02,2.834289080711350009e-02
3.317372338080659677e-02,2.813600496049675770e-02
3.990084678149119490e-02,2.793015855006792877e-02
4.659694005226677760e-02,2.772535206726201018e-02
5.326195914643416796e-02,2.752158594124934354e-02
5.989586204011154713e-02,2.731886053881732446e-02
6.649860873916924042e-02,2.711717616426857422e-02
7.307016128540888555e-02,2.691653305934239154e-02
7.961048376225665635e-02,2.671693140315113332e-02
8.611954229975204989e-02,2.651837131213835227e-02
9.259730507891483775e-02,2.632085284005591594e-02
9.904374233559265495e-02,2.612437597795698105e-02
1.054588263635534151e-01,2.592894065421203278e-02
1.118425315171089895e-01,2.573454673453916958e-02
1.181948342130357821e-01,2.554119402205568337e-02
1.245157129318970046e-01,2.534888225734779899e-02
1.308051482188422598e-01,2.515761111855602250e-02
1.370631226836893646e-01,2.496738022148230901e-02
1.432896210005353277e-01,2.477818911971109775e-02
1.494846299066967532e-01,2.459003730475061919e-02
1.556481382010598269e-01,2.440292420619175062e-02
1.617801367419461345e-01,2.421684919188117277e-02
1.678806184442660498e-01,2.403181156811581495e-02
1.739495782762418008e-01,2.384781057984993943e-02
1.799870132554730606e-01,2.366484541092158875e-02
1.859929224444535345e-01,2.348291518429531516e-02
1.919673069456191428e-01,2.330201896231844094e-02
1.979101698957266287e-01,2.312215574699710494e-02
2.038215164598212725e-01,2.294332448028409827e-02
2.097013538245913189e-01,2.276552404438460936e-02
2.155496911912015978e-01,2.258875326207707146e-02
2.213665397676922719e-01,2.241301089704639607e-02
2.271519127607513067e-01,2.223829565423554588e-02
2.329058253671079104e-01,2.206460618020756811e-02
2.386282947643512120e-01,2.189194106352430197e-02
2.443193401012702104e-01,2.172029883513870718e-02
2.499789824877914901e-01,2.154967796879845091e-02
2.556072449843758143e-01,2.138007688146489199e-02
2.612041525909603035e-01,2.121149393374486755e-02
2.667697322355322420e-01,2.104392743033266580e-02
2.723040127621422224e-01,2.087737562046782652e-02
2.778070249186086471e-01,2.071183669840133412e-02
2.832788013437197439e-01,2.054730880387580991e-02
2.887193765540271295e-01,2.038379002261700088e-02
2.941287869303143010e-01,2.022127838683399417e-02
2.995070707035548674e-01,2.005977187573357301e-02
3.048542679406055500e-01,1.989926841604152882e-02
3.101704205294482097e-01,1.973976588253629344e-02
3.154555721640696087e-01,1.958126209859233080e-02
3.207097683290620616e-01,1.942375483673068615e-02
3.259330562837688960e-01,1.926724181918201134e-02
3.311254850462083121e-01,1.911172071845505110e-02
3.362871053765958962e-01,1.895718915791574574e-02
3.414179697605601582e-01,1.880364471237452526e-02
3.465181323921200374e-01,1.865108490867923088e-02
3.515876491562653916e-01,1.849950722631877459e-02
3.566265776113577424e-01,1.834890909803078146e-02
3.616349769711897366e-01,1.819928791041816943e-02
3.666129080867776002e-01,1.805064100457236601e-02
3.715604334279715149e-01,1.790296567670056002e-02
3.764776170647180509e-01,1.775625917876208840e-02
3.813645246481931483e-01,1.761051871910723418e-02
3.862212233916405557e-01,1.746574146312344575e-02
3.910477820509982161e-01,1.732192453388652423e-02
3.958442709053882069e-01,1.717906501281440609e-02
4.006107617373092511e-01,1.703715994032846404e-02
4.053473278127492918e-01,1.689620631651573418e-02
4.100540438610518201e-01,1.675620110179705177e-02
4.147309860546198879e-01,1.661714121759856611e-02
4.193782319885311916e-01,1.647902354702451139e-02
4.239958606599045776e-01,1.634184493553584444e-02
4.285839524472304651e-01,1.620560219162851812e-02
4.331425890895097552e-01,1.607029208751609844e-02
4.376718536652706160e-01,1.593591135981434551e-02
4.421718305715434116e-01,1.580245671022573878e-02
4.466426055026384567e-01,1.566992480622830114e-02
4.510842654289280995e-01,1.553831228176287375e-02
4.554968985754807020e-01,1.540761573792319775e-02
4.598805944006254531e-01,1.527783174364676783e-02
4.642354435745094099e-01,1.514895683640422007e-02
4.685615379575078787e-01,1.502098752289174680e-02
4.728589705786780950e-01,1.489392027972070466e-02
4.771278356141094301e-01,1.476775155410874063e-02
4.813682283652452876e-01,1.464247776457042183e-02
4.855802452372313116e-01,1.451809530160548707e-02
4.897639837171957611e-01,1.439460052838770904e-02
4.939195423525205575e-01,1.427198978145254558e-02
4.980470207291706197e-01,1.415025937138159745e-02
5.021465194499417084e-01,1.402940558348803740e-02
5.062181401128078573e-01,1.390942467849760021e-02
5.102619852892358310e-01,1.379031289322918061e-02
5.142781585025220092e-01,1.367206644127322117e-02
5.182667642062275259e-01,1.355468151366587617e-02
5.222279077625634480e-01,1.343815427956310260e-02
5.261616954209148433e-01,1.332248088690932489e-02
5.300682342963598526e-01,1.320765746310481777e-02
5.339476323482499343e-01,1.309368011566981564e-02
5.377999983589145661e-01,1.298054493290361558e-02
5.416254419123553987e-01,1.286824798454259261e-02
5.454240733731025026e-01,1.275678532241205851e-02
5.491960038650992582e-01,1.264615298107585502e-02
5.529413452506806159e-01,1.253634697848193466e-02
5.566602101096986832e-01,1.242736331660216666e-02
5.603527117186704043e-01,1.231919798207016872e-02
5.640189640301112028e-01,1.221184694681237345e-02
5.676590816519282434e-01,1.210530616867602077e-02
5.712731798269277128e-01,1.199957159205242672e-02
5.748613744124977387e-01,1.189463914849385809e-02
5.784237818603372716e-01,1.179050475732775806e-02
5.819605191963949098e-01,1.168716432626353344e-02
5.854717040008858842e-01,1.158461375199574400e-02
5.889574543884544822e-01,1.148284892080186394e-02
5.924178889885225452e-01,1.138186570913325008e-02
5.958531269257145713e-01,1.128165998420271876e-02
5.992632878005041963e-01,1.118222760456437544e-02
6.026484916699663685e-01,1.108356442068918722e-02
6.060088590286858423e-01,1.098566627553473722e-02
6.093445107898760593e-01,1.088852900510772076e-02
6.126555682665881797e-01,1.079214843902257838e-02
6.159421531531585892e-01,1.069652040105206585e-02
6.192043875067789749e-01,1.060164070967305368e-02
6.224423937292389297e-01,1.050750517860621694e-02
6.256562945488892691e-01,1.041410961734813567e-02
6.288462130027151487e-01,1.032144983169913134e-02
6.320122724186563179e-01,1.022952162428279743e-02
6.351545963980648191e-01,1.013832079506043170e-02
6.382733087983476494e-01,1.004784314183908810e-02
6.413685337158394617e-01,9.958084460771834609e-03
6.444403954687982772e-01,9.869040546853424453e-03
6.474890185806569942e-01,9.780707194407550417e-03
6.505145277634213352e-01,9.693080197568740633e-03
6.535170479012653022e-01,9.606155350757669339e-03
6.564967040343556715e-01,9.519928449148727309e-03
6.594536213428375815e-01,9.434395289132013404e-03
6.623879251310160754e-01,9.349551668768697754e-03
6.652997408117788947e-01,9.265393388238453778e-03
6.681891938911561635e-01,9.181916250281975736e-03
6.710564099531430848e-01,9.099116060635049907e-03
6.739015146446826199e-01,9.016988628457001803e-03
6.767246336608503388e-01,8.935529766752511524e-03
6.795258927302834095e-01,8.854735292785480619e-03
6.823054176007520288e-01,8.774601028487892529e-03
6.850633340249945302e-01,8.695122800860276974e-03
6.877997677467169169e-01,8.616296442366576380e-03
6.905148444867983404e-01,8.538117791322272915e-03
6.932086899297381644e-01,8.460582692274754360e-03
6.958814297102517976e-01,8.383686996378607661e-03
6.985331894001276520e-01,8.307426561762625700e-03
7.011640944952510779e-01,8.231797253891242130e-03
7.037742704028344676e-01,8.156794945919343051e-03
7.063638424288860573e-01,8.082415519039386903e-03
7.089329357658313846e-01,8.008654862823538778e-03
7.114816754803912069e-01,7.935508875557661934e-03
7.140101865016252880e-01,7.862973464569855339e-03
7.165185936091835739e-01,7.791044546552433961e-03
7.190070214217914035e-01,7.719718047876453215e-03
7.214755943858850440e-01,7.648989904901325881e-03
7.239244367645017997e-01,7.578856064276506994e-03
7.263536726263339904e-01,7.509312483237821911e-03
7.287634258349837690e-01,7.440355129897493862e-03
7.311538200384519737e-01,7.371979983526847496e-03
7.335249786587711984e-01,7.304183034834300925e-03
7.358770248818889970e-01,7.236960286235640839e-03
7.382100816477124017e-01,7.170307752119147240e-03
7.405242716403472869e-01,7.104221459104588521e-03
7.428197172785653279e-01,7.038697446295196988e-03
7.450965407064136237e-01,6.973731765525043903e-03
7.473548637840656816e-01,6.909320481599053217e-03
7.495948080788281676e-01,6.845459672528000222e-03
7.518164948563407224e-01,6.782145429757673732e-03
7.540200450719902747e-01,6.719373858391260688e-03
7.562055793624683497e-01,6.657141077407388759e-03
7.583732180375588605e-01,6.595443219871039223e-03
7.605230810720775558e-01,6.534276433139753551e-03
7.626552880979948768e-01,6.473636879064206470e-03
7.647699583967700887e-01,6.413520734182356214e-03
7.668672108918177521e-01,6.353924189909429705e-03
7.689471641411980141e-01,6.294843452721150985e-03
7.710099363304530051e-01,6.236274744332483654e-03
7.730556452656175415e-01,6.178214301871032960e-03
7.750844083664283346e-01,6.120658378044439678e-03
7.770963426596796397e-01,6.063603241303329623e-03
7.790915647727477689e-01,6.007045175999117109e-03
7.810701909273114474e-01,5.950980482535914683e-03
7.830323369331970706e-01,5.895405477518642079e-03
7.849781181824301290e-01,5.840316493894957828e-03
7.869076496434200818e-01,5.785709881093132473e-03
7.888210458553095439e-01,5.731582005155013392e-03
7.907184209225062155e-01,5.677929248863511358e-03
7.925998885093353818e-01,5.624748011866479748e-03
7.944655618348847037e-01,5.572034710794816249e-03
7.963155536679795699e-01,5.519785779376738637e-03
7.981499763223086630e-01,5.467997668547519910e-03
7.999689416517263840e-01,5.416666846554023598e-03
8.017725610456656327e-01,5.365789799055926609e-03
8.035609454247346628e-01,5.315363029221545355e-03
8.053342052364340642e-01,5.265383057820045842e-03
8.070924504510167408e-01,5.215846423309499977e-03
8.088357905575138673e-01,5.166749681920024782e-03
8.105643345598627647e-01,5.118089407733927496e-03
8.122781909732101902e-01,5.069862192760736692e-03
8.139774678203257618e-01,5.022064647008977339e-03
8.156622726281493874e-01,4.974693398554043584e-03
8.173327124244957886e-01,4.927745093601513561e-03
8.189888937348517306e-01,4.881216396547725933e-03
8.206309225793383400e-01,4.835103990035610234e-03
8.222589044697761196e-01,4.789404575007514403e-03
8.238729444068740859e-01,4.744114870754437968e-03
8.254731468775655667e-01,4.699231614961062002e-03
8.270596158524299302e-01,4.654751563748260254e-03
8.286324547832679688e-01,4.610671491711251790e-03
8.301917666007723184e-01,4.566988191954979813e-03
8.317376537123124525e-01,4.523698476126223125e-03
8.332702179998570102e-01,4.480799174441806206e-03
8.347895608179737303e-01,4.438287135714569752e-03
8.362957829919732688e-01,4.396159227375276771e-03
8.377889848161391706e-01,4.354412335492047550e-03
8.392692660520644221e-01,4.313043364786790963e-03
8.407367259271147919e-01,4.272049238648054428e-03
8.421914631329631140e-01,4.231426899141885883e-03
8.436335758242563543e-01,4.191173307018924467e-03
8.450631616173616134e-01,4.151285441719329734e-03
8.464803175892099407e-01,4.111760301374915369e-03
8.478851402762574985e-01,4.072594902808064111e-03
8.492777256735096758e-01,4.033786281528842048e-03
8.506581692336692146e-01,3.995331491728696359e-03
8.520265658663550568e-01,3.957227606272178955e-03
8.533830099374108968e-01,3.919471716686198995e-03
8.547275952683192068e-01,3.882060933146358472e-03
8.560604151356839830e-01,3.844992384461399550e-03
8.573815622707980921e-01,3.808263218055347316e-03
8.586911288593127578e-01,3.771870599946822774e-03
8.599892065409604491e-01,3.735811714726946370e-03
8.612758864093852385e-01,3.700083765534274705e-03
8.625512590120326673e-01,3.664683974028142607e-03
8.638154143501176607e-01,3.629609580359913126e-03
8.650684418786841468e-01,3.594857843141706106e-03
8.663104305067126365e-01,3.560426039413888168e-03
8.675414685973262818e-01,3.526311464609892081e-03
8.687616439680498903e-01,3.492511432519627979e-03
8.699710438911381072e-01,3.459023275251060098e-03
8.711697550939894175e-01,3.425844343189499760e-03
8.723578637596000052e-01,3.392972004955852310e-03
8.735354555271080956e-01,3.360403647362451927e-03
8.747026154923852603e-01,3.328136675367692962e-03
8.758594282086897831e-01,3.296168512029041056e-03
8.770059776873974089e-01,3.264496598453985564e-03
8.781423473987662875e-01,3.233118393750146740e-03
8.792686202727852951e-01,3.202031374973202810e-03
8.803848787000616571e-01,3.171233037073793986e-03
8.814912045327659706e-01,3.140720892843014422e-03
8.825876790856446164e-01,3.110492472856074032e-03
8.836743831370635904e-01,3.080545325415275093e-03
8.847513969301259440e-01,3.050877016491033815e-03
8.858188001738251938e-01,3.021485129662060138e-03
8.868766720442461393e-01,2.992367266054305006e-03
8.879250911858306283e-01,2.963521044278292615e-03
8.889641357126660814e-01,2.934944100365925734e-03
8.899938832098426289e-01,2.906634087705525088e-03
8.910144107348388909e-01,2.878588676976226880e-03
8.920257948189518338e-01,2.850805556081281375e-03
8.930281114687829147e-01,2.823282430079959368e-03
8.940214361677428778e-01,2.796017021119057058e-03
8.950058438776188341e-01,2.769007068362850082e-03
8.959814090401650999e-01,2.742250327922525401e-03
8.969482055787316721e-01,2.715744572784708957e-03
8.979063068999439956e-01,2.689487592738755168e-03
8.988557858953962754e-01,2.663477194303775358e-03
8.997967149434014100e-01,2.637711200654309623e-03
9.007291659107589110e-01,2.612187451545576293e-03
9.016532101545575717e-01,2.586903803238013201e-03
9.025689185240209911e-01,2.561858128420711755e-03
9.034763613623648659e-01,2.537048316134725250e-03
9.043756085087037988e-01,2.512472271695175008e-03
9.052667292999725390e-01,2.488127916613086348e-03
9.061497925728767555e-01,2.464013188516613485e-03
9.070248666658802250e-01,2.440126041071377996e-03
9.078920194212084516e-01,2.416464443900569626e-03
9.087513181868758227e-01,2.393026382504508890e-03
9.096028298187504024e-01,2.369809858179378753e-03
9.104466206826233865e-01,2.346812887935981022e-03
9.112827566563191928e-01,2.324033504417532137e-03
9.121113031318153208e-01,2.301469755817362253e-03
9.129323250173834170e-01,2.279119705796214031e-03
9.137458867397617590e-01,2.256981433398818921e-03
9.145520522463302937e-01,2.235053032970597039e-03
9.153508850073204250e-01,2.213332614073541729e-03
9.161424480180330177e-01,2.191818301402096315e-03
9.169268038010718325e-01,2.170508234698723810e-03
9.177040144086049400e-01,2.149400568668901126e-03
9.184741414246264668e-01,2.128493472896302811e-03
9.192372459672476515e-01,2.107785131757288714e-03
9.199933886909932301e-01,2.087273744335486642e-03
9.207426297891103673e-01,2.066957524336145591e-03
9.214850289959016783e-01,2.046834700000039683e-03
9.222206455890542554e-01,2.026903514017620173e-03
9.229495383919970042e-01,2.007162223442598894e-03
9.236717657762575362e-01,1.987609099605686970e-03
9.243873856638304964e-01,1.968242428028203414e-03
9.250964555295653202e-01,1.949060508335330498e-03
9.257990324035483276e-01,1.930061654169677472e-03
9.264951728735087988e-01,1.911244193104384790e-03
9.271849330872226069e-01,1.892606466556443455e-03
9.278683687549240666e-01,1.874146829699970982e-03
9.285455351517344358e-01,1.855863651379211984e-03
9.292164871200820908e-01,1.837755314021920607e-03
9.298812790721437960e-01,1.819820213552358294e-03
9.305399649922810879e-01,1.802056759304572790e-03
9.311925984394820999e-01,1.784463373935711843e-03
9.318392325498172646e-01,1.767038493339128085e-03
9.324799200388854681e-01,1.749780566557923665e-03
9.331147132042766357e-01,1.732688055698189140e-03
9.337436639280290995e-01,1.715759435842582371e-03
9.343668236790891868e-01,1.698993194963990252e-03
9.349842435157826870e-01,1.682387833839072257e-03
9.355959740882737741e-01,1.665941865962267815e-03
9.362020656410392494e-01,1.649653817459587274e-03
9.368025680153346801e-01,1.633522227002775400e-03
9.373975306516613148e-01,1.617545645723623840e-03
9.379870025922421028e-01,1.601722637128220926e-03
9.385710324834835028e-01,1.586051777011703457e-03
9.391496685784508358e-01,1.570531653372862118e-03
9.397229587393335359e-01,1.555160866329154774e-03
9.402909504399095120e-01,1.539938028031916876e-03
9.408536907680145056e-01,1.524861762581586171e-03
9.414112264280032338e-01,1.509930705943337463e-03
9.419636037432075337e-01,1.495143505862943324e-03
9.425108686583999473e-01,1.480498821782650840e-03
9.430530667422428737e-01,1.465995324757619553e-03
9.435902431897453813e-01,1.451631697372293044e-03
9.441224428247096956e-01,1.437406633657232168e-03
9.446497101021736897e-01,1.423318839006213051e-03
9.451720891108559286e-01,1.409367030093387546e-03
9.456896235755865021e-01,1.395549934791026538e-03
9.462023568597428547e-01,1.381866292087245707e-03
9.467103319676745121e-01,1.368314852004219378e-03
9.472135915471222578e-01,1.354894375516683871e-03
9.477121778916386408e-01,1.341603634470557929e-03
9.482061329429926078e-01,1.328441411502150581e-03
9.486954982935792424e-01,1.315406499957398482e-03
9.491803151888150714e-01,1.302497703811613707e-03
9.496606245295283744e-01,1.289713837589548774e-03
9.501364668743489394e-01,1.277053726285606091e-03
9.506078824420813866e-01,1.264516205284659531e-03
9.510749111140810452e-01,1.252100120282935870e-03
9.515375924366168414e-01,1.239804327209421833e-03
9.519959656232256373e-01,1.227627692147615713e-03
9.524500695570669029e-01,1.215569091257452661e-03
9.528999427932586253e-01,1.203627410697847124e-03
9.533456235612163265e-01,1.191801546549333714e-03
9.537871497669759835e-01,1.180090404737243462e-03
9.542245589955108409e-01,1.168492900955240676e-03
9.546578885130434511e-01,1.157007960589065149e-03
9.550871752693427252e-01,1.145634518640891927e-03
9.555124559000190976e-01,1.134371519653822047e-03
9.559337667288062557e-01,1.123217917636913209e-03
9.563511437698332118e-01,1.112172675990590574e-03
9.567646227298934880e-01,1.101234767432280031e-03
9.571742390106960929e-01,1.090403173922668573e-03
9.575800277111163883e-01,1.079676886592112559e-03
9.579820236294304125e-01,1.069054905667594793e-03
9.583802612655414332e-01,1.058536240400075826e-03
9.587747748232009481e-01,1.048119908992082693e-03
9.591655982122121449e-01,1.037804938525923454e-03
9.595527650506315842e-01,1.027590364892077158e-03
9.599363086669557843e-01,1.017475232718128295e-03
9.603162621022970358e-01,1.007458595298108255e-03
9.606926581125547759e-01,9.975395145220839876e-04
9.610655291705688663e-01,9.877170608063820002e-04
9.614349074682703167e-01,9.779903130239901710e-04
9.618008249188156888e-01,9.683583584355162947e-04
9.621633131587121746e-01,9.588202926205488703e-04
9.625224035499359010e-01,9.493752194093065021e-04
9.628781271820349152e-01,9.400222508148185600e-04
9.632305148742220657e-01,9.307605069655127414e-04
9.635795971774617774e-01,9.215891160380871271e-04
9.639254043765381752e-01,9.125072141909836444e-04
9.642679664921206539e-01,9.035139454980846592e-04
9.646073132828122398e-01,8.946084618829487417e-04
9.649434742471885151e-01,8.857899230534572359e-04
9.652764786258291041e-01,8.770574964367503119e-04
9.656063554033316176e-01,8.684103571147649666e-04
9.659331333103211570e-01,8.598476877599952857e-04
9.662568408254441632e-01,8.513686785717955669e-04
9.665775061773509425e-01,8.429725272130921855e-04
9.668951573466721960e-01,8.346584387473904732e-04
9.672098220679762326e-01,8.264256255763719437e-04
9.675215278317228496e-01,8.182733073777295014e-04
9.678303018862007834e-01,8.102007110435319572e-04
9.681361712394541685e-01,8.022070706189970719e-04
9.684391626612018911e-01,7.942916272415676340e-04
9.687393026847389566e-01,7.864536290805641166e-04
9.690366176088329730e-01,7.786923312770813871e-04
9.693311334996054240e-01,7.710069958844077871e-04
9.696228761924007289e-01,7.633968918088531721e-04
9.699118712936489750e-01,7.558612947508756494e-04
9.701981441827102204e-01,7.483994871467782809e-04
9.704817200137141331e-01,7.410107581106545023e-04
9.707626237173837547e-01,7.336944033768445263e-04
9.710408800028482723e-01,7.264497252427974542e-04
9.713165133594476863e-01,7.192760325122319774e-04
9.715895480585208244e-01,7.121726404388594540e-04
9.718600081551874714e-01,7.051388706703515816e-04
9.721279174901152897e-01,6.981740511928148261e-04
9.723932996912754145e-01,6.912775162756606929e-04
9.726561781756900560e-01,6.844486064167796830e-04
9.729165761511640032e-01,6.776866682882582175e-04
9.731745166180094664e-01,6.709910546823473140e-04
9.734300223707558208e-01,6.643611244579221897e-04
9.736831159998491358e-01,6.577962424873371643e-04
9.739338198933430446e-01,6.512957796035760086e-04
9.741821562385726274e-01,6.448591125479376717e-04
9.744281470238237430e-01,6.384856239179701820e-04
9.746718140399863728e-01,6.321747021158859343e-04
9.749131788821970845e-01,6.259257412973638201e-04
9.751522629514737250e-01,6.197381413206458269e-04
9.753890874563341251e-01,6.136113076961530795e-04
9.756236734144086986e-01,6.075446515363499460e-04
9.758560416540374982e-01,6.015375895060787962e-04
9.760862128158580564e-01,5.955895437732715205e-04
9.763142073543839006e-01,5.896999419599549758e-04
9.765400455395677470e-01,5.838682170937566822e-04
9.767637474583584778e-01,5.780938075596633559e-04
9.769853330162442395e-01,5.723761570522310120e-04
9.772048219387839962e-01,5.667147145281689006e-04
9.774222337731315324e-01,5.611089341592160685e-04
9.776375878895456895e-01,5.555582752854625527e-04
9.778509034828893887e-01,5.500622023690309630e-04
9.780621995741218822e-01,5.446201849480470031e-04
9.782714950117743502e-01,5.392316975910871509e-04
9.784788084734203917e-01,5.338962198518715837e-04
9.786841584671326366e-01,5.286132362243919783e-04
9.788875633329282566e-01,5.233822360983946030e-04
9.790890412442075919e-01,5.182027137151457366e-04
9.792886102091769018e-01,5.130741681236583064e-04
9.794862880722660092e-01,5.079961031371610630e-04
9.796820925155318438e-01,5.029680272899910267e-04
9.798760410600517723e-01,4.979894537948287596e-04
9.800681510673096009e-01,4.930599005002120599e-04
9.802584397405667005e-01,4.881788898484964567e-04
9.804469241262274704e-01,4.833459488340527649e-04
9.806336211151912563e-01,4.785606089618742523e-04
9.808185474441944995e-01,4.738224062065207222e-04
9.810017196971454467e-01,4.691308809713291470e-04
9.811831543064444272e-01,4.644855780480610730e-04
9.813628675542983570e-01,4.598860465767799842e-04
9.815408755740226976e-01,4.553318400061260262e-04
9.817171943513326449e-01,4.508225160539160452e-04
9.818918397256286568e-01,4.463576366680075758e-04
9.820648273912665482e-01,4.419367679875806261e-04
9.822361728988224794e-01,4.375594803046461154e-04
9.824058916563457311e-01,4.332253480259393120e-04
9.825739989306011557e-01,4.289339496351276897e-04
9.827405098483057433e-01,4.246848676552757401e-04
9.829054393973497561e-01,4.204776886117135419e-04
9.830688024280144210e-01,4.163120029951271036e-04
9.832306136541759667e-01,4.121874052250186905e-04
9.833908876545010003e-01,4.081034936134745770e-04
9.835496388736345574e-01,4.040598703291795632e-04
9.837068816233751622e-01,4.000561413618231596e-04
9.838626300838448913e-01,3.960919164867212575e-04
9.840168983046470030e-01,3.921668092297946637e-04
9.841697002060144639e-01,3.882804368328445443e-04
9.843210495799522564e-01,3.844324202190689955e-04
9.844709600913668091e-01,3.806223839589558864e-04
9.846194452791894314e-01,3.768499562363856028e-04
9.847665185574893121e-01,3.731147688150779720e-04
9.849121932165767479e-01,3.694164570053265549e-04
9.850564824241005990e-01,3.657546596309662582e-04
9.851993992261329769e-01,3.621290189967034498e-04
9.853409565482487142e-01,3.585391808556503382e-04
9.854811671965938435e-01,3.549847943771901955e-04
9.856200438589455270e-01,3.514655121151214921e-04
9.857575991057653253e-01,3.479809899760312854e-04
9.858938453912419186e-01,3.445308871879893702e-04
9.860287950543256130e-01,3.411148662695128288e-04
9.861624603197556294e-01,3.377325929987536014e-04
9.862948532990775119e-01,3.343837363830250869e-04
9.864259859916533202e-01,3.310679686285241167e-04
9.865558702856632722e-01,3.277849651103652870e-04
9.866845179590980619e-01,3.245344043428768010e-04
9.868119406807454030e-01,3.213159679501101157e-04
9.869381500111651384e-01,3.181293406366780471e-04
9.870631574036603517e-01,3.149742101587808775e-04
9.871869742052364893e-01,3.118502672955324054e-04
9.873096116575549308e-01,3.087572058205385081e-04
9.874310808978784548e-01,3.056947224736829478e-04
9.875513929600074903e-01,3.026625169332275976e-04
9.876705587752102611e-01,2.996602917880946499e-04
9.877885891731447154e-01,2.966877525104388499e-04
9.879054948827709071e-01,2.937446074284602582e-04
9.880212865332594907e-01,2.908305676994188383e-04
9.881359746548885603e-01,2.879453472829507778e-04
9.882495696799359353e-01,2.850886629145605038e-04
9.883620819435627869e-01,2.822602340793903090e-04
9.884735216846890493e-01,2.794597829862231894e-04
9.885838990468638343e-01,2.766870345416798621e-04
9.886932240791251880e-01,2.739417163247042904e-04
9.888015067368560729e-01,2.712235585612193735e-04
9.889087568826305796e-01,2.685322940990504345e-04
9.890149842870535890e-01,2.658676583830714576e-04
9.891201986295945492e-01,2.632293894305385131e-04
9.892244094994117054e-01,2.606172278067010089e-04
9.893276263961724437e-01,2.580309166005764938e-04
9.894298587308641979e-01,2.554702014009819296e-04
9.895311158265984730e-01,2.529348302727801217e-04
9.896314069194106500e-01,2.504245537333052072e-04
9.897307411590492432e-01,2.479391247290562111e-04
9.898291276097613833e-01,2.454782986125463484e-04
9.899265752510705285e-01,2.430418331193995513e-04
9.900230929785461820e-01,2.406294883456534285e-04
9.901186896045698349e-01,2.382410267252346129e-04
9.902133738590914724e-01,2.358762130076903600e-04
9.903071543903816387e-01,2.335348142360710679e-04
9.904000397657761745e-01,2.312165997250495051e-04
9.904920384724137383e-01,2.289213410392383120e-04
9.905831589179689978e-01,2.266488119716728435e-04
9.906734094313770500e-01,2.243987885225399081e-04
9.907627982635538455e-01,2.221710488780520348e-04
9.908513335881090622e-01,2.199653733895478496e-04
9.909390235020523185e-01,2.177815445527836241e-04
9.910258760264951672e-01,2.156193469873858017e-04
9.911118991073449846e-01,2.134785674165216103e-04
9.911971006159937536e-01,2.113589946467549923e-04
9.912814883500014052e-01,2.092604195480580640e-04
9.913650700337713895e-01,2.071826350340517475e-04
9.914478533192225829e-01,2.051254360423830940e-04
9.915298457864540893e-01,2.030886195153139176e-04
9.916110549444036026e-01,2.010719843804875098e-04
9.916914882315017721e-01,1.990753315318448380e-04
9.917711530163191291e-01,1.970984638107596987e-04
9.918500565982085737e-01,1.951411859873052219e-04
9.919282062079417539e-01,1.932033047417233381e-04
9.920056090083391176e-01,1.912846286460645733e-04
9.920822720948961893e-01,1.893849681459703900e-04
9.921582024964020752e-01,1.875041355426667841e-04
9.922334071755549711e-01,1.856419449750826474e-04
9.923078930295701205e-01,1.837982124021632585e-04
9.923816668907836647e-01,1.819727555853459439e-04
9.924547355272503868e-01,1.801653940711738931e-04
9.925271056433372374e-01,1.783759491741106326e-04
9.925987838803101981e-01,1.766042439594755510e-04
9.926697768169174818e-01,1.748501032265646334e-04
9.927400909699658493e-01,1.731133534919281872e-04
9.928097327948935957e-01,1.713938229727799474e-04
9.928787086863369860e-01,1.696913415705981391e-04
9.929470249786925828e-01,1.680057408548430646e-04
9.930146879466744680e-01,1.663368540468518765e-04
9.930817038058653567e-01,1.646845160038830521e-04
9.931480787132651589e-01,1.630485632032873940e-04
9.932138187678318797e-01,1.614288337268623963e-04
9.932789300110200781e-01,1.598251672453181757e-04
9.933434184273131073e-01,1.582374050029129980e-04
9.934072899447506932e-01,1.566653898022320559e-04
9.934705504354528482e-01,1.551089659890875412e-04
9.935332057161373465e-01,1.535679794375935717e-04
9.935952615486345341e-01,1.520422775353488343e-04
9.936567236403964776e-01,1.505317091687805291e-04
9.937175976450006720e-01,1.490361247086259273e-04
9.937778891626515287e-01,1.475553759955296662e-04
9.938376037406748686e-01,1.460893163258088798e-04
9.938967468740101951e-01,1.446378004373205148e-04
9.939553240056968608e-01,1.432006844954834715e-04
9.940133405273562373e-01,1.417778260794323654e-04
9.940708017796709983e-01,1.403690841682817979e-04
9.941277130528572981e-01,1.389743191275510871e-04
9.941840795871355052e-01,1.375933926956869038e-04
9.942399065731953867e-01,1.362261679707340082e-04
9.942951991526564059e-01,1.348725093971314291e-04
9.943499624185252461e-01,1.335322827526167660e-04
9.944042014156490028e-01,1.322053551352719782e-04
9.944579211411627151e-01,1.308915949506915543e-04
9.945111265449352311e-01,1.295908718992542228e-04
9.945638225300090784e-01,1.283030569635431435e-04
9.946160139530374478e-01,1.270280223958577962e-04
9.946677056247171800e-01,1.257656417058632104e-04
9.947189023102163130e-01,1.245157896483563428e-04
9.947696087296006295e-01,1.232783422111307650e-04
9.948198295582534323e-01,1.220531766029839781e-04
9.948695694272930989e-01,1.208401712418119241e-04
9.949188329239870843e-01,1.196392057428350114e-04
9.949676245921603712e-01,1.184501609069356088e-04
9.950159489326028117e-01,1.172729187090901920e-04
9.950638104034700282e-01,1.161073622869368918e-04
9.951112134206830939e-01,1.149533759294273533e-04
9.951581623583228842e-01,1.138108450656031027e-04
9.952046615490213188e-01,1.126796562534794656e-04
9.952507152843498295e-01,1.115596971690191908e-04
9.952963278152027193e-01,1.104508565952357167e-04
9.953415033521787469e-01,1.093530244113769266e-04
9.953862460659578248e-01,1.082660915822276378e-04
9.954305600876749427e-01,1.071899501475153061e-04
9.954744495092908707e-01,1.061244932114007187e-04
9.955179183839586443e-01,1.050696149320931268e-04
9.955609707263878283e-01,1.040252105115416643e-04
9.956036105132045622e-01,1.029911761852409066e-04
9.956458416833083858e-01,1.019674092121339808e-04
9.956876681382262895e-01,1.009538078645978574e-04
9.957290937424634336e-01,9.995027141854676684e-05
9.957701223238496491e-01,9.895670014360863646e-05
9.958107576738847166e-01,9.797299529341066621e-05
9.958510035480782063e-01,9.699905909595773904e-05
9.958908636662883174e-01,9.603479474408970710e-05
9.959303417130556113e-01,9.508010638605087926e-05
9.959694413379355238e-01,9.413489911612979205e-05
9.960081661558267685e-01,9.319907896540277940e-05
9.960465197472964105e-01,9.227255289256629787e-05
9.960845056589031632e-01,9.135522877484444134e-05
9.961221274035164663e-01,9.044701539900364259e-05
9.961593884606336768e-01,8.954782245243463610e-05
9.961962922766935957e-01,8.865756051433292060e-05
9.962328422653868865e-01,8.777614104696460258e-05
9.962690418079650501e-01,8.690347638700348537e-05
9.963048942535446262e-01,8.603947973697075090e-05
9.963404029194103950e-01,8.518406515673863650e-05
9.963755710913143604e-01,8.433714755512828818e-05
9.964104020237726234e-01,8.349864268158882063e-05
9.964448989403598134e-01,8.266846711794594244e-05
9.964790650340000777e-01,8.184653827024089524e-05
9.965129034672556285e-01,8.103277436064839061e-05
9.965464173726132913e-01,8.022709441946119830e-05
9.965796098527671676e-01,7.942941827716896509e-05
9.966124839808999658e-01,7.863966655659724767e-05
9.966450428009606677e-01,7.785776066513351199e-05
9.966772893279401968e-01,7.708362278702833559e-05
9.967092265481445335e-01,7.631717587576030684e-05
9.967408574194651649e-01,7.555834364649118397e-05
9.967721848716468713e-01,7.480705056857763597e-05
9.968032118065534020e-01,7.406322185816706328e-05
9.968339410984302651e-01,7.332678347086410853e-05
9.968643755941656304e-01,7.259766209445847889e-05
9.968945181135482336e-01,7.187578514173885403e-05
9.969243714495229503e-01,7.116108074336055707e-05
9.969539383684450362e-01,7.045347774079334792e-05
9.969832216103298173e-01,6.975290567933710136e-05
9.970122238891026001e-01,6.905929480119540854e-05
9.970409478928445868e-01,6.837257603863156432e-05
9.970693962840366797e-01,6.769268100717585094e-05
9.970975716998020655e-01,6.701954199890900040e-05
9.971254767521448015e-01,6.635309197581053286e-05
9.971531140281881811e-01,6.569326456316259253e-05
9.971804860904089907e-01,6.503999404303167009e-05
9.972075954768713224e-01,6.439321534779992716e-05
9.972344447014565016e-01,6.375286405376879662e-05
9.972610362540924589e-01,6.311887637482455841e-05
9.972873726009796602e-01,6.249118915615652645e-05
9.973134561848157054e-01,6.186973986805007245e-05
9.973392894250179275e-01,6.125446659972652802e-05
9.973648747179433283e-01,6.064530805325195388e-05
9.973902144371065148e-01,6.004220353750520142e-05
9.974153109333964151e-01,5.944509296219607791e-05
9.974401665352897739e-01,5.885391683195484550e-05
9.974647835490639824e-01,5.826861624046617921e-05
9.974891642590065777e-01,5.768913286466921390e-05
9.975133109276236310e-01,5.711540895901381378e-05
9.975372257958462496e-01,5.654738734976460119e-05
9.975609110832345250e-01,5.598501142937301891e-05
9.975843689881801479e-01,5.542822515089200171e-05
9.976076016881068043e-01,5.487697302245319957e-05
9.976306113396686825e-01,5.433120010179801794e-05
9.976534000789476497e-01,5.379085199085448596e-05
9.976759700216478732e-01,5.325587483037824834e-05
9.976983232632888887e-01,5.272621529463484516e-05
9.977204618793972246e-01,5.220182058614131773e-05
9.977423879256953620e-01,5.168263843045905662e-05
9.977641034382900287e-01,5.116861707103116295e-05
9.977856104338581611e-01,5.065970526407655411e-05
9.978069109098303135e-01,5.015585227353420029e-05
9.978280068445744000e-01,4.965700786604950937e-05
9.978489001975754391e-01,4.916312230602047162e-05
9.978695929096154105e-01,4.867414635068147377e-05
9.978900869029502241e-01,4.819003124524257666e-05
9.979103840814854687e-01,4.771072871807598289e-05
9.979304863309509388e-01,4.723619097594291129e-05
9.979503955190727194e-01,4.676637069927731745e-05
9.979701134957439379e-01,4.630122103750583344e-05
9.979896420931947398e-01,4.584069560441995922e-05
9.980089831261590438e-01,4.538474847359377703e-05
9.980281383920411864e-01,4.493333417383986358e-05
9.980471096710802348e-01,4.448640768471948012e-05
9.980658987265134119e-01,4.404392443208713845e-05
9.980845073047365235e-01,4.360584028368518259e-05
9.981029371354652735e-01,4.317211154478148776e-05
9.981211899318925829e-01,4.274269495384369025e-05
9.981392673908460189e-01,4.231754767826518789e-05
9.981571711929432267e-01,4.189662731012372084e-05
9.981749030027458058e-01,4.147989186198769115e-05
9.981924644689119663e-01,4.106729976276358030e-05
9.982098572243478518e-01,4.065880985357817653e-05
9.982270828863567536e-01,4.025438138370998414e-05
9.982441430567878804e-01,3.985397400655187825e-05
9.982610393221827971e-01,3.945754777561903177e-05
9.982777732539216409e-01,3.906506314059622593e-05
9.982943464083662288e-01,3.867648094341802578e-05
9.983107603270039432e-01,3.829176241439605070e-05
9.983270165365882853e-01,3.791086916837588423e-05
9.983431165492797632e-01,3.753376320093724367e-05
9.983590618627836699e-01,3.716040688463132413e-05
9.983748539604888617e-01,3.679076296524995729e-05
9.983904943116026498e-01,3.642479455813920876e-05
9.984059843712865812e-01,3.606246514454134773e-05
9.984213255807898868e-01,3.570373856797803662e-05
9.984365193675813765e-01,3.534857903066898768e-05
9.984515671454812225e-01,3.499695108998074008e-05
9.984664703147904108e-01,3.464881965491795811e-05
9.984812302624195279e-01,3.430414998264159714e-05
9.984958483620163250e-01,3.396290767502647371e-05
9.985103259740916171e-01,3.362505867525244574e-05
9.985246644461447385e-01,3.329056926442443265e-05
9.985388651127869997e-01,3.295940605823284900e-05
9.985529292958649217e-01,3.263153600363965248e-05
9.985668583045812507e-01,3.230692637560187141e-05
9.985806534356154174e-01,3.198554477382725843e-05
9.985943159732432184e-01,3.166735911955769313e-05
9.986078471894545006e-01,3.135233765238852583e-05
9.986212483440702892e-01,3.104044892711894319e-05
9.986345206848588063e-01,3.073166181062917459e-05
9.986476654476501569e-01,3.042594547879477477e-05
9.986606838564501265e-01,3.012326941342498944e-05
9.986735771235528691e-01,2.982360339923547976e-05
9.986863464496521514e-01,2.952691752085079819e-05
9.986989930239524860e-01,2.923318215983223791e-05
9.987115180242781554e-01,2.894236799174124754e-05
9.987239226171815698e-01,2.865444598322550228e-05
9.987362079580512919e-01,2.836938738913779925e-05
9.987483751912177299e-01,2.808716374968339962e-05
9.987604254500591638e-01,2.780774688759134175e-05
9.987723598571054406e-01,2.753110890531973052e-05
9.987841795241421128e-01,2.725722218228253789e-05
9.987958855523125790e-01,2.698605937210778099e-05
9.988074790322191143e-01,2.671759339992259177e-05
9.988189610440243449e-01,2.645179745966128872e-05
9.988303326575496133e-01,2.618864501140568323e-05
9.988415949323747878e-01,2.592810977874593500e-05
9.988527489179350738e-01,2.567016574617123992e-05
9.988637956536178253e-01,2.541478715648614922e-05
9.988747361688590232e-01,2.516194850824876914e-05
9.988855714832375332e-01,2.491162455323967399e-05
9.988963026065692530e-01,2.466379029395036199e-05
9.989069305390007036e-01,2.441842098110010367e-05
9.989174562711006233e-01,2.417549211117724238e-05
9.989278807839517826e-01,2.393497942400128438e-05
9.989382050492413567e-01,2.369685890031419804e-05
9.989484300293505203e-01,2.346110675939043581e-05
9.989585566774434877e-01,2.322769945667384447e-05
9.989685859375551091e-01,2.299661368143795685e-05
9.989785187446783565e-01,2.276782635446601935e-05
9.989883560248502548e-01,2.254131462575888019e-05
9.989980986952377018e-01,2.231705587226061444e-05
9.990077476642218457e-01,2.209502769560984465e-05
9.990173038314824616e-01,2.187520791991326736e-05
9.990267680880802192e-01,2.165757458953794301e-05
9.990361413165397275e-01,2.144210596693020302e-05
9.990454243909303589e-01,2.122878053045132142e-05
9.990546181769476286e-01,2.101757697223774696e-05
9.990637235319927978e-01,2.080847419608238233e-05
9.990727413052521433e-01,2.060145131533386791e-05
9.990816723377751174e-01,2.039648765082099194e-05
9.990905174625528407e-01,2.019356272879327217e-05
9.990992775045939300e-01,1.999265627888478016e-05
9.991079532810018815e-01,1.979374823209806392e-05
9.991165456010497881e-01,1.959681871880542803e-05
9.991250552662553908e-01,1.940184806677256517e-05
9.991334830704553527e-01,1.920881679920162884e-05
9.991418297998782005e-01,1.901770563279097222e-05
9.991500962332173774e-01,1.882849547581810594e-05
9.991582831417031851e-01,1.864116742623760431e-05
9.991663912891739496e-01,1.845570276980043126e-05
9.991744214321467421e-01,1.827208297819195187e-05
9.991823743198871011e-01,1.809028970718560723e-05
9.991902506944788653e-01,1.791030479481885268e-05
9.991980512908923417e-01,1.773211025958323477e-05
9.992057768370522508e-01,1.755568829863490881e-05
9.992134280539055613e-01,1.738102128602285934e-05
9.992210056554874376e-01,1.720809177093215726e-05
9.992285103489881859e-01,1.703688247594829780e-05
9.992359428348176476e-01,1.686737629533500635e-05
9.992433038066712570e-01,1.669955629333159721e-05
9.992505939515928803e-01,1.653340570246704264e-05
9.992578139500394308e-01,1.636890792188846845e-05
9.992649644759433736e-01,1.620604651570964653e-05
9.992720461967753431e-01,1.604480521137234176e-05
9.992790597736055380e-01,1.588516789802622603e-05
9.992860058611653384e-01,1.572711862492478079e-05
9.992928851079078134e-01,1.557064159983480292e-05
9.992996981560673397e-01,1.541572118746507736e-05
9.993064456417198871e-01,1.526234190790719267e-05
9.993131281948410827e-01,1.511048843509403768e-05
9.993197464393651641e-01,1.496014559527358872e-05
9.993263009932422669e-01,1.481129836549553785e-05
9.993327924684961561e-01,1.466393187211622553e-05
9.993392214712802923e-01,1.451803138931513183e-05
9.993455886019347867e-01,1.437358233762819319e-05
9.993518944550412453e-01,1.423057028249559998e-05
9.993581396194782807e-01,1.408898093282194213e-05
9.993643246784759127e-01,1.394880013955367827e-05
9.993704502096697473e-01,1.381001389426762824e-05
9.993765167851543785e-01,1.367260832777550144e-05
9.993825249715363457e-01,1.353656970874216766e-05
9.993884753299867585e-01,1.340188444231573541e-05
9.993943684162932550e-01,1.326853906877404745e-05
9.994002047809117384e-01,1.313652026218172536e-05
9.994059849690170028e-01,1.300581482906243687e-05
9.994117095205532486e-01,1.287640970708426859e-05
9.994173789702847088e-01,1.274829196375633536e-05
9.994229938478447206e-01,1.262144879514094634e-05
9.994285546777850193e-01,1.249586752457594557e-05
9.994340619796241443e-01,1.237153560141138772e-05
9.994395162678959554e-01,1.224844059975881776e-05
9.994449180521971510e-01,1.212657021725128072e-05
9.994502678372345628e-01,1.200591227381727038e-05
9.994555661228717858e-01,1.188645471046675482e-05
9.994608134041759184e-01,1.176818558808757989e-05
9.994660101714630818e-01,1.165109308625629422e-05
9.994711569103443827e-01,1.153516550205826794e-05
9.994762541017703228e-01,1.142039124892118430e-05
9.994813022220757626e-01,1.130675885546006111e-05
9.994863017430244412e-01,1.119425696433209607e-05
9.994912531318521642e-01,1.108287433110529506e-05
9.994961568513104355e-01,1.097259982313592812e-05
9.995010133597092006e-01,1.086342241845866055e-05
9.995058231109599234e-01,1.075533120468773090e-05
9.995105865546169976e-01,1.064831537792743623e-05
9.995153041359198243e-01,1.054236424169573618e-05
9.995199762958342227e-01,1.043746720585624608e-05
9.995246034710931760e-01,1.033361378556234769e-05
9.995291860942373541e-01,1.023079360021171506e-05
9.995337245936555259e-01,1.012899637240980205e-05
9.995382193936239723e-01,1.002821192694572693e-05
9.995426709143461208e-01,9.928430189776202169e-06
9.995470795719915147e-01,9.829641187020956750e-06
9.995514457787342266e-01,9.731835043968078934e-06
9.995557699427916054e-01,9.635001984087900495e-06
9.995600524684616905e-01,9.539132328058649648e-06
9.995642937561610708e-01,9.444216492799801794e-06
9.995684942024617436e-01,9.350244990516296019e-06
9.995726542001286408e-01,9.257208427752294257e-06
9.995767741381550442e-01,9.165097504452944917e-06
9.995808544017996677e-01,9.073903013037474730e-06
9.995848953726220731e-01,8.983615837479475293e-06
9.995888974285178641e-01,8.894226952397647079e-06
9.995928609437543244e-01,8.805727422155527084e-06
9.995967862890046129e-01,8.718108399968910917e-06
9.996006738313828466e-01,8.631361127023988162e-06
9.996045239344775180e-01,8.545476931602369205e-06
9.996083369583856904e-01,8.460447228216046059e-06
9.996121132597466374e-01,8.376263516750909915e-06
9.996158531917742618e-01,8.292917381617559959e-06
9.996195571042908457e-01,8.210400490912347728e-06
9.996232253437588033e-01,8.128704595584957177e-06
9.996268582533132108e-01,8.047821528615432547e-06
9.996304561727937799e-01,7.967743204199344531e-06
9.996340194387761668e-01,7.888461616939937681e-06
9.996375483846035026e-01,7.809968841049947546e-06
9.996410433404172569e-01,7.732257029559692628e-06
9.996445046331879913e-01,7.655318413534126253e-06
9.996479325867455579e-01,7.579145301297654044e-06
9.996513275218096295e-01,7.503730077665662428e-06
9.996546897560191214e-01,7.429065203184657239e-06
9.996580196039618338e-01,7.355143213379941762e-06
9.996613173772037619e-01,7.281956718009687329e-06
9.996645833843180728e-01,7.209498400327996870e-06
9.996678179309136381e-01,7.137761016353729129e-06
9.996710213196636774e-01,7.066737394147589083e-06
9.996741938503337366e-01,6.996420433096430837e-06
9.996773358198096648e-01,6.926803103203602408e-06
9.996804475221252595e-01,6.857878444387889596e-06
9.996835292484893554e-01,6.789639565787888474e-06
9.996865812873133583e-01,6.722079645074318823e-06
9.996896039242374465e-01,6.655191927769096044e-06
9.996925974421579930e-01,6.588969726570260291e-06
9.996955621212531007e-01,6.523406420685005791e-06
9.996984982390089147e-01,6.458495455167925347e-06
9.997014060702456018e-01,6.394230340266769704e-06
9.997042858871428850e-01,6.330604650774674875e-06
9.997071379592651352e-01,6.267612025387948533e-06
9.997099625535866840e-01,6.205246166071542385e-06
9.997127599345165816e-01,6.143500837429525424e-06
9.997155303639232438e-01,6.082369866082659562e-06
9.997182741011585438e-01,6.021847140052195859e-06
9.997209914030826816e-01,5.961926608148869006e-06
9.997236825240871649e-01,5.902602279369303337e-06
9.997263477161189016e-01,5.843868222297087694e-06
9.997289872287040691e-01,5.785718564510686687e-06
9.997316013089706521e-01,5.728147491997197339e-06
9.997341902016716464e-01,5.671149248571111682e-06
9.997367541492080401e-01,5.614718135300089411e-06
9.997392933916512403e-01,5.558848509935200324e-06
9.997418081667654999e-01,5.503534786347650795e-06
9.997442987100300105e-01,5.448771433971082891e-06
9.997467652546607741e-01,5.394552977248637185e-06
9.997492080316321417e-01,5.340873995086668179e-06
9.997516272696989059e-01,5.287729120312748247e-06
9.997540231954169521e-01,5.235113039139793937e-06
9.997563960331646848e-01,5.183020490635529426e-06
9.997587460051639008e-01,5.131446266196473973e-06
9.997610733315003273e-01,5.080385209028244860e-06
9.997633782301446059e-01,5.029832213629956577e-06
9.997656609169717212e-01,4.979782225284441662e-06
9.997679216057818730e-01,4.930230239553539350e-06
9.997701605083201271e-01,4.881171301777700687e-06
9.997723778342959555e-01,4.832600506581604206e-06
9.997745737914032205e-01,4.784512997383639140e-06
9.997767485853390479e-01,4.736903965910971443e-06
9.997789024198232566e-01,4.689768651719405698e-06
9.997810354966171209e-01,4.643102341717407665e-06
9.997831480155424666e-01,4.596900369695487686e-06
9.997852401745002116e-01,4.551158115860215681e-06
9.997873121694884624e-01,4.505871006372245136e-06
9.997893641946211662e-01,4.461034512889890253e-06
9.997913964421459854e-01,4.416644152116267403e-06
9.997934091024626158e-01,4.372695485351578925e-06
9.997954023641396626e-01,4.329184118049849769e-06
9.997973764139332919e-01,4.286105699379426667e-06
9.997993314368035511e-01,4.243455921788794127e-06
9.998012676159326872e-01,4.201230520575775166e-06
9.998031851327412456e-01,4.159425273461614350e-06
9.998050841669055000e-01,4.118036000169303612e-06
9.998069648963744394e-01,4.077058562005499499e-06
9.998088274973855327e-01,4.036488861447469248e-06
9.998106721444818268e-01,3.996322841733281845e-06
9.998124990105282661e-01,3.956556486456643368e-06
9.998143082667272363e-01,3.917185819165751503e-06
9.998161000826348843e-01,3.878206902965578843e-06
9.998178746261772165e-01,3.839615840124947859e-06
9.998196320636649759e-01,3.801408771686674668e-06
9.998213725598100732e-01,3.763581877082142358e-06
9.998230962777400199e-01,3.726131373749696558e-06
9.998248033790139155e-01,3.689053516756305036e-06
9.998264940236369913e-01,3.652344598423767569e-06
9.998281683700758204e-01,3.616000947957857389e-06
9.998298265752729730e-01,3.580018931081663490e-06
9.998314687946616708e-01,3.544394949672582378e-06
9.998330951821802204e-01,3.509125441402405298e-06
9.998347058902864459e-01,3.474206879381737619e-06
9.998363010699721221e-01,3.439635771807207066e-06
9.998378808707764076e-01,3.405408661612671224e-06
9.998394454408005005e-01,3.371522126123891949e-06
9.998409949267209607e-01,3.337972776716156176e-06
9.998425294738039204e-01,3.304757258476019242e-06
9.998440492259178525e-01,3.271872249865705776e-06
9.998455543255476696e-01,3.239314462391300634e-06
9.998470449138079363e-01,3.207080640274257239e-06
9.998485211304555254e-01,3.175167560125693931e-06
9.998499831139031624e-01,3.143572030624621401e-06
9.998514310012321937e-01,3.112290892198687074e-06
9.998528649282054648e-01,3.081321016708547341e-06
9.998542850292796436e-01,3.050659307135363649e-06
9.998556914376180993e-01,3.020302697270980718e-06
9.998570842851034479e-01,2.990248151411826196e-06
9.998584637023492094e-01,2.960492664055218009e-06
9.998598298187126865e-01,2.931033259599100076e-06
9.998611827623068438e-01,2.901866992044784562e-06
9.998625226600118543e-01,2.872990944702214066e-06
9.998638496374877560e-01,2.844402229898780908e-06
9.998651638191852209e-01,2.816097988690428339e-06
9.998664653283578785e-01,2.788075390576026365e-06
9.998677542870735291e-01,2.760331633214589381e-06
9.998690308162256901e-01,2.732863942144943835e-06
9.998702950355445873e-01,2.705669570508542629e-06
9.998715470636087010e-01,2.678745798775031526e-06
9.998727870178553134e-01,2.652089934470153789e-06
9.998740150145923877e-01,2.625699311906945548e-06
9.998752311690082273e-01,2.599571291919023338e-06
9.998764355951831329e-01,2.573703261596905277e-06
9.998776284060999497e-01,2.548092634026950015e-06
9.998788097136539488e-01,2.522736848032530139e-06
9.998799796286641506e-01,2.497633367918313777e-06
9.998811382608830955e-01,2.472779683216558749e-06
9.998822857190072799e-01,2.448173308436282392e-06
9.998834221106871478e-01,2.423811782814920819e-06
9.998845475425376383e-01,2.399692670072116346e-06
9.998856621201475114e-01,2.375813558166465724e-06
9.998867659480894510e-01,2.352172059054170804e-06
9.998878591299299456e-01,2.328765808450439523e-06
9.998889417682388370e-01,2.305592465593248836e-06
9.998900139645988672e-01,2.282649713009124861e-06
9.998910758196154491e-01,2.259935256281749994e-06
9.998921274329254372e-01,2.237446823822381831e-06
9.998931689032072301e-01,2.215182166642873320e-06
9.998942003281892088e-01,2.193139058130953233e-06
9.998952218046596174e-01,2.171315293827425156e-06
9.998962334284750009e-01,2.149708691206048613e-06
9.998972352945694198e-01,2.128317089455146448e-06
9.998982274969632211e-01,2.107138349261691888e-06
9.998992101287720313e-01,2.086170352597539451e-06
9.999001832822149716e-01,2.065411002507483748e-06
9.999011470486240949e-01,2.044858222899868286e-06
9.999021015184519356e-01,2.024509958338838346e-06
9.999030467812807244e-01,2.004364173838952444e-06
9.999039829258303813e-01,1.984418854661833008e-06
9.999049100399669543e-01,1.964672006114550513e-06
9.999058282107107232e-01,1.945121653350447074e-06
9.999067375242443045e-01,1.925765841171508415e-06
9.999076380659208674e-01,1.906602633832990632e-06
9.999085299202720156e-01,1.887630114849977987e-06
9.999094131710156708e-01,1.868846386805601524e-06
9.999102879010639544e-01,1.850249571161564778e-06
9.999111541925307378e-01,1.831837808070152446e-06
9.999120121267395245e-01,1.813609256188378645e-06
9.999128617842309996e-01,1.795562092493976417e-06
9.999137032447708018e-01,1.777694512102962719e-06
9.999145365873561841e-01,1.760004728089398063e-06
9.999153618902243412e-01,1.742490971306565797e-06
9.999161792308592922e-01,1.725151490210173032e-06
9.999169886859989864e-01,1.707984550683312132e-06
9.999177903316425198e-01,1.690988435862942837e-06
9.999185842430577953e-01,1.674161445968320870e-06
9.999193704947876293e-01,1.657501898131129292e-06
9.999201491606574121e-01,1.641008126227059761e-06
9.999209203137817692e-01,1.624678480709429433e-06
9.999216840265715556e-01,1.608511328444093811e-06
9.999224403707401843e-01,1.592505052546241286e-06
9.999231894173109536e-01,1.576658052218804451e-06
9.999239312366230426e-01,1.560968742592251866e-06
9.999246658983388381e-01,1.545435554566316771e-06
9.999253934714494862e-01,1.530056934652956973e-06
9.999261140242823309e-01,1.514831344821104287e-06
9.999268276245065756e-01,1.499757262342956015e-06
9.999275343391399451e-01,1.484833179641575504e-06
9.999282342345550134e-01,1.470057604140336061e-06
9.999289273764850883e-01,1.455429058113535900e-06
9.999296138300305392e-01,1.440946078538720058e-06
9.999302936596652369e-01,1.426607216950460488e-06
9.999309669292416602e-01,1.412411039295389548e-06
9.999316337019980017e-01,1.398356125788980705e-06
9.999322940405631632e-01,1.384441070773451981e-06
9.999329480069631959e-01,1.370664482577279607e-06
9.999335956626266286e-01,1.357024983376113103e-06
9.999342370683907966e-01,1.343521209054872800e-06
9.999348722845067261e-01,1.330151809071514549e-06
9.999355013706457962e-01,1.316915446321859775e-06
9.999361243859042903e-01,1.303810797005958671e-06
9.999367413888096134e-01,1.290836550495785975e-06
9.999373524373255107e-01,1.277991409204062254e-06
9.999379575888576177e-01,1.265274088454659128e-06
9.999385569002584573e-01,1.252683316354020944e-06
9.999391504278332121e-01,1.240217833664043336e-06
9.999397382273450541e-01,1.227876393676217900e-06
9.999403203540195850e-01,1.215657762086849838e-06
9.999408968625509431e-01,1.203560716873784804e-06
9.999414678071064655e-01,1.191584048174092058e-06
9.999420332413315737e-01,1.179726558163147543e-06
9.999425932183553245e-01,1.167987060934911710e-06
9.999431477907948507e-01,1.156364382383231402e-06
9.999436970107605793e-01,1.144857360084576400e-06
9.999442409298611167e-01,1.133464843181688863e-06
9.999447795992078003e-01,1.122185692268558369e-06
9.999453130694199166e-01,1.111018779276540028e-06
9.999458413906290311e-01,1.099962987361440334e-06
9.999463646124838734e-01,1.089017210791974572e-06
9.999468827841550000e-01,1.078180354839086505e-06
9.999473959543393464e-01,1.067451335666533103e-06
9.999479041712646676e-01,1.056829080222554326e-06
9.999484074826943125e-01,1.046312526132482049e-06
9.999489059359315535e-01,1.035900621592555803e-06
9.999493995778238054e-01,1.025592325264794547e-06
9.999498884547675104e-01,1.015386606172762916e-06
9.999503726127120240e-01,1.005282443598598906e-06
9.999508520971639447e-01,9.952788269808432737e-07
9.999513269531917770e-01,9.853747558134344644e-07
9.999517972254297060e-01,9.755692395457047207e-07
9.999522629580819277e-01,9.658612974832297960e-07
9.999527241949269785e-01,9.562499586898746755e-07
9.999531809793212878e-01,9.467342618906092516e-07
9.999536333542040634e-01,9.373132553754258824e-07
9.999540813621005109e-01,9.279859969042090155e-07
9.999545250451263856e-01,9.187515536124241043e-07
9.999549644449915453e-01,9.096090019179374197e-07
9.999553996030039471e-01,9.005574274285692856e-07
9.999558305600737551e-01,8.915959248506982715e-07
9.999562573567170043e-01,8.827235978987696974e-07
9.999566800330591532e-01,8.739395592055809753e-07
9.999570986288394137e-01,8.652429302336474459e-07
9.999575131834138597e-01,8.566328411872622532e-07
9.999579237357595352e-01,8.481084309255563538e-07
9.999583303244776733e-01,8.396688468764203816e-07
9.999587329877979158e-01,8.313132449511658666e-07
9.999591317635814214e-01,8.230407894602094579e-07
9.999595266893246404e-01,8.148506530294248200e-07
9.999599178021626456e-01,8.067420165174390772e-07
9.999603051388725738e-01,7.987140689337537384e-07
9.999606887358774010e-01,7.907660073575652713e-07
9.999610686292491613e-01,7.828970368575636818e-07
9.999614448547122780e-01,7.751063704123604388e-07
9.999618174476466725e-01,7.673932288318185957e-07
9.999621864430917606e-01,7.597568406791674751e-07
9.999625518757491172e-01,7.521964421937806868e-07
9.999629137799858070e-01,7.447112772148854588e-07
9.999632721898381593e-01,7.373005971058705021e-07
9.999636271390138775e-01,7.299636606794543559e-07
9.999639786608964798e-01,7.226997341235943567e-07
9.999643267885472975e-01,7.155080909280334235e-07
9.999646715547092501e-01,7.083880118117284986e-07
9.999650129918099539e-01,7.013387846508491466e-07
9.999653511319640531e-01,6.943597044075947061e-07
9.999656860069772168e-01,6.874500730597179718e-07
9.999660176483481377e-01,6.806091995306509054e-07
9.999663460872720844e-01,6.738363996204744154e-07
9.999666713546440100e-01,6.671309959374270611e-07
9.999669934810607730e-01,6.604923178301936620e-07
9.999673124968243565e-01,6.539197013208649700e-07
9.999676284319448660e-01,6.474124890384809460e-07
9.999679413161430830e-01,6.409700301533205913e-07
9.999682511788534622e-01,6.345916803118410289e-07
9.999685580492265746e-01,6.282768015721783803e-07
9.999688619561323266e-01,6.220247623404215587e-07
9.999691629281620697e-01,6.158349373073869777e-07
9.999694609936317091e-01,6.097067073861123894e-07
9.999697561805841461e-01,6.036394596499695877e-07
9.999700485167923869e-01,5.976325872713105287e-07
9.999703380297612076e-01,5.916854894608473011e-07
9.999706247467305964e-01,5.857975714075117277e-07
9.999709086946778624e-01,5.799682442189966171e-07
9.999711899003203008e-01,5.741969248628869742e-07
9.999714683901178569e-01,5.684830361082966768e-07
9.999717441902751247e-01,5.628260064682066023e-07
9.999720173267442336e-01,5.572252701422549634e-07
9.999722878252274016e-01,5.516802669601801770e-07
9.999725557111786012e-01,5.461904423258210810e-07
9.999728210098068892e-01,5.407552471616009127e-07
9.999730837460780730e-01,5.353741378536770547e-07
9.999733439447174854e-01,5.300465761975210741e-07
9.999736016302118724e-01,5.247720293441195309e-07
9.999738568268120575e-01,5.195499697467061930e-07
9.999741095585351625e-01,5.143798751079517559e-07
9.999743598491666052e-01,5.092612283277894717e-07
9.999746077222627649e-01,5.041935174516492599e-07
9.999748532011526470e-01,4.991762356192815651e-07
9.999750963089405476e-01,4.942088810140865751e-07
9.999753370685079412e-01,4.892909568128814619e-07
9.999755755025158122e-01,4.844219711362684857e-07
9.999758116334064306e-01,4.796014369993938996e-07
9.999760454834061285e-01,4.748288722632685423e-07
9.999762770745264095e-01,4.701037995865672695e-07
9.999765064285671690e-01,4.654257463778457606e-07
9.999767335671175816e-01,4.607942447483296025e-07
9.999769585115590997e-01,4.562088314650744261e-07
9.999771812830666740e-01,4.516690479046596207e-07
9.999774019026114180e-01,4.471744400073406646e-07
9.999776203909619410e-01,4.427245582315932605e-07
9.999778367686870117e-01,4.383189575092069308e-07
9.999780510561566693e-01,4.339571972007288083e-07
9.999782632735447763e-01,4.296388410514153819e-07
9.999784734408306841e-01,4.253634571476206229e-07
9.999786815778008986e-01,4.211306178735576528e-07
9.999788877040515223e-01,4.169398998685814960e-07
9.999790918389893646e-01,4.127908839848066738e-07
9.999792940018342735e-01,4.086831552452061788e-07
9.999794942116206897e-01,4.046163028021269779e-07
9.999796924871994230e-01,4.005899198961665092e-07
9.999798888472398728e-01,3.966036038155088541e-07
9.999800833102311381e-01,3.926569558556678549e-07
9.999802758944840164e-01,3.887495812795712701e-07
9.999804666181327795e-01,3.848810892781288491e-07
9.999806554991368390e-01,3.810510929311077219e-07
9.999808425552825231e-01,3.772592091684530626e-07
9.999810278041845191e-01,3.735050587319927775e-07
9.999812112632876504e-01,3.697882661374700999e-07
9.999813929498686527e-01,3.661084596370331070e-07
9.999815728810373949e-01,3.624652711820192150e-07
9.999817510737389892e-01,3.588583363861619212e-07
9.999819275447551226e-01,3.552872944891632523e-07
9.999821023107053897e-01,3.517517883205773907e-07
9.999822753880495130e-01,3.482514642641304180e-07
9.999824467930880090e-01,3.447859722223196314e-07
9.999826165419646307e-01,3.413549655814138247e-07
9.999827846506671447e-01,3.379581011768032354e-07
9.999829511350292188e-01,3.345950392586441527e-07
9.999831160107319761e-01,3.312654434579193662e-07
9.999832792933048831e-01,3.279689807527622537e-07
9.999834409981280814e-01,3.247053214351664271e-07
9.999836011404331648e-01,3.214741390780236576e-07
9.999837597353048446e-01,3.182751105024448150e-07
9.999839167976823928e-01,3.151079157454752067e-07
9.999840723423608635e-01,3.119722380280617506e-07
9.999842263839926471e-01,3.088677637233848484e-07
9.999843789370890246e-01,3.057941823255052493e-07
9.999845300160211670e-01,3.027511864182783114e-07
9.999846796350213562e-01,2.997384716446432339e-07
9.999848278081852060e-01,2.967557366761532177e-07
9.999849745494716613e-01,2.938026831828517969e-07
9.999851198727056634e-01,2.908790158034483327e-07
9.999852637915783715e-01,2.879844421157485694e-07
9.999854063196490506e-01,2.851186726074418447e-07
9.999855474703461811e-01,2.822814206471168926e-07
9.999856872569686805e-01,2.794724024556078837e-07
9.999858256926872357e-01,2.766913370776237445e-07
9.999859627905454129e-01,2.739379463536215286e-07
9.999860985634609900e-01,2.712119548920177541e-07
9.999862330242270669e-01,2.685130900416184867e-07
9.999863661855133978e-01,2.658410818643619781e-07
9.999864980598676123e-01,2.631956631083323557e-07
9.999866286597162146e-01,2.605765691810045512e-07
9.999867579973655829e-01,2.579835381228107321e-07
9.999868860850039676e-01,2.554163105809154199e-07
9.999870129347013803e-01,2.528746297832868594e-07
9.999871385584119254e-01,2.503582415130276315e-07
9.999872629679740221e-01,2.478668940829272432e-07
9.999873861751120696e-01,2.454003383103006427e-07
9.999875081914373354e-01,2.429583274920772982e-07
9.999876290284489544e-01,2.405406173801021408e-07
9.999877486975352614e-01,2.381469661567354835e-07
9.999878672099745680e-01,2.357771344106434164e-07
9.999879845769367170e-01,2.334308851128633822e-07
9.999881008094833046e-01,2.311079835931080059e-07
9.999882159185695674e-01,2.288081975162711273e-07
9.999883299150449378e-01,2.265312968592171659e-07
9.999884428096540434e-01,2.242770538877526773e-07
9.999885546130380387e-01,2.220452431338590871e-07
9.999886653357352717e-01,2.198356413731523763e-07
9.999887749881826160e-01,2.176480276025344616e-07
9.999888835807159149e-01,2.154821830181153602e-07
9.999889911235716466e-01,2.133378909933071982e-07
9.999890976268871468e-01,2.112149370571676421e-07
9.999892031007023840e-01,2.091131088729588482e-07
9.999893075549599608e-01,2.070321962168890001e-07
9.999894109995070002e-01,2.049719909571110271e-07
9.999895134440952571e-01,2.029322870328849846e-07
9.999896148983826727e-01,2.009128804339779744e-07
9.999897153719335963e-01,1.989135691802685977e-07
9.999898148742205617e-01,1.969341533015254461e-07
9.999899134146245094e-01,1.949744348174298030e-07
9.999900110024357858e-01,1.930342177177547286e-07
9.999901076468550309e-01,1.911133079427695350e-07
9.999902033569942894e-01,1.892115133638387615e-07
9.999902981418775649e-01,1.873286437641870880e-07
9.999903920104419308e-01,1.854645108198966547e-07
9.999904849715378630e-01,1.836189280810522401e-07
9.999905770339309052e-01,1.817917109531018782e-07
9.999906682063016694e-01,1.799826766784020219e-07
9.999907584972470564e-01,1.781916443179206521e-07
9.999908479152811447e-01,1.764184347331609592e-07
9.999909364688356339e-01,1.746628705682267176e-07
9.999910241662610666e-01,1.729247762320917951e-07
9.999911110158272720e-01,1.712039778810451035e-07
9.999911970257242544e-01,1.695003034012863749e-07
9.999912822040630811e-01,1.678135823917314718e-07
9.999913665588764378e-01,1.661436461469525087e-07
9.999914500981195165e-01,1.644903276403118376e-07
9.999915328296707928e-01,1.628534615072634290e-07
9.999916147613325812e-01,1.612328840287976921e-07
9.999916959008321449e-01,1.596284331150848983e-07
9.999917762558218071e-01,1.580399482892479088e-07
9.999918558338802832e-01,1.564672706713181271e-07
9.999919346425131250e-01,1.549102429623522278e-07
9.999920126891533867e-01,1.533687094286855765e-07
9.999920899811622910e-01,1.518425158863633400e-07
9.999921665258303394e-01,1.503315096857257313e-07
9.999922423303772012e-01,1.488355396961255760e-07
9.999923174019531569e-01,1.473544562908296064e-07
9.999923917476395419e-01,1.458881113320384189e-07
9.999924653744490799e-01,1.444363581560767645e-07
9.999925382893269932e-01,1.429990515587305353e-07
9.999926104991514464e-01,1.415760477807094817e-07
9.999926820107341019e-01,1.401672044932854518e-07
9.999927528308210078e-01,1.387723807840425700e-07
9.999928229660930423e-01,1.373914371427897830e-07
9.999928924231665794e-01,1.360242354476133762e-07
9.999929612085941555e-01,1.346706389510484467e-07
9.999930293288650240e-01,1.333305122664175586e-07
9.999930967904057111e-01,1.320037213542762045e-07
9.999931635995810142e-01,1.306901335090121879e-07
9.999932297626938915e-01,1.293896173455784141e-07
9.999932952859867941e-01,1.281020427863390774e-07
9.999933601756415547e-01,1.268272810480743756e-07
9.999934244377808312e-01,1.255652046290869745e-07
9.999934880784676627e-01,1.243156872964553532e-07
9.999935511037069125e-01,1.230786040734133838e-07
9.999936135194452680e-01,1.218538312268382253e-07
9.999936753315721294e-01,1.206412462548885924e-07
9.999937365459199423e-01,1.194407278747406453e-07
9.999937971682649751e-01,1.182521560104623416e-07
9.999938572043275409e-01,1.170754117810090218e-07
9.999939166597729967e-01,1.159103774883213379e-07
9.999939755402117436e-01,1.147569366055667827e-07
9.999940338512001148e-01,1.136149737654731075e-07
9.999940915982408196e-01,1.124843747487947245e-07
9.999941487867834988e-01,1.113650264728935115e-07
9.999942054222251686e-01,1.102568169804172108e-07
9.999942615099104426e-01,1.091596354281144784e-07
9.999943170551328642e-01,1.080733720757374812e-07
9.999943720631342403e-01,1.069979182750705846e-07
9.999944265391064180e-01,1.059331664590683188e-07
9.999944804881906180e-01,1.048790101310857391e-07
9.999945339154787671e-01,1.038353438542394273e-07
9.999945868260132764e-01,1.028020632408507347e-07
9.999946392247882621e-01,1.017790649420102834e-07
9.999946911167492125e-01,1.007662466372450376e-07
9.999947425067942097e-01,9.976350702427453906e-08
9.999947933997738181e-01,9.877074580889012018e-08
9.999948438004918616e-01,9.778786369491397722e-08
9.999948937137058680e-01,9.681476237427163966e-08
9.999949431441272907e-01,9.585134451716375430e-08
9.999949920964220640e-01,9.489751376232295642e-08
9.999950405752111582e-01,9.395317470738011409e-08
9.999950885850709126e-01,9.301823289932636659e-08
9.999951361305334796e-01,9.209259482505671628e-08
9.999951832160872689e-01,9.117616790202762571e-08
9.999952298461771694e-01,9.026886046898769790e-08
9.999952760252054373e-01,8.937058177681409010e-08
9.999953217575314746e-01,8.848124197943949385e-08
9.999953670474729384e-01,8.760075212485700251e-08
9.999954118993056307e-01,8.672902414623347826e-08
9.999954563172639421e-01,8.586597085309229648e-08
9.999955003055416292e-01,8.501150592259658264e-08
9.999955438682917030e-01,8.416554389091883331e-08
9.999955870096272070e-01,8.332800014468455987e-08
9.999956297336214384e-01,8.249879091251889974e-08
9.999956720443085034e-01,8.167783325665965345e-08
9.999957139456830957e-01,8.086504506466542766e-08
9.999957554417019390e-01,8.006034504120639035e-08
9.999957965362830103e-01,7.926365269992519744e-08
9.999958372333067613e-01,7.847488835539581783e-08
9.999958775366161179e-01,7.769397311514566091e-08
9.999959174500168135e-01,7.692082887176832347e-08
9.999959569772779444e-01,7.615537829511454142e-08
9.999959961221319693e-01,7.539754482455005724e-08
9.999960348882757089e-01,7.464725266130687271e-08
9.999960732793697904e-01,7.390442676089432347e-08
9.999961112990398693e-01,7.316899282559652432e-08
9.999961489508762957e-01,7.244087729704424765e-08
9.999961862384350031e-01,7.172000734885042196e-08
9.999962231652375078e-01,7.100631087933435703e-08
9.999962597347711313e-01,7.029971650430310419e-08
9.999962959504897775e-01,6.960015354991464788e-08
9.999963318158138215e-01,6.890755204561226114e-08
9.999963673341305537e-01,6.822184271711909324e-08
9.999964025087947350e-01,6.754295697951726192e-08
9.999964373431285969e-01,6.687082693038140732e-08
9.999964718404222852e-01,6.620538534298985523e-08
9.999965060039341935e-01,6.554656565960363565e-08
9.999965398368912961e-01,6.489430198480271578e-08
9.999965733424891479e-01,6.424852907890287319e-08
9.999966065238928836e-01,6.360918235142370861e-08
9.999966393842366630e-01,6.297619785463138288e-08
9.999966719266244475e-01,6.234951227714523874e-08
9.999967041541304447e-01,6.172906293759904303e-08
9.999967360697988861e-01,6.111478777837895149e-08
9.999967676766446933e-01,6.050662535941024417e-08
9.999967989776538113e-01,5.990451485201480131e-08
9.999968299757830970e-01,5.930839603282974428e-08
9.999968606739608745e-01,5.871820927777859254e-08
9.999968910750874906e-01,5.813389555611045458e-08
9.999969211820348702e-01,5.755539642449819346e-08
9.999969509976475157e-01,5.698265402118727550e-08
9.999969805247420629e-01,5.641561106021487621e-08
9.999970097661085022e-01,5.585421082567466656e-08
9.999970387245092907e-01,5.529839716604640387e-08
9.999970674026804618e-01,5.474811448858215475e-08
9.999970958033318480e-01,5.420330775374038205e-08
9.999971239291466363e-01,5.366392246968719891e-08
9.999971517827822565e-01,5.312990468684060964e-08
9.999971793668708253e-01,5.260120099247702083e-08
9.999972066840184803e-01,5.207775850539100304e-08
9.999972337368064901e-01,5.155952487060089812e-08
9.999972605277911430e-01,5.104644825411838411e-08
9.999972870595039698e-01,5.053847733775877061e-08
9.999973133344521870e-01,5.003556131401046059e-08
9.999973393551185863e-01,4.953764988095527401e-08
9.999973651239622008e-01,4.904469323723242002e-08
9.999973906434179716e-01,4.855664207706287325e-08
9.999974159158977471e-01,4.807344758531303118e-08
9.999974409437896172e-01,4.759506143261430226e-08
9.999974657294589120e-01,4.712143577053131895e-08
9.999974902752482020e-01,4.665252322677133108e-08
9.999975145834768542e-01,4.618827690045145565e-08
9.999975386564425861e-01,4.572865035740301066e-08
9.999975624964203558e-01,4.527359762552919226e-08
9.999975861056633608e-01,4.482307319020885558e-08
9.999976094864029275e-01,4.437703198973970913e-08
9.999976326408489546e-01,4.393542941083627504e-08
9.999976555711899140e-01,4.349822128416334547e-08
9.999976782795930719e-01,4.306536387992004904e-08
9.999977007682048225e-01,4.263681390346779769e-08
9.999977230391509098e-01,4.221252849099573450e-08
9.999977450945363167e-01,4.179246520523836012e-08
9.999977669364459310e-01,4.137658203122672950e-08
9.999977885669442124e-01,4.096483737208794927e-08
9.999978099880759697e-01,4.055719004488639162e-08
9.999978312018660276e-01,4.015359927650055625e-08
9.999978522103196710e-01,3.975402469954950363e-08
9.999978730154229778e-01,3.935842634835137630e-08
9.999978936191427081e-01,3.896676465492772605e-08
9.999979140234265262e-01,3.857900044504758550e-08
9.999979342302035557e-01,3.819509493430537471e-08
9.999979542413838240e-01,3.781500972424617542e-08
9.999979740588593735e-01,3.743870679852117422e-08
9.999979936845037054e-01,3.706614851908700589e-08
9.999980131201722244e-01,3.669729762244278302e-08
9.999980323677024607e-01,3.633211721589975636e-08
9.999980514289141809e-01,3.597057077389298257e-08
9.999980703056097209e-01,3.561262213432954024e-08
9.999980889995735422e-01,3.525823549496800665e-08
9.999981075125733421e-01,3.490737540984160308e-08
9.999981258463594980e-01,3.456000678570936498e-08
9.999981440026655122e-01,3.421609487854761901e-08
9.999981619832081225e-01,3.387560529007636049e-08
9.999981797896875246e-01,3.353850396431530344e-08
9.999981974237873716e-01,3.320475718418151469e-08
9.999982148871752186e-01,3.287433156811362362e-08
9.999982321815023001e-01,3.254719406673447262e-08
9.999982493084040858e-01,3.222331195954690117e-08
9.999982662695000579e-01,3.190265285165780615e-08
9.999982830663942668e-01,3.158518467054164885e-08
9.999982997006749974e-01,3.127087566282939276e-08
9.999983161739153248e-01,3.095969439113390347e-08
9.999983324876731139e-01,3.065160973090690721e-08
9.999983486434912416e-01,3.034659086732280957e-08
9.999983646428975970e-01,3.004460729220009472e-08
9.999983804874050808e-01,2.974562880094683520e-08
9.999983961785124942e-01,2.944962548954100300e-08
9.999984117177036502e-01,2.915656775154067813e-08
9.999984271064481511e-01,2.886642627511982043e-08
9.999984423462017213e-01,2.857917204013992779e-08
9.999984574384054303e-01,2.829477631524449805e-08
9.999984723844870249e-01,2.801321065498654509e-08
9.999984871858599300e-01,2.773444689698469894e-08
9.999985018439243589e-01,2.745845715910361506e-08
9.999985163600665361e-01,2.718521383666831460e-08
9.999985307356595854e-01,2.691468959970048795e-08
9.999985449720634190e-01,2.664685739018607562e-08
9.999985590706245153e-01,2.638169041937007666e-08
9.999985730326766964e-01,2.611916216507446841e-08
9.999985868595404614e-01,2.585924636904845916e-08
9.999986005525237642e-01,2.560191703433954277e-08
9.999986141129222350e-01,2.534714842269438790e-08
9.999986275420182924e-01,2.509491505198557189e-08
9.999986408410825867e-01,2.484519169366033065e-08
9.999986540113731115e-01,2.459795337022005667e-08
9.999986670541357592e-01,2.435317535271954344e-08
9.999986799706046536e-01,2.411083315829469808e-08
9.999986927620014843e-01,2.387090254771476501e-08
9.999987054295366162e-01,2.363335952295547734e-08
9.999987179744084242e-01,2.339818032480157307e-08
9.999987303978038478e-01,2.316534143046792627e-08
9.999987427008982799e-01,2.293481955124791887e-08
9.999987548848555674e-01,2.270659163018496698e-08
9.999987669508287880e-01,2.248063483976448183e-08
9.999987788999593619e-01,2.225692657963158911e-08
9.999987907333779402e-01,2.203544447433161898e-08
9.999988024522042940e-01,2.181616637106985608e-08
9.999988140575470918e-01,2.159907033749835500e-08
9.999988255505045665e-01,2.138413465952005361e-08
9.999988369321641812e-01,2.117133783911788065e-08
9.999988482036029636e-01,2.096065859220541282e-08
9.999988593658873937e-01,2.075207584649590874e-08
9.999988704200738487e-01,2.054556873939707796e-08
9.999988813672083809e-01,2.034111661592228785e-08
9.999988922083267173e-01,2.013869902662556009e-08
9.999989029444550370e-01,1.993829572555705815e-08
9.999989135766093051e-01,1.973988666823607458e-08
9.999989241057954947e-01,1.954345200964845323e-08
9.999989345330102530e-01,1.934897210225971462e-08
9.999989448592402352e-01,1.915642749405073694e-08
9.999989550854628817e-01,1.896579892657299816e-08
9.999989652126459738e-01,1.877706733302039486e-08
9.999989752417478561e-01,1.859021383632438097e-08
9.999989851737177693e-01,1.840521974726394935e-08
9.999989950094957392e-01,1.822206656259718634e-08
9.999990047500126877e-01,1.804073596321131871e-08
9.999990143961905442e-01,1.786120981228861268e-08
9.999990239489422450e-01,1.768347015349438519e-08
9.999990334091721778e-01,1.750749920917922277e-08
9.999990427777755153e-01,1.733327937860162188e-08
9.999990520556392148e-01,1.716079323616828455e-08
9.999990612436413517e-01,1.699002352968949856e-08
9.999990703426516747e-01,1.682095317865547169e-08
9.999990793535316058e-01,1.665356527252630124e-08
9.999990882771339074e-01,1.648784306904126979e-08
9.999990971143033480e-01,1.632376999254498900e-08
9.999991058658765919e-01,1.616132963232782383e-08
9.999991145326819764e-01,1.600050574098639411e-08
9.999991231155400673e-01,1.584128223279685432e-08
9.999991316152632148e-01,1.568364318210671232e-08
9.999991400326562196e-01,1.552757282174256941e-08
9.999991483685158888e-01,1.537305554143155872e-08
9.999991566236313689e-01,1.522007588624173583e-08
9.999991647987842569e-01,1.506861855503476133e-08
9.999991728947484892e-01,1.491866839893611963e-08
9.999991809122905639e-01,1.477021041982055291e-08
9.999991888521694294e-01,1.462322976881047352e-08
9.999991967151370398e-01,1.447771174479243377e-08
9.999992045019376885e-01,1.433364179294526886e-08
9.999992122133087857e-01,1.419100550328493729e-08
9.999992198499803031e-01,1.404978860922383694e-08
9.999992274126754399e-01,1.390997698614243950e-08
9.999992349021101790e-01,1.377155664997813361e-08
9.999992423189937307e-01,1.363451375582514552e-08
9.999992496640283113e-01,1.349883459655038307e-08
9.999992569379095864e-01,1.336450560142297776e-08
9.999992641413261163e-01,1.323151333475580265e-08
9.999992712749601331e-01,1.309984449456221878e-08
9.999992783394870965e-01,1.296948591122613254e-08
9.999992853355761380e-01,1.284042454618347634e-08
9.999992922638895054e-01,1.271264749061957454e-08
9.999992991250835628e-01,1.258614196417668035e-08
9.999993059198077905e-01,1.246089531367626635e-08
9.999993126487058959e-01,1.233689501185395760e-08
9.999993193124149249e-01,1.221412865610530251e-08
9.999993259115661504e-01,1.209258396724668935e-08
9.999993324467844058e-01,1.197224878828591766e-08
9.999993389186887516e-01,1.185311108320681512e-08
9.999993453278920308e-01,1.173515893576586517e-08
9.999993516750010913e-01,1.161838054829915445e-08
9.999993579606174521e-01,1.150276424054373473e-08
9.999993641853360815e-01,1.138829844846815826e-08
9.999993703497468411e-01,1.127497172311635561e-08
9.999993764544333752e-01,1.116277272946298636e-08
9.999993824999738878e-01,1.105169024527856886e-08
9.999993884869412542e-01,1.094171316000830806e-08
9.999993944159022430e-01,1.083283047365970794e-08
9.999994002874186272e-01,1.072503129570281836e-08
9.999994061020466285e-01,1.061830484398140897e-08
9.999994118603369175e-01,1.051264044363347201e-08
9.999994175628349469e-01,1.040802752602472512e-08
9.999994232100808400e-01,1.030445562769048193e-08
9.999994288026097244e-01,1.020191438928953157e-08
9.999994343409511766e-01,1.010039355456843580e-08
9.999994398256301098e-01,9.999882969334688503e-09
9.999994452571657755e-01,9.900372580442191856e-09
9.999994506360729840e-01,9.801852434784809181e-09
9.999994559628611057e-01,9.704312678301198816e-09
9.999994612380348480e-01,9.607743554989681718e-09
9.999994664620941442e-01,9.512135405931450345e-09
9.999994716355335989e-01,9.417478668325558244e-09
9.999994767588435973e-01,9.323763874531513091e-09
9.999994818325094181e-01,9.230981651122730605e-09
9.999994868570118989e-01,9.139122717949358766e-09
9.999994918328267701e-01,9.048177887209191859e-09
9.999994967604257656e-01,8.958138062529723336e-09
9.999995016402757342e-01,8.868994238057410031e-09
9.999995064728388616e-01,8.780737497557309229e-09
9.999995112585732260e-01,8.693359013521629423e-09
9.999995159979321313e-01,8.606850046285934157e-09
9.999995206913646628e-01,8.521201943155971824e-09
9.999995253393156869e-01,8.436406137541382643e-09
9.999995299422255179e-01,8.352454148099224275e-09
9.999995345005302516e-01,8.269337577886024013e-09
9.999995390146619867e-01,8.187048113517191227e-09
9.999995434850482701e-01,8.105577524335867936e-09
9.999995479121128739e-01,8.024917661590042921e-09
9.999995522962753514e-01,7.945060457616691904e-09
9.999995566379510370e-01,7.865997925035771105e-09
9.999995609375514904e-01,7.787722155950508952e-09
9.999995651954840525e-01,7.710225321156803397e-09
9.999995694121522893e-01,7.633499669360459244e-09
9.999995735879558811e-01,7.557537526401145501e-09
9.999995777232904004e-01,7.482331294485671740e-09
9.999995818185479779e-01,7.407873451427315289e-09
9.999995858741166366e-01,7.334156549893761027e-09
9.999995898903806246e-01,7.261173216662529646e-09
9.999995938677208596e-01,7.188916151882766926e-09
9.999995978065140401e-01,7.117378128345945894e-09
9.999996017071335341e-01,7.046551990762274857e-09
9.999996055699491571e-01,6.976430655045327627e-09
9.999996093953270604e-01,6.907007107603777566e-09
9.999996131836296209e-01,6.838274404639218022e-09
9.999996169352161068e-01,6.770225671452410086e-09
9.999996206504420115e-01,6.702854101754989745e-09
9.999996243296594978e-01,6.636152956989002635e-09
9.999996279732172866e-01,6.570115565653178669e-09
9.999996315814608794e-01,6.504735322634985346e-09
9.999996351547322249e-01,6.440005688550741109e-09
9.999996386933699410e-01,6.375920189090873769e-09
9.999996421977096484e-01,6.312472414372649187e-09
9.999996456680835255e-01,6.249656018299312275e-09
9.999996491048204206e-01,6.187464717924717982e-09
9.999996525082461840e-01,6.125892292825620325e-09
9.999996558786835577e-01,6.064932584478884797e-09
9.999996592164519527e-01,6.004579495645773167e-09
9.999996625218677826e-01,5.944826989762346116e-09
9.999996657952445744e-01,5.885669090335087851e-09
9.999996690368924135e-01,5.827099880343813229e-09
9.999996722471188315e-01,5.769113501649245138e-09
9.999996754262281407e-01,5.711704154407341671e-09
9.999996785745216554e-01,5.654866096489431762e-09
9.999996816922979148e-01,5.598593642907314737e-09
9.999996847798526822e-01,5.542881165245287498e-09
9.999996878374783904e-01,5.487723091096629383e-09
9.999996908654652517e-01,5.433113903506485277e-09
9.999996938641001476e-01,5.379048140420285854e-09
9.999996968336675174e-01,5.325520394136891864e-09
9.999996997744488025e-01,5.272525310768315322e-09
9.999997026867230021e-01,5.220057589703703989e-09
9.999997055707662286e-01,5.168111983079388262e-09
9.999997084268519298e-01,5.116683295254204649e-09
9.999997112552508893e-01,5.065766382289389411e-09
9.999997140562313369e-01,5.015356151434291427e-09
9.999997168300589490e-01,4.965447560617218536e-09
9.999997195769966263e-01,4.916035617940610039e-09
9.999997222973050492e-01,4.867115381182319583e-09
9.999997249912420116e-01,4.818681957300802329e-09
9.999997276590630868e-01,4.770730501945908766e-09
9.999997303010211835e-01,4.723256218974565493e-09
9.999997329173668792e-01,4.676254359970573713e-09
9.999997355083484196e-01,4.629720223770221984e-09
9.999997380742113862e-01,4.583649155991592320e-09
9.999997406151991397e-01,4.538036548569230567e-09
9.999997431315528207e-01,4.492877839293444027e-09
9.999997456235107940e-01,4.448168511353522394e-09
9.999997480913096481e-01,4.403904092886489226e-09
9.999997505351834182e-01,4.360080156529360659e-09
9.999997529553636966e-01,4.316692318976526849e-09
9.999997553520802995e-01,4.273736240541500108e-09
9.999997577255603787e-01,4.231207624722438284e-09
9.999997600760290872e-01,4.189102217772880208e-09
9.999997624037093580e-01,4.147415808275867623e-09
9.999997647088221253e-01,4.106144226722900326e-09
9.999997669915857701e-01,4.065283345097070222e-09
9.999997692522170079e-01,4.024829076459759709e-09
9.999997714909303337e-01,3.984777374542337052e-09
9.999997737079379112e-01,3.945124233341036410e-09
9.999997759034501277e-01,3.905865686716444424e-09
9.999997780776752609e-01,3.866997807996986231e-09
9.999997802308195904e-01,3.828516709585764860e-09
9.999997823630873972e-01,3.790418542572177606e-09
9.999997844746807418e-01,3.752699496346561530e-09
9.999997865658002416e-01,3.715355798219212267e-09
9.999997886366440714e-01,3.678383713043195047e-09
9.999997906874088516e-01,3.641779542840388741e-09
9.999997927182889823e-01,3.605539626432026476e-09
9.999997947294770873e-01,3.569660339072135502e-09
9.999997967211642358e-01,3.534138092085146890e-09
9.999997986935390548e-01,3.498969332507109245e-09
9.999998006467889500e-01,3.464150542729953483e-09
9.999998025810991065e-01,3.429678240150071767e-09
9.999998044966531552e-01,3.395548976819627371e-09
9.999998063936326176e-01,3.361759339101846192e-09
9.999998082722176829e-01,3.328305947329718303e-09
9.999998101325865418e-01,3.295185455467630213e-09
9.999998119749157199e-01,3.262394550777073882e-09
9.999998137993799663e-01,3.229929953484964670e-09
9.999998156061524757e-01,3.197788416455751074e-09
9.999998173954045555e-01,3.165966724866758748e-09
9.999998191673061809e-01,3.134461695886373815e-09
9.999998209220253287e-01,3.103270178355828970e-09
9.999998226597285322e-01,3.072389052474156028e-09
9.999998243805807707e-01,3.041815229485828457e-09
9.999998260847452469e-01,3.011545651372176692e-09
9.999998277723837203e-01,2.981577290545215091e-09
9.999998294436563961e-01,2.951907149544952555e-09
9.999998310987217032e-01,2.922532260739711200e-09
9.999998327377368490e-01,2.893449686029003081e-09
9.999998343608573759e-01,2.864656516549997705e-09
9.999998359682372717e-01,2.836149872386282904e-09
9.999998375600290812e-01,2.807926902279938158e-09
9.999998391363839056e-01,2.779984783346471192e-09
9.999998406974512921e-01,2.752320720792188149e-09
9.999998422433793444e-01,2.724931947634973810e-09
9.999998437743149449e-01,2.697815724427263843e-09
9.999998452904034218e-01,2.670969338982157448e-09
9.999998467917884382e-01,2.644390106102259275e-09
9.999998482786126575e-01,2.618075367310834560e-09
9.999998497510170781e-01,2.592022490586210944e-09
9.999998512091416991e-01,2.566228870098258583e-09
9.999998526531246323e-01,2.540691925947863819e-09
9.999998540831031013e-01,2.515409103908998140e-09
9.999998554992127753e-01,2.490377875172982886e-09
9.999998569015881023e-01,2.465595736095852154e-09
9.999998582903620870e-01,2.441060207947676961e-09
9.999998596656667349e-01,2.416768836664754336e-09
9.999998610276324973e-01,2.392719192604251078e-09
9.999998623763887151e-01,2.368908870300950199e-09
9.999998637120632861e-01,2.345335488226923115e-09
9.999998650347832196e-01,2.321996688553093589e-09
9.999998663446738600e-01,2.298890136913507389e-09
9.999998676418596633e-01,2.276013522171944106e-09
9.999998689264637530e-01,2.253364556190527024e-09
9.999998701986080318e-01,2.230940973601121832e-09
9.999998714584134030e-01,2.208740531578527011e-09
9.999998727059993264e-01,2.186761009616239642e-09
9.999998739414843740e-01,2.165000209304457504e-09
9.999998751649857853e-01,2.143455954109966309e-09
9.999998763766195786e-01,2.122126089158695016e-09
9.999998775765009951e-01,2.101008481019965619e-09
9.999998787647438325e-01,2.080101017493199662e-09
9.999998799414608897e-01,2.059401607396741511e-09
9.999998811067640769e-01,2.038908180358490257e-09
9.999998822607637505e-01,2.018618686609054102e-09
9.999998834035697115e-01,1.998531096776526849e-09
9.999998845352903176e-01,1.978643401683598288e-09
9.999998856560331495e-01,1.958953612146674202e-09
9.999998867659045665e-01,1.939459758776750841e-09
9.999998878650099288e-01,1.920159891782520289e-09
9.999998889534535973e-01,1.901052080775432118e-09
9.999998900313389338e-01,1.882134414576421813e-09
9.999998910987683010e-01,1.863405001024970186e-09
9.999998921558430620e-01,1.844861966789662064e-09
9.999998932026635812e-01,1.826503457180892741e-09
9.999998942393293344e-01,1.808327635965438486e-09
9.999998952659386875e-01,1.790332685182614418e-09
9.999998962825891180e-01,1.772516804962645486e-09
9.999998972893772153e-01,1.754878213346464149e-09
9.999998982863985697e-01,1.737415146107553240e-09
9.999998992737477721e-01,1.720125856575562114e-09
9.999999002515188584e-01,1.703008615461427845e-09
9.999999012198044213e-01,1.686061710684609659e-09
9.999999021786964981e-01,1.669283447201671265e-09
9.999999031282861273e-01,1.652672146836818432e-09
9.999999040686635698e-01,1.636226148114114703e-09
9.999999049999180878e-01,1.619943806091133724e-09
9.999999059221381659e-01,1.603823492194620165e-09
9.999999068354114007e-01,1.587863594057432989e-09
9.999999077398243896e-01,1.572062515357348625e-09
9.999999086354631750e-01,1.556418675657459156e-09
9.999999095224127998e-01,1.540930510247941774e-09
9.999999104007575301e-01,1.525596469989731356e-09
9.999999112705807436e-01,1.510415021159420380e-09
9.999999121319650408e-01,1.495384645295921147e-09
9.999999129849922452e-01,1.480503839048651047e-09
9.999999138297435142e-01,1.465771114027018774e-09
9.999999146662988947e-01,1.451184996651722072e-09
9.999999154947379898e-01,1.436744028007212826e-09
9.999999163151394033e-01,1.422446763695837627e-09
9.999999171275811838e-01,1.408291773693429398e-09
9.999999179321403808e-01,1.394277642206133397e-09
9.999999187288934888e-01,1.380402967528958295e-09
9.999999195179162248e-01,1.366666361905437956e-09
9.999999202992834180e-01,1.353066451388886156e-09
9.999999210730693422e-01,1.339601875705031042e-09
9.999999218393476053e-01,1.326271288115826049e-09
9.999999225981909268e-01,1.313073355284898425e-09
9.999999233496714712e-01,1.300006757144056347e-09
9.999999240938605150e-01,1.287070186761312452e-09
9.999999248308287791e-01,1.274262350210217434e-09
9.999999255606463189e-01,1.261581966440311973e-09
9.999999262833825231e-01,1.249027767149141013e-09
9.999999269991060036e-01,1.236598496655270985e-09
9.999999277078847060e-01,1.224292911772748819e-09
9.999999284097860208e-01,1.212109781686811021e-09
9.999999291048766725e-01,1.200047887830670574e-09
9.999999297932227194e-01,1.188106023763687915e-09
9.999999304748894424e-01,1.176282995050754147e-09
9.999999311499416788e-01,1.164577619142700160e-09
9.999999318184435992e-01,1.152988725258155183e-09
9.999999324804587086e-01,1.141515154266326603e-09
9.999999331360498456e-01,1.130155758571111756e-09
9.999999337852794046e-01,1.118909401996364665e-09
9.999999344282090030e-01,1.107774959672139686e-09
9.999999350648998142e-01,1.096751317922311156e-09
9.999999356954122343e-01,1.085837374153069454e-09
9.999999363198062152e-01,1.075032036742689045e-09
9.999999369381411540e-01,1.064334224932386760e-09
9.999999375504757815e-01,1.053742868718117675e-09
9.999999381568682733e-01,1.043256908743673393e-09
9.999999387573761389e-01,1.032875296194619497e-09
9.999999393520566660e-01,1.022596992693437590e-09
9.999999399409662537e-01,1.012420970195708124e-09
9.999999405241608574e-01,1.002346210887184944e-09
9.999999411016958772e-01,9.923717070821060417e-10
9.999999416736262692e-01,9.824964611223046109e-10
9.999999422400063231e-01,9.727194852774659580e-10
9.999999428008898850e-01,9.630398016463755759e-10
9.999999433563303564e-01,9.534564420590099118e-10
9.999999439063804729e-01,9.439684479798112426e-10
9.999999444510924151e-01,9.345748704117173534e-10
9.999999449905180304e-01,9.252747698012836111e-10
9.999999455247086111e-01,9.160672159447478167e-10
9.999999460537148943e-01,9.069512878948976301e-10
9.999999465775871732e-01,8.979260738690614095e-10
9.999999470963752968e-01,8.889906711578208691e-10
9.999999476101284479e-01,8.801441860347587467e-10
9.999999481188955874e-01,8.713857336671070640e-10
9.999999486227248990e-01,8.627144380271563932e-10
9.999999491216645664e-01,8.541294318047342549e-10
9.999999496157616630e-01,8.456298563203704886e-10
9.999999501050634843e-01,8.372148614394480028e-10
9.999999505896163265e-01,8.288836054872076925e-10
9.999999510694662641e-01,8.206352551644791039e-10
9.999999515446590381e-01,8.124689854644293588e-10
9.999999520152398347e-01,8.043839795899607952e-10
9.999999524812531737e-01,7.963794288720526275e-10
9.999999529427434641e-01,7.884545326889081780e-10
9.999999533997546708e-01,7.806084983857982835e-10
9.999999538523302034e-01,7.728405411958695052e-10
9.999999543005129166e-01,7.651498841615716896e-10
9.999999547443456649e-01,7.575357580569805394e-10
9.999999551838705258e-01,7.499974013108917365e-10
9.999999556191292438e-01,7.425340599305819802e-10
9.999999560501632301e-01,7.351449874264269833e-10
9.999999564770135629e-01,7.278294447372685851e-10
9.999999568997206545e-01,7.205867001564199293e-10
9.999999573183249169e-01,7.134160292585624476e-10
9.999999577328658740e-01,7.063167148272161813e-10
9.999999581433831608e-01,6.992880467830335626e-10
9.999999585499156352e-01,6.923293221128086025e-10
9.999999589525021548e-01,6.854398447990885774e-10
9.999999593511808005e-01,6.786189257506378145e-10
9.999999597459896528e-01,6.718658827334466930e-10
9.999999601369661262e-01,6.651800403025218132e-10
9.999999605241474132e-01,6.585607297343579707e-10
9.999999609075703733e-01,6.520072889599820211e-10
9.999999612872714216e-01,6.455190624988115184e-10
9.999999616632867516e-01,6.390954013930249643e-10
9.999999620356520014e-01,6.327356631426809667e-10
9.999999624044026980e-01,6.264392116414830117e-10
9.999999627695738136e-01,6.202054171130913131e-10
9.999999631312000981e-01,6.140336560482040427e-10
9.999999634893158573e-01,6.079233111421313535e-10
9.999999638439552863e-01,6.018737712330786077e-10
9.999999641951521356e-01,5.958844312410434745e-10
9.999999645429397122e-01,5.899546921072346702e-10
9.999999648873509894e-01,5.840839607342222354e-10
9.999999652284189411e-01,5.782716499265556864e-10
9.999999655661758746e-01,5.725171783320588004e-10
9.999999659006539865e-01,5.668199703837055981e-10
9.999999662318849181e-01,5.611794562419950135e-10
9.999999665599004217e-01,5.555950717380197747e-10
9.999999668847314727e-01,5.500662583169812379e-10
9.999999672064091571e-01,5.445924629823471484e-10
9.999999675249638953e-01,5.391731382405633021e-10
9.999999678404259962e-01,5.338077420462380439e-10
9.999999681528256579e-01,5.284957377479886141e-10
9.999999684621924123e-01,5.232365940347111149e-10
9.999999687685556804e-01,5.180297848824615564e-10
9.999999690719447720e-01,5.128747895018644369e-10
9.999999693723883309e-01,5.077710922859707926e-10
9.999999696699151119e-01,5.027181827587464556e-10
9.999999699645532036e-01,4.977155555239617013e-10
9.999999702563309167e-01,4.927627102146644716e-10
9.999999705452757848e-01,4.878591514431522844e-10
9.999999708314153413e-01,4.830043887513758288e-10
9.999999711147768977e-01,4.781979365619376121e-10
9.999999713953873215e-01,4.734393141294761776e-10
9.999999716732732580e-01,4.687280454926022580e-10
9.999999719484612415e-01,4.640636594263126256e-10
9.999999722209774733e-01,4.594456893948174810e-10
9.999999724908477106e-01,4.548736735048978071e-10
9.999999727580978215e-01,4.503471544597254773e-10
9.999999730227531192e-01,4.458656795130786022e-10
9.999999732848388057e-01,4.414288004241090191e-10
9.999999735443798610e-01,4.370360734124642795e-10
9.999999738014008210e-01,4.326870591139196461e-10
9.999999740559263328e-01,4.283813225364507694e-10
9.999999743079805992e-01,4.241184330166822668e-10
9.999999745575873789e-01,4.198979641768616643e-10
9.999999748047706527e-01,4.157194938821694324e-10
9.999999750495538464e-01,4.115826041985163865e-10
9.999999752919602747e-01,4.074868813507576240e-10
9.999999755320129191e-01,4.034319156812663889e-10
9.999999757697347613e-01,3.994173016090055882e-10
9.999999760051483388e-01,3.954426375889215999e-10
9.999999762382760782e-01,3.915075260717981467e-10
9.999999764691400728e-01,3.876115734645097513e-10
9.999999766977624160e-01,3.837543900906159888e-10
9.999999769241646463e-01,3.799355901514287324e-10
9.999999771483686350e-01,3.761547916873872646e-10
9.999999773703954764e-01,3.724116165398693648e-10
9.999999775902663757e-01,3.687056903133848123e-10
9.999999778080023161e-01,3.650366423380900944e-10
9.999999780236238367e-01,3.614041056327558406e-10
9.999999782371515877e-01,3.578077168680247520e-10
9.999999784486058862e-01,3.542471163300869991e-10
9.999999786580068273e-01,3.507219478847157525e-10
9.999999788653743948e-01,3.472318589416118212e-10
9.999999790707281289e-01,3.437765004191767190e-10
9.999999792740877913e-01,3.403555267095627321e-10
9.999999794754727001e-01,3.369685956441197242e-10
9.999999796749019509e-01,3.336153684591858931e-10
9.999999798723945288e-01,3.302955097621703668e-10
9.999999800679693074e-01,3.270086874980450478e-10
9.999999802616448275e-01,3.237545729160992934e-10
9.999999804534395187e-01,3.205328405370723597e-10
9.999999806433715888e-01,3.173431681206117023e-10
9.999999808314592453e-01,3.141852366330112268e-10
9.999999810177203630e-01,3.110587302153365039e-10
9.999999812021724832e-01,3.079633361518017065e-10
9.999999813848334806e-01,3.048987448385045605e-10
9.999999815657204527e-01,3.018646497524725745e-10
9.999999817448508299e-01,2.988607474209740184e-10
9.999999819222414876e-01,2.958867373911984969e-10
9.999999820979094123e-01,2.929423222001763201e-10
9.999999822718712572e-01,2.900272073450376895e-10
9.999999824441436758e-01,2.871411012535695661e-10
9.999999826147429882e-01,2.842837152550273618e-10
9.999999827836854038e-01,2.814547635512737804e-10
9.999999829509871319e-01,2.786539631882059317e-10
9.999999831166640485e-01,2.758810340274249120e-10
9.999999832807318079e-01,2.731356987182490793e-10
9.999999834432061752e-01,2.704176826699445654e-10
9.999999836041025825e-01,2.677267140242732199e-10
9.999999837634362398e-01,2.650625236283118169e-10
9.999999839212224684e-01,2.624248450075049924e-10
9.999999840774762561e-01,2.598134143390420224e-10
9.999999842322123689e-01,2.572279704254432400e-10
9.999999843854456838e-01,2.546682546684459436e-10
9.999999845371906337e-01,2.521340110431498327e-10
9.999999846874617626e-01,2.496249860723841285e-10
9.999999848362733923e-01,2.471409288013831806e-10
9.999999849836396226e-01,2.446815907726609078e-10
9.999999851295745534e-01,2.422467260011703061e-10
9.999999852740920625e-01,2.398360909497104378e-10
9.999999854172058056e-01,2.374494445045435260e-10
9.999999855589295494e-01,2.350865479513056967e-10
9.999999856992767278e-01,2.327471649511069397e-10
9.999999858382607743e-01,2.304310615169023581e-10
9.999999859758947895e-01,2.281380059900988283e-10
9.999999861121918743e-01,2.258677690173607528e-10
9.999999862471652401e-01,2.236201235276965104e-10
9.999999863808274325e-01,2.213948447097236301e-10
9.999999865131913301e-01,2.191917099891930271e-10
9.999999866442695895e-01,2.170104990067359831e-10
9.999999867740745341e-01,2.148509935958019211e-10
9.999999869026187094e-01,2.127129777608620153e-10
9.999999870299142168e-01,2.105962376557834590e-10
9.999999871559732689e-01,2.085005615624497661e-10
9.999999872808078560e-01,2.064257398695935560e-10
9.999999874044297465e-01,2.043715650518100244e-10
9.999999875268508198e-01,2.023378316488237133e-10
9.999999876480827332e-01,2.003243362449177959e-10
9.999999877681369220e-01,1.983308774485971688e-10
9.999999878870250436e-01,1.963572558724534027e-10
9.999999880047582002e-01,1.944032741132020048e-10
9.999999881213477160e-01,1.924687367319605461e-10
9.999999882368046933e-01,1.905534502346812389e-10
9.999999883511400123e-01,1.886572230528057925e-10
9.999999884643647752e-01,1.867798655241127447e-10
9.999999885764895291e-01,1.849211898737281346e-10
9.999999886875251542e-01,1.830810101953659251e-10
9.999999887974820867e-01,1.812591424327144750e-10
9.999999889063707625e-01,1.794554043610355181e-10
9.999999890142017289e-01,1.776696155689451743e-10
9.999999891209851999e-01,1.759015974403537793e-10
9.999999892267311674e-01,1.741511731366084253e-10
9.999999893314499566e-01,1.724181675788126730e-10
9.999999894351514484e-01,1.707024074302976124e-10
9.999999895378454129e-01,1.690037210793044748e-10
9.999999896395418419e-01,1.673219386218025663e-10
9.999999897402501725e-01,1.656568918445028812e-10
9.999999898399801745e-01,1.640084142080401502e-10
9.999999899387412849e-01,1.623763408302989732e-10
9.999999900365429406e-01,1.607605084699409564e-10
9.999999901333944674e-01,1.591607555100608131e-10
9.999999902293049692e-01,1.575769219420285272e-10
9.999999903242837718e-01,1.560088493494915255e-10
9.999999904183397570e-01,1.544563808925142129e-10
9.999999905114819176e-01,1.529193612919086387e-10
9.999999906037192465e-01,1.513976368136876368e-10
9.999999906950604034e-01,1.498910552536950858e-10
9.999999907855141590e-01,1.483994659223885783e-10
9.999999908750890620e-01,1.469227196297523954e-10
9.999999909637937723e-01,1.454606686703923843e-10
9.999999910516366164e-01,1.440131668087476496e-10
9.999999911386259210e-01,1.425800692644701095e-10
9.999999912247701239e-01,1.411612326979498953e-10
9.999999913100773297e-01,1.397565151959636643e-10
9.999999913945557539e-01,1.383657762574969051e-10
9.999999914782132793e-01,1.369888767796765936e-10
9.999999915610581214e-01,1.356256790438642711e-10
9.999999916430979408e-01,1.342760467018868471e-10
9.999999917243406200e-01,1.329398447623857415e-10
9.999999918047940417e-01,1.316169395773298077e-10
9.999999918844656444e-01,1.303071988286348849e-10
9.999999919633631995e-01,1.290104915149346991e-10
9.999999920414941457e-01,1.277266879384836204e-10
9.999999921188659213e-01,1.264556596921711950e-10
9.999999921954859650e-01,1.251972796466934518e-10
9.999999922713614930e-01,1.239514219378245840e-10
9.999999923464997220e-01,1.227179619538333862e-10
9.999999924209078683e-01,1.214967763230248542e-10
9.999999924945930374e-01,1.202877429013878457e-10
9.999999925675622237e-01,1.190907407603923825e-10
9.999999926398224215e-01,1.179056501748819752e-10
9.999999927113804032e-01,1.167323526111040352e-10
9.999999927822431633e-01,1.155707307148587421e-10
9.999999928524172521e-01,1.144206682997497185e-10
9.999999929219094419e-01,1.132820503355760750e-10
9.999999929907265050e-01,1.121547629368156392e-10
9.999999930588747699e-01,1.110386933512387502e-10
9.999999931263607866e-01,1.099337299486357254e-10
9.999999931931911057e-01,1.088397622096401640e-10
9.999999932593719443e-01,1.077566807146874170e-10
9.999999933249096307e-01,1.066843771330593041e-10
9.999999933898106041e-01,1.056227442120537344e-10
9.999999934540808599e-01,1.045716757662614598e-10
9.999999935177265042e-01,1.035310666669362229e-10
9.999999935807536433e-01,1.025008128314846127e-10
9.999999936431683834e-01,1.014808112130595642e-10
9.999999937049766086e-01,1.004709597902435934e-10
9.999999937661842031e-01,9.947115755685603260e-11
9.999999938267969402e-01,9.848130451184008779e-11
9.999999938868205929e-01,9.750130164926537911e-11
9.999999939462610454e-01,9.653105094842895387e-11
9.999999940051238490e-01,9.557045536404184854e-11
9.999999940634145545e-01,9.461941881653329111e-11
9.999999941211388244e-01,9.367784618243131443e-11
9.999999941783020985e-01,9.274564328485254432e-11
9.999999942349099280e-01,9.182271688408640268e-11
9.999999942909675310e-01,9.090897466826001240e-11
9.999999943464803476e-01,9.000432524411559882e-11
9.999999944014537068e-01,8.910867812786007557e-11
9.999999944558928267e-01,8.822194373611876483e-11
9.999999945098029253e-01,8.734403337697893116e-11
9.999999945631889986e-01,8.647485924110993303e-11
9.999999946160562647e-01,8.561433439299044250e-11
9.999999946684098306e-01,8.476237276220441139e-11
9.999999947202544703e-01,8.391888913483597597e-11
9.999999947715952908e-01,8.308379914494987149e-11
9.999999948224370661e-01,8.225701926614469025e-11
9.999999948727847920e-01,8.143846680320799928e-11
9.999999949226432427e-01,8.062805988383683105e-11
9.999999949720169701e-01,7.982571745045239530e-11
9.999999950209109700e-01,7.903135925209585452e-11
9.999999950693296835e-01,7.824490583639373770e-11
9.999999951172778845e-01,7.746627854162009549e-11
9.999999951647600138e-01,7.669539948882065508e-11
9.999999952117806234e-01,7.593219157402690511e-11
9.999999952583442653e-01,7.517657846054719890e-11
9.999999953044553802e-01,7.442848457132394165e-11
9.999999953501182981e-01,7.368783508138290482e-11
9.999999953953373488e-01,7.295455591034172276e-11
9.999999954401169733e-01,7.222857371500351139e-11
9.999999954844612793e-01,7.150981588202408007e-11
9.999999955283745967e-01,7.079821052064189291e-11
9.999999955718611444e-01,7.009368645549567243e-11
9.999999956149249192e-01,6.939617321949829026e-11
9.999999956575702509e-01,6.870560104679160530e-11
9.999999956998009143e-01,6.802190086577139237e-11
9.999999957416212393e-01,6.734500429217189263e-11
9.999999957830350006e-01,6.667484362223366361e-11
9.999999958240461950e-01,6.601135182592514424e-11
9.999999958646588194e-01,6.535446254024110898e-11
9.999999959048767595e-01,6.470411006256768409e-11
9.999999959447036790e-01,6.406022934410529244e-11
9.999999959841434638e-01,6.342275598336511391e-11
9.999999960231998886e-01,6.279162621973035032e-11
9.999999960618766170e-01,6.216677692707244612e-11
9.999999961001775350e-01,6.154814560744437905e-11
9.999999961381060842e-01,6.093567038482328435e-11
9.999999961756659284e-01,6.032928999892441045e-11
9.999999962128606201e-01,5.972894379907613086e-11
9.999999962496938233e-01,5.913457173814775342e-11
9.999999962861689795e-01,5.854611436655043176e-11
9.999999963222896415e-01,5.796351282628483170e-11
9.999999963580590290e-01,5.738670884505687214e-11
9.999999963934808056e-01,5.681564473045159475e-11
9.999999964285583021e-01,5.625026336415706510e-11
9.999999964632947380e-01,5.569050819625780232e-11
9.999999964976934441e-01,5.513632323957295392e-11
9.999999965317578621e-01,5.458765306405893263e-11
9.999999965654911005e-01,5.404444279126745497e-11
9.999999965988964901e-01,5.350663808885121367e-11
9.999999966319770284e-01,5.297418516513562130e-11
9.999999966647360461e-01,5.244703076373315359e-11
9.999999966971765408e-01,5.192512215821897523e-11
9.999999967293017322e-01,5.140840714685936952e-11
9.999999967611146179e-01,5.089683404738527526e-11
9.999999967926181954e-01,5.039035169182886376e-11
9.999999968238155734e-01,4.988890942140064775e-11
9.999999968547096385e-01,4.939245708142462223e-11
9.999999968853032772e-01,4.890094501632398600e-11
9.999999969155995982e-01,4.841432406464945019e-11
9.999999969456013771e-01,4.793254555416787272e-11
9.999999969753115003e-01,4.745556129698898193e-11
9.999999970047327436e-01,4.698332358474778616e-11
9.999999970338678823e-01,4.651578518383465618e-11
9.999999970627199142e-01,4.605289933066640470e-11
9.999999970912913927e-01,4.559461972701413117e-11
9.999999971195850934e-01,4.514090053536794717e-11
9.999999971476036809e-01,4.469169637435420845e-11
9.999999971753499306e-01,4.424696231419823536e-11
9.999999972028263961e-01,4.380665387222616287e-11
9.999999972300357420e-01,4.337072700842057666e-11
9.999999972569806328e-01,4.293913812101132384e-11
9.999999972836633999e-01,4.251184404211631631e-11
9.999999973100868189e-01,4.208880203342559963e-11
9.999999973362533323e-01,4.166996978192242522e-11
9.999999973621654936e-01,4.125530539565589865e-11
9.999999973878256343e-01,4.084476739954665046e-11
9.999999974132363079e-01,4.043831473124039300e-11
9.999999974383999568e-01,4.003590673700240980e-11
9.999999974633189126e-01,3.963750316764796914e-11
9.999999974879956177e-01,3.924306417451827128e-11
9.999999975124324036e-01,3.885255030549642357e-11
9.999999975366316018e-01,3.846592250105751080e-11
9.999999975605954328e-01,3.808314209036625436e-11
9.999999975843263389e-01,3.770417078740525120e-11
9.999999976078265407e-01,3.732897068714726019e-11
9.999999976310981475e-01,3.695750426176548061e-11
9.999999976541436020e-01,3.658973435687632974e-11
9.999999976769649024e-01,3.622562418782730188e-11
9.999999976995642692e-01,3.586513733601422455e-11
9.999999977219439229e-01,3.550823774524015807e-11
9.999999977441059729e-01,3.515488971811051012e-11
9.999999977660525285e-01,3.480505791245905328e-11
9.999999977877856994e-01,3.445870733781696888e-11
9.999999978093075947e-01,3.411580335190956907e-11
9.999999978306202131e-01,3.377631165719289163e-11
9.999999978517255528e-01,3.344019829742461623e-11
9.999999978726256122e-01,3.310742965426439739e-11
9.999999978933225009e-01,3.277797244391514928e-11
9.999999979138182171e-01,3.245179371379066461e-11
9.999999979341145373e-01,3.212886083922102536e-11
9.999999979542135708e-01,3.180914152019093265e-11
9.999999979741170941e-01,3.149260377810575370e-11
9.999999979938271055e-01,3.117921595259664655e-11
9.999999980133454924e-01,3.086894669835070704e-11
9.999999980326740312e-01,3.056176498197718210e-11
9.999999980518146092e-01,3.025764007890470239e-11
9.999999980707691138e-01,2.995654157030521729e-11
9.999999980895392104e-01,2.965843934005488809e-11
9.999999981081268974e-01,2.936330357171884668e-11
9.999999981265337290e-01,2.907110474557027567e-11
9.999999981447615927e-01,2.878181363563898276e-11
9.999999981628122647e-01,2.849540130678534628e-11
9.999999981806874105e-01,2.821183911180946430e-11
9.999999981983885844e-01,2.793109868858298344e-11
9.999999982159177847e-01,2.765315195721355927e-11
9.999999982332763437e-01,2.737797111723740206e-11
9.999999982504662599e-01,2.710552864483593036e-11
9.999999982674889765e-01,2.683579729008592539e-11
9.999999982843460478e-01,2.656875007423127931e-11
9.999999983010392501e-01,2.630436028698568851e-11
9.999999983175701379e-01,2.604260148386223352e-11
9.999999983339402654e-01,2.578344748352571596e-11
9.999999983501511869e-01,2.552687236517696811e-11
9.999999983662044567e-01,2.527285046595767066e-11
9.999999983821016292e-01,2.502135637838460643e-11
9.999999983978441476e-01,2.477236494780947923e-11
9.999999984134335662e-01,2.452585126990075310e-11
9.999999984288713284e-01,2.428179068815382253e-11
9.999999984441590994e-01,2.404015879142581386e-11
9.999999984592981006e-01,2.380093141149161236e-11
9.999999984742898862e-01,2.356408462062924120e-11
9.999999984891357885e-01,2.332959472922420425e-11
9.999999985038373618e-01,2.309743828340107732e-11
9.999999985183960494e-01,2.286759206267861273e-11
9.999999985328130725e-01,2.264003307764488675e-11
9.999999985470898745e-01,2.241473856766050342e-11
9.999999985612277875e-01,2.219168599857978303e-11
9.999999985752282550e-01,2.197085306049786787e-11
9.999999985890924981e-01,2.175221766552018772e-11
9.999999986028219601e-01,2.153575794555100861e-11
9.999999986164178623e-01,2.132145225010869052e-11
9.999999986298815369e-01,2.110927914415798948e-11
9.999999986432142052e-01,2.089921740596705879e-11
9.999999986564173104e-01,2.069124602498571784e-11
9.999999986694918519e-01,2.048534419974187364e-11
9.999999986824393838e-01,2.028149133576331675e-11
9.999999986952609055e-01,2.007966704351575392e-11
9.999999987079577490e-01,1.987985113636435393e-11
9.999999987205310248e-01,1.968202362855551414e-11
9.999999987329820650e-01,1.948616473321583304e-11
9.999999987453120909e-01,1.929225486037532954e-11
9.999999987575219906e-01,1.910027461500600384e-11
9.999999987696133186e-01,1.891020479508286472e-11
9.999999987815869629e-01,1.872202638966405946e-11
9.999999987934441448e-01,1.853572057698751189e-11
9.999999988051859745e-01,1.835126872259051788e-11
9.999999988168135623e-01,1.816865237744402982e-11
9.999999988283281294e-01,1.798785327610818918e-11
9.999999988397306749e-01,1.780885333490613477e-11
9.999999988510223092e-01,1.763163465011351108e-11
9.999999988622041425e-01,1.745617949616969994e-11
9.999999988732771738e-01,1.728247032390318532e-11
9.999999988842424026e-01,1.711048975877698365e-11
9.999999988951010499e-01,1.694022059915159363e-11
9.999999989058541150e-01,1.677164581456274806e-11
9.999999989165025971e-01,1.660474854401994206e-11
9.999999989270473844e-01,1.643951209431832548e-11
9.999999989374896980e-01,1.627591993836972058e-11
9.999999989478304263e-01,1.611395571355031590e-11
9.999999989580705684e-01,1.595360322006238004e-11
9.999999989682110124e-01,1.579484641931582147e-11
9.999999989782528687e-01,1.563766943232240475e-11
9.999999989881971363e-01,1.548205653810816797e-11
9.999999989980445925e-01,1.532799217214169561e-11
9.999999990077962364e-01,1.517546092477600750e-11
9.999999990174529563e-01,1.502444753970789940e-11
9.999999990270158623e-01,1.487493691245271566e-11
9.999999990364857316e-01,1.472691408883201104e-11
9.999999990458633414e-01,1.458036426347954938e-11
9.999999990551499129e-01,1.443527277835899117e-11
9.999999990643460013e-01,1.429162512129841540e-11
9.999999990734527167e-01,1.414940692453939149e-11
9.999999990824708362e-01,1.400860396329850088e-11
9.999999990914011372e-01,1.386920215434616965e-11
9.999999991002446187e-01,1.373118755459664062e-11
9.999999991090021689e-01,1.359454635971400116e-11
9.999999991176743430e-01,1.345926490273200646e-11
9.999999991262622512e-01,1.332532965268577743e-11
9.999999991347666706e-01,1.319272721325993066e-11
9.999999991431882673e-01,1.306144432144735520e-11
9.999999991515279296e-01,1.293146784622319834e-11
9.999999991597864346e-01,1.280278478723203795e-11
9.999999991679646705e-01,1.267538227348629437e-11
9.999999991760633034e-01,1.254924756208032486e-11
9.999999991840832214e-01,1.242436803691458794e-11
9.999999991920250908e-01,1.230073120743432707e-11
9.999999991998895776e-01,1.217832470738077513e-11
9.999999992076776811e-01,1.205713629355304916e-11
9.999999992153899564e-01,1.193715384458495066e-11
9.999999992230271806e-01,1.181836535973138974e-11
9.999999992305901308e-01,1.170075895766856297e-11
9.999999992380795844e-01,1.158432287530608965e-11
9.999999992454960962e-01,1.146904546660926010e-11
9.999999992528404436e-01,1.135491520143554803e-11
9.999999992601132925e-01,1.124192066438018780e-11
9.999999992673154203e-01,1.113005055363489145e-11
9.999999992744474930e-01,1.101929367985791026e-11
9.999999992815101768e-01,1.090963896505375591e-11
9.999999992885041378e-01,1.080107544146642802e-11
9.999999992954300421e-01,1.069359225048131407e-11
9.999999993022885558e-01,1.058717864153958433e-11
9.999999993090804562e-01,1.048182397106334663e-11
9.999999993158060763e-01,1.037751770139002116e-11
9.999999993224664152e-01,1.027424939971954803e-11
9.999999993290619171e-01,1.017200873706985202e-11
9.999999993355931371e-01,1.007078548724417538e-11
9.999999993420609634e-01,9.970569525808677821e-12
9.999999993484657290e-01,9.871350829078762180e-12
9.999999993548083221e-01,9.773119473117668891e-12
9.999999993610890758e-01,9.675865632742839822e-12
9.999999993673087673e-01,9.579579580543671991e-12
9.999999993734679515e-01,9.484251685908937344e-12
9.999999993795671838e-01,9.389872414062723137e-12
9.999999993856070191e-01,9.296432325111172519e-12
9.999999993915882346e-01,9.203922073098684377e-12
9.999999993975110524e-01,9.112332405072186274e-12
9.999999994033763606e-01,9.021654160156724566e-12
9.999999994091846034e-01,8.931878268638245511e-12
9.999999994149363358e-01,8.842995751056850211e-12
9.999999994206321130e-01,8.754997717309017698e-12
9.999999994262723790e-01,8.667875365757544050e-12
9.999999994318578000e-01,8.581619982352188005e-12
9.999999994373889312e-01,8.496222939757216756e-12
9.999999994428662164e-01,8.411675696488858518e-12
9.999999994482901000e-01,8.327969796061351636e-12
9.999999994536613590e-01,8.245096866140268680e-12
9.999999994589802155e-01,8.163048617706063986e-12
9.999999994642474466e-01,8.081816844224165923e-12
9.999999994694632743e-01,8.001393420824515513e-12
9.999999994746284759e-01,7.921770303489249218e-12
9.999999994797433844e-01,7.842939528247333602e-12
9.999999994848084439e-01,7.764893210378895129e-12
9.999999994898243205e-01,7.687623543625821670e-12
9.999999994947913473e-01,7.611122799411285285e-12
9.999999994997099684e-01,7.535383326067069905e-12
9.999999995045808499e-01,7.460397548067467989e-12
9.999999995094042138e-01,7.386157965272437730e-12
9.999999995141807263e-01,7.312657152176695928e-12
9.999999995189107205e-01,7.239887757167320962e-12
9.999999995235947514e-01,7.167842501788751124e-12
9.999999995282331522e-01,7.096514180014060303e-12
9.999999995328263669e-01,7.025895657525035399e-12
9.999999995373749506e-01,6.955979870997872743e-12
9.999999995418792365e-01,6.886759827397012229e-12
9.999999995463396685e-01,6.818228603275979061e-12
9.999999995507566908e-01,6.750379344084207205e-12
9.999999995551307475e-01,6.683205263482220276e-12
9.999999995594622826e-01,6.616699642662181829e-12
9.999999995637516292e-01,6.550855829676160077e-12
9.999999995679992315e-01,6.485667238771082757e-12
9.999999995722055335e-01,6.421127349729363517e-12
9.999999995763707572e-01,6.357229707217489101e-12
9.999999995804955688e-01,6.293967920139702909e-12
9.999999995845801903e-01,6.231335660999045945e-12
9.999999995886251769e-01,6.169326665264738125e-12
9.999999995926306395e-01,6.107934730744971007e-12
9.999999995965972444e-01,6.047153716967266304e-12
9.999999996005251024e-01,5.986977544563686014e-12
9.999999996044148798e-01,5.927400194663036424e-12
9.999999996082666875e-01,5.868415708289107944e-12
9.999999996120810808e-01,5.810018185764136524e-12
9.999999996158582816e-01,5.752201786118985100e-12
9.999999996195988450e-01,5.694960726509150854e-12
9.999999996233028821e-01,5.638289281635797754e-12
9.999999996269709479e-01,5.582181783173762771e-12
9.999999996306032646e-01,5.526632619204022743e-12
9.999999996342002762e-01,5.471636233652645391e-12
9.999999996377622047e-01,5.417187125735295527e-12
9.999999996412894943e-01,5.363279849406487871e-12
9.999999996447824779e-01,5.309909012815496071e-12
9.999999996482414888e-01,5.257069277766517999e-12
9.999999996516667489e-01,5.204755359184970577e-12
9.999999996550587023e-01,5.152962024589097470e-12
9.999999996584176820e-01,5.101684093566094756e-12
9.999999996617439102e-01,5.050916437254544668e-12
9.999999996650378309e-01,5.000653977830918185e-12
9.999999996682996661e-01,4.950891688001898587e-12
9.999999996715297490e-01,4.901624590501768258e-12
9.999999996747284126e-01,4.852847757594073563e-12
9.999999996778958788e-01,4.804556310579321523e-12
9.999999996810325920e-01,4.756745419306505430e-12
9.999999996841386629e-01,4.709410301690215542e-12
9.999999996872146468e-01,4.662546223232517385e-12
9.999999996902605437e-01,4.616148496548944139e-12
9.999999996932769086e-01,4.570212480900186399e-12
9.999999996962638527e-01,4.524733581727459812e-12
9.999999996992218199e-01,4.479707250193156499e-12
9.999999997021509213e-01,4.435128982726053238e-12
9.999999997050514899e-01,4.390994320570415635e-12
9.999999997079238589e-01,4.347298849340533899e-12
9.999999997107682503e-01,4.304038198578757170e-12
9.999999997135848862e-01,4.261208041318542632e-12
9.999999997163742105e-01,4.218804093651847323e-12
9.999999997191363343e-01,4.176822114300228524e-12
9.999999997218715908e-01,4.135257904191106757e-12
9.999999997245802019e-01,4.094107306037352857e-12
9.999999997272625007e-01,4.053366203921655561e-12
9.999999997299187093e-01,4.013030522885008041e-12
9.999999997325489387e-01,3.973096228518730951e-12
9.999999997351536329e-01,3.933559326561408487e-12
9.999999997377330141e-01,3.894415862498969169e-12
9.999999997402871932e-01,3.855661921169333906e-12
9.999999997428166143e-01,3.817293626370977808e-12
9.999999997453212774e-01,3.779307140474845962e-12
9.999999997478016267e-01,3.741698664040943914e-12
9.999999997502578841e-01,3.704464435437942824e-12
9.999999997526901607e-01,3.667600730467088556e-12
9.999999997550987896e-01,3.631103861989878317e-12
9.999999997574839927e-01,3.594970179558936959e-12
9.999999997598459922e-01,3.559196069053065944e-12
9.999999997621848991e-01,3.523777952315903549e-12
9.999999997645011574e-01,3.488712286797682152e-12
9.999999997667947671e-01,3.453995565201295905e-12
9.999999997690660614e-01,3.419624315131158120e-12
9.999999997713152622e-01,3.385595098746030170e-12
9.999999997735425916e-01,3.351904512415316643e-12
9.999999997757482717e-01,3.318549186378288328e-12
9.999999997779324135e-01,3.285525784407424153e-12
9.999999997800953500e-01,3.252831003474382085e-12
9.999999997822371922e-01,3.220461573419773113e-12
9.999999997843581623e-01,3.188414256626214885e-12
9.999999997864584822e-01,3.156685847694175457e-12
9.999999997885383740e-01,3.125273173121740093e-12
9.999999997905980598e-01,3.094173090986870514e-12
9.999999997926376505e-01,3.063382490633289116e-12
9.999999997946573682e-01,3.032898292359474813e-12
9.999999997966574350e-01,3.002717447110323386e-12
9.999999997986380729e-01,2.972836936172530548e-12
9.999999998005992818e-01,2.943253770872347097e-12
9.999999998025416170e-01,2.913964992276790208e-12
9.999999998044648564e-01,2.884967670897800756e-12
9.999999998063694440e-01,2.856258906398952856e-12
9.999999998082554908e-01,2.827835827305683772e-12
9.999999998101232190e-01,2.799695590717801804e-12
9.999999998119727396e-01,2.771835382025258864e-12
9.999999998138041635e-01,2.744252414626751960e-12
9.999999998156178238e-01,2.716943929650727045e-12
9.999999998174138316e-01,2.689907195679746121e-12
9.999999998191924089e-01,2.663139508477018421e-12
9.999999998209535557e-01,2.636638190716035939e-12
9.999999998226976050e-01,2.610400591712900936e-12
9.999999998244246679e-01,2.584424087160933441e-12
9.999999998261349665e-01,2.558706078868488925e-12
9.999999998278286117e-01,2.533243994498824133e-12
9.999999998295057146e-01,2.508035287312921462e-12
9.999999998311664973e-01,2.483077435914869604e-12
9.999999998328110706e-01,2.458367943999419975e-12
9.999999998344396568e-01,2.433904340102586512e-12
9.999999998360524778e-01,2.409684177354205172e-12
9.999999998376495336e-01,2.385705033233300520e-12
9.999999998392310463e-01,2.361964509325884175e-12
9.999999998407971269e-01,2.338460231084822418e-12
9.999999998423478864e-01,2.315189847592609439e-12
9.999999998438836579e-01,2.292151031325985578e-12
9.999999998454044414e-01,2.269341477923239467e-12
9.999999998469104590e-01,2.246758905953820051e-12
9.999999998484018215e-01,2.224401056689953959e-12
9.999999998498786402e-01,2.202265693880819951e-12
9.999999998513410260e-01,2.180350603528973058e-12
9.999999998527892009e-01,2.158653593668678765e-12
9.999999998542232760e-01,2.137172494146919362e-12
9.999999998556433622e-01,2.115905156406118475e-12
9.999999998570496818e-01,2.094849453269330993e-12
9.999999998584422345e-01,2.074003278727572018e-12
9.999999998598213535e-01,2.053364547728964974e-12
9.999999998611869279e-01,2.032931195970426591e-12
9.999999998625392905e-01,2.012701179690987266e-12
9.999999998638784415e-01,1.992672475467466144e-12
9.999999998652044919e-01,1.972843080012165274e-12
9.999999998665176637e-01,1.953211009972305375e-12
9.999999998678180679e-01,1.933774301731871650e-12
9.999999998691058156e-01,1.914531011215016218e-12
9.999999998703810178e-01,1.895479213691694094e-12
9.999999998716437855e-01,1.876617003585230208e-12
9.999999998728942296e-01,1.857942494281537945e-12
9.999999998741325724e-01,1.839453817940622538e-12
9.999999998753588137e-01,1.821149125309582108e-12
9.999999998765731757e-01,1.803026585537719874e-12
9.999999998777756582e-01,1.785084385993496513e-12
9.999999998789663724e-01,1.767320732083051054e-12
9.999999998801455403e-01,1.749733847070907668e-12
9.999999998813132729e-01,1.732321971902088207e-12
9.999999998824695702e-01,1.715083365026245660e-12
9.999999998836146542e-01,1.698016302223547065e-12
9.999999998847486360e-01,1.681119076432042583e-12
9.999999998858714045e-01,1.664389997577119464e-12
9.999999998869834039e-01,1.647827392402290105e-12
9.999999998880845231e-01,1.631429604301904053e-12
9.999999998891748731e-01,1.615194993155523269e-12
9.999999998902546761e-01,1.599121935163711829e-12


==> data/prange_GV_SR_q2_m20_eta20.txt <==
R,w
2.395513764056445005e-03,2.359362017014855414e-02
9.297168330702709760e-03,2.342357449976126271e-02
1.616763620382699607e-02,2.325435737461634123e-02
2.300686655217176746e-02,2.308596945756121593e-02
2.981481050737888605e-02,2.291841136242601246e-02
3.659142117418778817e-02,2.275168365384225636e-02
4.333665363987482255e-02,2.258578684708052731e-02
5.005046498321918946e-02,2.242072140790004817e-02
5.673281428275567251e-02,2.225648775241614863e-02
6.338366262440764398e-02,2.209308624698303608e-02
7.000297310859648903e-02,2.193051720808979893e-02
7.659071085658941680e-02,2.176878090227516924e-02
8.314684301636932062e-02,2.160787754605422717e-02
8.967133876779531665e-02,2.144780730586263659e-02
9.616416932714122456e-02,2.128857029801621212e-02
1.026253079511185717e-01,2.113016658868319478e-02
1.090547299401394277e-01,2.097259619387519675e-02
1.154524126411151652e-01,2.081585907944966812e-02
1.218183354495445680e-01,2.065995516112944380e-02
1.281524798110067476e-01,2.050488430453724017e-02
1.344548292221244834e-01,2.035064632524267655e-02
1.407253692308548798e-01,2.019724098882597768e-02
1.469640874361775040e-01,2.004466801095602241e-02
1.531709734872886974e-01,1.989292705748056320e-02
1.593460190820709110e-01,1.974201774453384489e-02
1.654892179651167305e-01,1.959193963865501348e-02
1.716005659250865456e-01,1.944269225692249817e-02
1.776800607914961194e-01,1.929427506710214638e-02
1.837277024310287610e-01,1.914668748780670032e-02
1.897434927431538298e-01,1.899992888867184371e-02
1.957274356553260208e-01,1.885399859054224386e-02
2.016795371175503782e-01,1.870889586567271029e-02
2.075998050964059649e-01,1.856461993794207913e-02
2.134882495686275528e-01,1.842116998307773840e-02
2.193448825140295044e-01,1.827854512889551947e-02
2.251697179080383027e-01,1.813674445554877557e-02
2.309627717136351066e-01,1.799576699579154282e-02
2.367240618727898260e-01,1.785561173525332043e-02
2.424536082974902973e-01,1.771627761272347862e-02
2.481514328601523989e-01,1.757776352045003002e-02
2.538175593836843325e-01,1.744006830444639472e-02
2.594520136309939051e-01,1.730319076481113758e-02
2.650548232940348470e-01,1.716712965605825952e-02
2.706260179824875323e-01,1.703188368745594747e-02
2.761656292118663814e-01,1.689745152337843170e-02
2.816736903913237278e-01,1.676383178366479612e-02
2.871502368109413172e-01,1.663102304398946657e-02
2.925953056286105802e-01,1.649902383624203897e-02
2.980089358565822799e-01,1.636783264891444531e-02
3.033911683475073451e-01,1.623744792749986718e-02
3.087420457802020346e-01,1.610786807489746411e-02
3.140616126449603529e-01,1.597909145182747209e-02
3.193499152285023124e-01,1.585111637725438588e-02
3.246070015986352031e-01,1.572394112881628919e-02
3.298329215884574506e-01,1.559756394326452210e-02
3.350277267803378756e-01,1.547198301690806167e-02
3.401914704894878350e-01,1.534719650606682952e-02
3.453242077472217231e-01,1.522320252753194859e-02
3.504259952839791081e-01,1.509999915903072545e-02
3.554968915119398609e-01,1.497758443970082821e-02
3.605369565074636462e-01,1.485595637056778308e-02
3.655462519931749199e-01,1.473511291503021292e-02
3.705248413197841373e-01,1.461505199935058709e-02
3.754727894477217776e-01,1.449577151314967137e-02
3.803901629284174302e-01,1.437726930990859339e-02
3.852770298854482078e-01,1.425954320747326552e-02
3.901334599953897309e-01,1.414259098856505449e-02
3.949595244684490636e-01,1.402641040129578610e-02
3.997552960289521007e-01,1.391099915968541621e-02
4.045208488955727155e-01,1.379635494418498219e-02
4.092562587613722824e-01,1.368247540220323723e-02
4.139616027737289539e-01,1.356935814863493087e-02
4.186369595139989297e-01,1.345700076639476037e-02
4.232824089771174414e-01,1.334540080695172104e-02
4.278980325509843530e-01,1.323455579086774657e-02
4.324839129957104289e-01,1.312446320833877966e-02
4.370401344227982099e-01,1.301512051973647242e-02
4.415667822741028425e-01,1.290652515615416975e-02
4.460639433007800303e-01,1.279867451995233586e-02
4.505317055420648975e-01,1.269156598530704616e-02
4.549701583039574837e-01,1.258519689875979043e-02
4.593793921378874767e-01,1.247956457976681297e-02
4.637594988192045298e-01,1.237466632125162891e-02
4.681105713257023293e-01,1.227049939015591867e-02
4.724327038160107683e-01,1.216706102799246583e-02
4.767259916079475968e-01,1.206434845139820432e-02
4.809905311568826169e-01,1.196235885268600446e-02
4.852264200339790889e-01,1.186108940039840368e-02
4.894337569044994174e-01,1.176053723985889636e-02
4.936126415060317907e-01,1.166069949372410680e-02
4.977631746267077162e-01,1.156157326253529072e-02
5.018854580834755108e-01,1.146315562526749668e-02
5.059795947002893035e-01,1.136544363987980998e-02
5.100456882864023989e-01,1.126843434386219991e-02
5.140838436146160095e-01,1.117212475478244864e-02
5.180941663995585200e-01,1.107651187083140421e-02
5.220767632760558996e-01,1.098159267136516494e-02
5.260317417774560411e-01,1.088736411744738869e-02
5.299592103140854382e-01,1.079382315238757058e-02
5.338592781517035313e-01,1.070096670227836839e-02
5.377320553900178934e-01,1.060879167653065031e-02
5.415776529413209861e-01,1.051729496840466890e-02
5.453961825091162563e-01,1.042647345554058476e-02
5.491877565669063266e-01,1.033632400048426284e-02
5.529524883370106059e-01,1.024684345121144521e-02
5.566904917694722732e-01,1.015802864164886549e-02
5.604018815211155857e-01,1.006987639219096391e-02
5.640867729346246140e-01,9.982383510215174852e-03
5.677452820178063853e-01,9.895546790591954606e-03
5.713775254229134237e-01,9.809363016192524515e-03
5.749836204260831973e-01,9.723828958392993771e-03
5.785636849069499821e-01,9.638941377573505276e-03
5.821178373283054652e-01,9.554697023615386572e-03
5.856461967159655169e-01,9.471092636392572719e-03
5.891488826387225597e-01,9.388124946260140852e-03
5.926260151884348293e-01,9.305790674538776813e-03
5.960777149603058156e-01,9.224086533993943945e-03
5.995041030332632914e-01,9.143009229311816616e-03
6.029053009504914407e-01,9.062555457570826631e-03
6.062814307001644920e-01,8.982721908707635983e-03
6.096326146962665060e-01,8.903505265980259445e-03
6.129589757596445310e-01,8.824902206424897061e-03
6.162606370991765559e-01,8.746909401309267695e-03
6.195377222931108818e-01,8.669523516581146075e-03
6.227903552706177681e-01,8.592741213311059015e-03
6.260186602934512123e-01,8.516559148131753326e-03
6.292227619378487624e-01,8.440973973671144631e-03
6.324027850765698844e-01,8.365982338981382133e-03
6.355588548611128541e-01,8.291580889962938197e-03
6.386910967041610210e-01,8.217766269782555283e-03
6.417996362621460893e-01,8.144535119287716479e-03
6.448845994180693042e-01,8.071884077414426956e-03
6.479461122644629700e-01,7.999809781590840746e-03
6.509843010865484780e-01,7.928308868135740609e-03
6.539992923456288132e-01,7.857377972650731249e-03
6.569912126626105131e-01,7.787013730408734111e-03
6.599601888017875284e-01,7.717212776735682053e-03
6.629063476547802924e-01,7.647971747387917116e-03
6.658298162246736318e-01,7.579287278924293041e-03
6.687307216103954843e-01,7.511156009071917432e-03
6.716091909912369484e-01,7.443574577088068848e-03
6.744653516116345671e-01,7.376539624115258272e-03
6.772993307661159257e-01,7.310047793531901719e-03
6.801112557844475326e-01,7.244095731297625629e-03
6.829012540170298351e-01,7.178680086292220548e-03
6.856694528204358985e-01,7.113797510650657005e-03
6.884159795432143181e-01,7.049444660091279576e-03
6.911409615118622174e-01,6.985618194239602563e-03
6.938445260169987527e-01,6.922314776946668184e-03
6.965268002997910823e-01,6.859531076601151078e-03
6.991879115385222221e-01,6.797263766437479024e-03
7.018279868354280193e-01,6.735509524837210785e-03
7.044471532037004380e-01,6.674265035625988676e-03
7.070455375546975674e-01,6.613526988365175940e-03
7.096232666853972137e-01,6.553292078637265594e-03
7.121804672660018154e-01,6.493557008327340181e-03
7.147172658278040380e-01,6.434318485897929166e-03
7.172337887512201249e-01,6.375573226659490486e-03
7.197301622540284161e-01,6.317317953035641101e-03
7.222065123798500075e-01,6.259549394822335952e-03
7.246629649867764034e-01,6.202264289443119513e-03
7.270996457362560728e-01,6.145459382197965802e-03
7.295166800821457631e-01,6.089131426507824948e-03
7.319141932599655398e-01,6.033277184154034120e-03
7.342923102763845300e-01,5.977893425511950944e-03
7.366511558988748654e-01,5.922976929780269205e-03
7.389908546455652427e-01,5.868524485205296910e-03
7.413115307753259664e-01,5.814532889299508026e-03
7.436133082780005399e-01,5.760998949056273487e-03
7.458963108648818396e-01,5.707919481158575323e-03
7.481606619593506036e-01,5.655291312183595605e-03
7.504064846877070982e-01,5.603111278802452508e-03
7.526339018702263850e-01,5.551376227974439033e-03
7.548430360123582483e-01,5.500083017137570238e-03
7.570340092961608258e-01,5.449228514393349501e-03
7.592069435718935555e-01,5.398809598687583089e-03
7.613619603497965294e-01,5.348823159986543924e-03
7.634991807920841200e-01,5.299266099447860062e-03
7.656187257050783845e-01,5.250135329587898164e-03
7.677207155315692866e-01,5.201427774443595844e-03
7.698052703433257982e-01,5.153140369730550494e-03
7.718725098337859691e-01,5.105270062996666337e-03
7.739225533109546085e-01,5.057813813770769065e-03
7.759555196904324159e-01,5.010768593707916677e-03
7.779715274886634946e-01,4.964131386729407278e-03
7.799706948163266373e-01,4.917899189159262788e-03
7.819531393718973655e-01,4.872069009856491197e-03
7.839189784354083645e-01,4.826637870342577463e-03
7.858683288623340424e-01,4.781602804925875333e-03
7.878013070776846982e-01,4.736960860820966721e-03
7.897180290702351391e-01,4.692709098264706905e-03
7.916186103869172763e-01,4.648844590628292001e-03
7.935031661273996839e-01,4.605364424524836103e-03
7.953718109387855062e-01,4.562265699914023684e-03
7.972246590105080966e-01,4.519545530202049612e-03
7.990618240693542207e-01,4.477201042338426265e-03
8.008834193746423580e-01,4.435229376909098284e-03
8.026895577135760851e-01,4.393627688225302912e-03
8.044803513967114794e-01,4.352393144409745854e-03
8.062559122536075984e-01,4.311522927478319764e-03
8.080163516286003045e-01,4.271014233418944823e-03
8.097617803767181988e-01,4.230864272266937273e-03
8.114923088597671974e-01,4.191070268176419304e-03
8.132080469425175817e-01,4.151629459489226612e-03
8.149091039890662413e-01,4.112539098799694245e-03
8.165955888593126044e-01,4.073796453016717209e-03
8.182676099055671282e-01,4.035398803422662536e-03
8.199252749693189957e-01,3.997343445728522224e-03
8.215686913780979594e-01,3.959627690126836172e-03
8.231979659425006091e-01,3.922248861340732820e-03
8.248132049533214438e-01,3.885204298670493460e-03
8.264145141788088456e-01,3.848491356037180532e-03
8.280019988620654914e-01,3.812107402022867162e-03
8.295757637185497968e-01,3.776049819908511816e-03
8.311359129336981511e-01,3.740316007708978461e-03
8.326825501606863744e-01,3.704903378204821903e-03
8.342157785182757745e-01,3.669809358972095977e-03
8.357357005888047530e-01,3.635031392408751699e-03
8.372424184162725602e-01,3.600566935758916457e-03
8.387360335045335180e-01,3.566413461134583691e-03
8.402166468156220258e-01,3.532568455534299771e-03
8.416843587681512862e-01,3.499029420860098796e-03
8.431392692358522511e-01,3.465793873931263293e-03
8.445814775461916168e-01,3.432859346496188423e-03
8.460110824790944006e-01,3.400223385241899106e-03
8.474281822657866448e-01,3.367883551800778148e-03
8.488328745877049553e-01,3.335837422755768243e-03
8.502252565755338276e-01,3.304082589642634050e-03
8.516054248083183564e-01,3.272616658950537692e-03
8.529734753126692048e-01,3.241437252120477064e-03
8.543295035620793731e-01,3.210542005541191894e-03
8.556736044763015858e-01,3.179928570543703696e-03
8.570058724208426959e-01,3.149594613393180784e-03
8.583264012065261461e-01,3.119537815279294513e-03
8.596352840891375857e-01,3.089755872304662983e-03
8.609326137691754033e-01,3.060246495470969781e-03
8.622184823916525520e-01,3.031007410663907886e-03
8.634929815460073987e-01,3.002036358635679341e-03
8.647562022660738590e-01,2.973331094986170469e-03
8.660082350301301357e-01,2.944889390142397135e-03
8.672491697610392736e-01,2.916709029335867037e-03
8.684790958264367866e-01,2.888787812578916779e-03
8.696981020390190942e-01,2.861123554638828927e-03
8.709062766568826941e-01,2.833714085010799813e-03
8.721037073839342790e-01,2.806557247889362137e-03
8.732904813703856739e-01,2.779650902137941436e-03
8.744666852132895185e-01,2.752992921257516566e-03
8.756324049571651003e-01,2.726581193353307814e-03
8.767877260946710383e-01,2.700413621100443678e-03
8.779327335673404731e-01,2.674488121708281513e-03
8.790675117663928617e-01,2.648802626883037682e-03
8.801921445335812999e-01,2.623355082789692160e-03
8.813067151621216677e-01,2.598143450012095103e-03
8.824113063976622984e-01,2.573165703512211681e-03
8.835060004393094912e-01,2.548419832588195554e-03
8.845908789407226358e-01,2.523903840830939681e-03
8.856660230112379795e-01,2.499615746080047739e-03
8.867315132170682235e-01,2.475553580378182274e-03
8.877874295825358697e-01,2.451715389924713322e-03
8.888338515913560833e-01,2.428099235028320559e-03
8.898708581879808399e-01,2.404703190058302218e-03
8.908985277789759349e-01,2.381525343395219166e-03
8.919169382344430685e-01,2.358563797380587926e-03
8.929261668895014381e-01,2.335816668265341609e-03
8.939262905457895370e-01,2.313282086157888821e-03
8.949173854730315680e-01,2.290958194970835107e-03
8.958995274106286155e-01,2.268843152367194804e-03
8.968727915692908947e-01,2.246935129705801039e-03
8.978372526327216274e-01,2.225232311985616759e-03
8.987929847593181254e-01,2.203732897789773860e-03
8.997400615839287186e-01,2.182435099228414912e-03
9.006785562196324424e-01,2.161337141881150212e-03
9.016085412595524762e-01,2.140437264738828758e-03
9.025300887787156556e-01,2.119733720144361625e-03
9.034432703359256411e-01,2.099224773733368403e-03
9.043481569756853800e-01,2.078908704373771087e-03
9.052448192301381091e-01,2.058783804105103477e-03
9.061333271210365581e-01,2.038848378077261127e-03
9.070137501617543396e-01,2.019100744488424269e-03
9.078861573593046685e-01,1.999539234522900062e-03
9.087506172164051543e-01,1.980162192288042848e-03
9.096071977335556946e-01,1.960967974750986182e-03
9.104559664111405715e-01,1.941954951674922103e-03
9.112969902515669629e-01,1.923121505554671986e-03
9.121303357614085616e-01,1.904466031552260862e-03
9.129560689535884954e-01,1.885986937431692687e-03
9.137742553495726838e-01,1.867682643493618483e-03
9.145849599815831787e-01,1.849551582509655154e-03
9.153882473948427023e-01,1.831592199656104526e-03
9.161841816498210722e-01,1.813802952447748484e-03
9.169728263245172650e-01,1.796182310670953923e-03
9.177542445167469198e-01,1.778728756316755571e-03
9.185284988464468281e-01,1.761440783513675348e-03
9.192956514580064020e-01,1.744316898460042788e-03
9.200557640225983658e-01,1.727355619356447502e-03
9.208088977405393116e-01,1.710555476337623313e-03
9.215551133436543640e-01,1.693915011404368166e-03
9.222944710976540561e-01,1.677432778355279069e-03
9.230270308045351868e-01,1.661107342718080903e-03
9.237528518049773485e-01,1.644937281681157094e-03
9.244719929807657666e-01,1.628921184024590459e-03
9.251845127572158045e-01,1.613057650051305959e-03
9.258904691056057956e-01,1.597345291518108929e-03
9.265899195456306359e-01,1.581782731566389825e-03
9.272829211478484934e-01,1.566368604653091108e-03
9.279695305361510549e-01,1.551101556481259552e-03
9.286498038902306629e-01,1.535980243930768537e-03
9.293237969480561134e-01,1.521003334988987443e-03
9.299915650083618868e-01,1.506169508681226392e-03
9.306531629331364908e-01,1.491477455001347097e-03
9.313086451501144669e-01,1.476925874842369146e-03
9.319580656552850506e-01,1.462513479926860326e-03
9.326014780153890626e-01,1.448238992737653930e-03
9.332389353704351187e-01,1.434101146448279627e-03
9.338704904362098436e-01,1.420098684853631334e-03
9.344961955067907500e-01,1.406230362300674771e-03
9.351161024570712188e-01,1.392494943619016021e-03
9.357302627452741550e-01,1.378891204051821157e-03
9.363387274154802986e-01,1.365417929186518806e-03
9.369415471001494300e-01,1.352073914885783528e-03
9.375387720226420196e-01,1.338857967218600505e-03
9.381304519997506475e-01,1.325768902391247835e-03
9.387166364442179889e-01,1.312805546678664798e-03
9.392973743672674569e-01,1.299966736355663349e-03
9.398727143811244078e-01,1.287251317628442752e-03
9.404427047015372354e-01,1.274658146566241910e-03
9.410073931503039057e-01,1.262186089032949193e-03
9.415668271577855020e-01,1.249834020619132501e-03
9.421210537654293171e-01,1.237600826573953755e-03
9.426701196282813999e-01,1.225485401737429463e-03
9.432140710174965470e-01,1.213486650472855432e-03
9.437529538228527359e-01,1.201603486599235170e-03
9.442868135552506814e-01,1.189834833324154763e-03
9.448156953492208299e-01,1.178179623176582504e-03
9.453396439654195849e-01,1.166636797940046478e-03
9.458587037931197594e-01,1.155205308585997327e-03
9.463729188527052472e-01,1.143884115207228699e-03
9.468823327981487070e-01,1.132672186951745250e-03
9.473869889194959093e-01,1.121568501956612647e-03
9.478869301453366480e-01,1.110572047282191391e-03
9.483821990452707684e-01,1.099681818846594402e-03
9.488728378323743051e-01,1.088896821360231353e-03
9.493588883656500776e-01,1.078216068260814866e-03
9.498403921524815052e-01,1.067638581648385366e-03
9.503173903510735432e-01,1.057163392220735777e-03
9.507899237728859587e-01,1.046789539209089497e-03
9.512580328850673839e-01,1.036516070313881150e-03
9.517217578128709388e-01,1.026342041641024579e-03
9.521811383420732966e-01,1.016266517638222695e-03
9.526362139213792046e-01,1.006288571031694950e-03
9.530870236648174565e-01,9.964072827631713196e-04
9.535336063541365315e-01,9.866217419270226652e-04
9.539760004411820260e-01,9.769310457078813834e-04
9.544142440502740854e-01,9.673342993183331722e-04
9.548483749805719567e-01,9.578306159370335911e-04
9.552784307084284388e-01,9.484191166471139930e-04
9.557044483897412235e-01,9.390989303747507375e-04
9.561264648622903595e-01,9.298691938281570266e-04
9.565445166480658346e-01,9.207290514368644384e-04
9.569586399555923828e-01,9.116776552911744647e-04
9.573688706822357508e-01,9.027141650821089974e-04
9.577752444165080759e-01,8.938377480414646820e-04
9.581777964403581649e-01,8.850475788823063735e-04
9.585765617314514486e-01,8.763428397397665529e-04
9.589715749654463828e-01,8.677227201120280833e-04
9.593628705182515315e-01,8.591864168018042893e-04
9.597504824682817626e-01,8.507331338579513088e-04
9.601344445986979004e-01,8.423620825175135839e-04
9.605147903996367198e-01,8.340724811480883238e-04
9.608915530704351671e-01,8.258635551903856665e-04
9.612647655218369280e-01,8.177345371012882235e-04
9.616344603781955547e-01,8.096846662970548242e-04
9.620006699796619376e-01,8.017131890969630362e-04
9.623634263843611203e-01,7.938193586672720676e-04
9.627227613705633402e-01,7.860024349653970885e-04
9.630787064388363072e-01,7.782616846845801179e-04
9.634312928141942622e-01,7.705963811987161672e-04
9.637805514482311597e-01,7.630058045076167517e-04
9.641265130212419709e-01,7.554892411826027825e-04
9.644692079443391020e-01,7.480459843123158162e-04
9.648086663615486058e-01,7.406753334490178472e-04
9.651449181519037301e-01,7.333765945550631618e-04
9.654779929315215892e-01,7.261490799498031149e-04
9.658079200556687338e-01,7.189921082568213710e-04
9.661347286208199492e-01,7.119050043513967200e-04
9.664584474666987335e-01,7.048870993084476030e-04
9.667791051783127809e-01,6.979377303506585683e-04
9.670967300879741435e-01,6.910562407970346609e-04
9.674113502773067363e-01,6.842419800117884466e-04
9.677229935792479587e-01,6.774943033534593789e-04
9.680316875800312193e-01,6.708125721245081566e-04
9.683374596211635765e-01,6.641961535210995143e-04
9.686403368013873916e-01,6.576444205833094792e-04
9.689403459786307682e-01,6.511567521456626583e-04
9.692375137719495548e-01,6.447325327879070743e-04
9.695318665634523603e-01,6.383711527862558598e-04
9.698234305002195743e-01,6.320720080648223717e-04
9.701122314962065118e-01,6.258345001474735925e-04
9.703982952341349000e-01,6.196580361100134529e-04
9.706816471673769264e-01,6.135420285326025113e-04
9.709623125218213024e-01,6.074858954526392860e-04
9.712403162977333304e-01,6.014890603178370699e-04
9.715156832715995394e-01,5.955509519397127411e-04
9.717884379979608855e-01,5.896710044474007262e-04
9.720586048112375144e-01,5.838486572417071144e-04
9.723262078275362041e-01,5.780833549496155587e-04
9.725912709464523687e-01,5.723745473789875740e-04
9.728538178528552960e-01,5.667216894736714717e-04
9.731138720186633950e-01,5.611242412689308083e-04
9.733714567046095612e-01,5.555816678471201409e-04
9.736265949619923310e-01,5.500934392937558651e-04
9.738793096344156019e-01,5.446590306539010390e-04
9.741296233595193588e-01,5.392779218887931757e-04
9.743775585706948572e-01,5.339495978329032244e-04
9.746231374987920359e-01,5.286735481511959951e-04
9.748663821738124957e-01,5.234492672967815466e-04
9.751073144265918202e-01,5.182762544688791512e-04
9.753459558904719051e-01,5.131540135710201079e-04
9.755823280029585209e-01,5.080820531696713348e-04
9.758164520073709935e-01,5.030598864530598643e-04
9.760483489544786728e-01,4.980870311903817967e-04
9.762780397041241898e-01,4.931630096913129863e-04
9.765055449268401633e-01,4.882873487657603132e-04
9.767308851054488095e-01,4.834595796840211561e-04
9.769540805366554448e-01,4.786792381371434433e-04
9.771751513326270011e-01,4.739458641976570965e-04
9.773941174225603268e-01,4.692590022806070464e-04
9.776109985542412728e-01,4.646182011048173989e-04
9.778258142955884580e-01,4.600230136545569197e-04
9.780385840361907057e-01,4.554729971414007051e-04
9.782493269888300480e-01,4.509677129664544639e-04
9.784580621909935161e-01,4.465067266828721851e-04
9.786648085063777147e-01,4.420896079586045767e-04
9.788695846263768541e-01,4.377159305395326690e-04
9.790724090715646755e-01,4.333852722127990126e-04
9.792733001931634984e-01,4.290972147704886401e-04
9.794722761745007222e-01,4.248513439735985349e-04
9.796693550324588884e-01,4.206472495162314200e-04
9.798645546189096445e-01,4.164845249901651700e-04
9.800578926221421572e-01,4.123627678496148306e-04
9.802493865682773144e-01,4.082815793763352953e-04
9.804390538226713803e-01,4.042405646450056571e-04
9.806269115913127665e-01,4.002393324888313224e-04
9.808129769222025951e-01,3.962774954655113387e-04
9.809972667067300423e-01,3.923546698233951321e-04
9.811797976810343602e-01,3.884704754679690593e-04
9.813605864273562407e-01,3.846245359286162326e-04
9.815396493753816287e-01,3.808164783255901494e-04
9.817170028035711038e-01,3.770459333373421518e-04
9.818926628404835988e-01,3.733125351680328745e-04
9.820666454660862410e-01,3.696159215153648880e-04
9.822389665130556446e-01,3.659557335386789110e-04
9.824096416680695443e-01,3.623316158272617683e-04
9.825786864730868819e-01,3.587432163689915888e-04
9.827461163266200117e-01,3.551901865191675351e-04
9.829119464849952470e-01,3.516721809696477180e-04
9.830761920636031936e-01,3.481888577182443915e-04
9.832388680381420887e-01,3.447398780383274233e-04
9.833999892458480385e-01,3.413249064487286315e-04
9.835595703867170414e-01,3.379436106838950541e-04
9.837176260247184612e-01,3.345956616642452894e-04
9.838741705889957334e-01,3.312807334668468689e-04
9.840292183750616317e-01,3.279985032962678612e-04
9.841827835459808771e-01,3.247486514557231083e-04
9.843348801335434217e-01,3.215308613184618045e-04
9.844855220394315154e-01,3.183448192993534312e-04
9.846347230363728942e-01,3.151902148267807366e-04
9.847824967692885290e-01,3.120667403147060260e-04
9.849288567564292718e-01,3.089740911350175555e-04
9.850738163905027323e-01,3.059119655901137991e-04
9.852173889397936035e-01,3.028800648856759883e-04
9.853595875492716649e-01,2.998780931037403250e-04
9.855004252416936783e-01,2.969057571759351009e-04
9.856399149186947373e-01,2.939627668569917414e-04
9.857780693618700685e-01,2.910488346984816885e-04
9.859149012338509488e-01,2.881636760227391158e-04
9.860504230793677438e-01,2.853070088970700358e-04
9.861846473263083945e-01,2.824785541081228988e-04
9.863175862867646915e-01,2.796780351365225448e-04
9.864492521580717765e-01,2.769051781317219169e-04
9.865796570238397623e-01,2.741597118870336990e-04
9.867088128549739157e-01,2.714413678149388580e-04
9.868367315106902904e-01,2.687498799225503891e-04
9.869634247395200344e-01,2.660849847873296274e-04
9.870889041803060371e-01,2.634464215330163087e-04
9.872131813631923603e-01,2.608339318057288506e-04
9.873362677106037877e-01,2.582472597503327025e-04
9.874581745382189357e-01,2.556861519869582612e-04
9.875789130559340379e-01,2.531503575877637078e-04
9.876984943688181806e-01,2.506396280539002113e-04
9.878169294780630993e-01,2.481537172926464837e-04
9.879342292819213167e-01,2.456923815947957925e-04
9.880504045766398402e-01,2.432553796121916714e-04
9.881654660573840898e-01,2.408424723354974652e-04
9.882794243191534989e-01,2.384534230721608162e-04
9.883922898576922300e-01,2.360879974245415379e-04
9.885040730703881229e-01,2.337459632682826224e-04
9.886147842571681998e-01,2.314270907308250936e-04
9.887244336213832918e-01,2.291311521701455830e-04
9.888330312706865577e-01,2.268579221536847249e-04
9.889405872179054535e-01,2.246071774374298609e-04
9.890471113819035986e-01,2.223786969452344522e-04
9.891526135884386450e-01,2.201722617482725574e-04
9.892571035710100436e-01,2.179876550447113425e-04
9.893605909717004820e-01,2.158246621395640296e-04
9.894630853420114391e-01,2.136830704246956098e-04
9.895645961436893012e-01,2.115626693590378878e-04
9.896651327495458172e-01,2.094632504489804395e-04
9.897647044442715591e-01,2.073846072289087217e-04
9.898633204252413886e-01,2.053265352419628446e-04
9.899609898033141508e-01,2.032888320209248496e-04
9.900577216036247075e-01,2.012712970693092201e-04
9.901535247663691974e-01,1.992737318426225559e-04
9.902484081475840805e-01,1.972959397297660632e-04
9.903423805199175201e-01,1.953377260346481092e-04
9.904354505733947711e-01,1.933988979579215415e-04
9.905276269161772396e-01,1.914792645789154587e-04
9.906189180753134371e-01,1.895786368377301806e-04
9.907093324974853843e-01,1.876968275174683404e-04
9.907988785497465756e-01,1.858336512266684783e-04
9.908875645202556148e-01,1.839889243818584939e-04
9.909753986190016350e-01,1.821624651902949035e-04
9.910623889785238338e-01,1.803540936328597679e-04
9.911485436546254579e-01,1.785636314470874530e-04
9.912338706270807931e-01,1.767909021103863845e-04
9.913183778003362701e-01,1.750357308233751585e-04
9.914020730042054641e-01,1.732979444933975457e-04
9.914849639945573223e-01,1.715773717181881184e-04
9.915670584539997279e-01,1.698738427696634278e-04
9.916483639925555149e-01,1.681871895778988785e-04
9.917288881483333762e-01,1.665172457152164351e-04
9.918086383881934420e-01,1.648638463804435246e-04
9.918876221084049760e-01,1.632268283833157856e-04
9.919658466353005188e-01,1.616060301290012471e-04
9.920433192259229260e-01,1.600012916028018570e-04
9.921200470686670769e-01,1.584124543549615054e-04
9.921960372839160325e-01,1.568393614856376003e-04
9.922712969246708647e-01,1.552818576300120444e-04
9.923458329771761566e-01,1.537397889435167307e-04
9.924196523615383958e-01,1.522130030872298272e-04
9.924927619323404837e-01,1.507013492133747084e-04
9.925651684792493601e-01,1.492046779509749032e-04
9.926368787276189654e-01,1.477228413916419395e-04
9.927078993390882067e-01,1.462556930754748883e-04
9.927782369121720407e-01,1.448030879771217518e-04
9.928478979828494477e-01,1.433648824919396233e-04
9.929168890251444113e-01,1.419409344223046012e-04
9.929852164517023461e-01,1.405311029640492063e-04
9.930528866143617517e-01,1.391352486930057253e-04
9.931199058047195383e-01,1.377532335517055162e-04
9.931862802546932434e-01,1.363849208361729657e-04
9.932520161370758105e-01,1.350301751828618824e-04
9.933171195660877029e-01,1.336888625557147584e-04
9.933815965979223561e-01,1.323608502333251645e-04
9.934454532312877451e-01,1.310460067962381653e-04
9.935086954079420662e-01,1.297442021143692371e-04
9.935713290132262010e-01,1.284553073345225528e-04
9.936333598765896280e-01,1.271791948680542253e-04
9.936947937721126722e-01,1.259157383786239123e-04
9.937556364190238689e-01,1.246648127700795625e-04
9.938158934822123314e-01,1.234262941744558660e-04
9.938755705727359002e-01,1.222000599400681971e-04
9.939346732483241853e-01,1.209859886197445754e-04
9.939932070138777220e-01,1.197839599591424655e-04
9.940511773219623537e-01,1.185938548851931610e-04
9.941085895732985067e-01,1.174155554946544795e-04
9.941654491172472463e-01,1.162489450427552085e-04
9.942217612522905590e-01,1.150939079319714174e-04
9.942775312265085264e-01,1.139503297008838547e-04
9.943327642380517251e-01,1.128180970131573710e-04
9.943874654356082976e-01,1.116970976466242642e-04
9.944416399188689137e-01,1.105872204824546578e-04
9.944952927389854036e-01,1.094883554944536098e-04
9.945484288990263932e-01,1.084003937384357279e-04
9.946010533544289434e-01,1.073232273417158624e-04
9.946531710134446369e-01,1.062567494926998032e-04
9.947047867375836683e-01,1.052008544305580942e-04
9.947559053420529374e-01,1.041554374350203704e-04
9.948065315961918120e-01,1.031203948162447902e-04
9.948566702239024506e-01,1.020956239047975399e-04
9.949063259040771268e-01,1.010810230417284408e-04
9.949555032710214464e-01,1.000764915687256883e-04
9.950042069148734569e-01,9.908192981838630329e-05
9.950524413820193148e-01,9.809723910455720483e-05
9.951002111755048452e-01,9.712232171278325403e-05
9.951475207554431046e-01,9.615708089084529946e-05
9.951943745394190577e-01,9.520142083937506569e-05
9.952407769028893680e-01,9.425524670257993921e-05
9.952867321795797473e-01,9.331846455903596428e-05
9.953322446618776409e-01,9.239098141258187281e-05
9.953773186012220275e-01,9.147270518330029765e-05
9.954219582084889995e-01,9.056354469857174944e-05
9.954661676543742344e-01,8.966340968423363905e-05
9.955099510697722476e-01,8.877221075580454194e-05
9.955533125461510924e-01,8.788985940980520038e-05
9.955962561359246177e-01,8.701626801516210131e-05
9.956387858528210622e-01,8.615134980468140528e-05
9.956809056722477624e-01,8.529501886662263564e-05
9.957226195316534190e-01,8.444719013633489898e-05
9.957639313308858098e-01,8.360777938798522220e-05
9.958048449325472840e-01,8.277670322636632085e-05
9.958453641623467023e-01,8.195387907877214374e-05
9.958854928094473813e-01,8.113922518696175287e-05
9.959252346268131495e-01,8.033266059920076449e-05
9.959645933315496302e-01,7.953410516236712399e-05
9.960035726052441918e-01,7.874347951415014933e-05
9.960421760943010128e-01,7.796070507530755212e-05
9.960804074102739269e-01,7.718570404200788030e-05
9.961182701301964926e-01,7.641839937824663239e-05
9.961557677969081759e-01,7.565871480832448294e-05
9.961929039193777591e-01,7.490657480941387042e-05
9.962296819730244168e-01,7.416190460418125901e-05
9.962661054000350180e-01,7.342463015349100003e-05
9.963021776096785409e-01,7.269467814917930063e-05
9.963379019786184898e-01,7.197197600688762036e-05
9.963732818512206491e-01,7.125645185898024246e-05
9.964083205398600596e-01,7.054803454751526915e-05
9.964430213252236657e-01,6.984665361729316458e-05
9.964773874566104084e-01,6.915223930897240984e-05
9.965114221522292093e-01,6.846472255224167198e-05
9.965451285994932906e-01,6.778403495907281396e-05
9.965785099553124970e-01,6.711010881702400815e-05
9.966115693463821756e-01,6.644287708261764635e-05
9.966443098694700575e-01,6.578227337478186531e-05
9.966767345917001419e-01,6.512823196834621460e-05
9.967088465508338047e-01,6.448068778761414021e-05
9.967406487555484640e-01,6.383957639998367453e-05
9.967721441857139153e-01,6.320483400963920924e-05
9.968033357926653348e-01,6.257639745130405139e-05
9.968342264994743962e-01,6.195420418404450611e-05
9.968648192012176112e-01,6.133819228514748184e-05
9.968951167652424505e-01,6.072830044404388947e-05
9.969251220314303552e-01,6.012446795629991942e-05
9.969548378124579724e-01,5.952663471766613370e-05
9.969842668940555042e-01,5.893474121817619414e-05
9.970134120352626139e-01,5.834872853631490507e-05
9.970422759686824454e-01,5.776853833323091148e-05
9.970708614007328663e-01,5.719411284701312123e-05
9.970991710118949358e-01,5.662539488702322116e-05
9.971272074569603738e-01,5.606232782827469868e-05
9.971549733652751435e-01,5.550485560587877220e-05
9.971824713409818131e-01,5.495292270953197524e-05
9.972097039632592530e-01,5.440647417806551299e-05
9.972366737865600017e-01,5.386545559404727715e-05
9.972633833408458548e-01,5.332981307842883493e-05
9.972898351318205679e-01,5.279949328525558626e-05
9.973160316411612270e-01,5.227444339641734153e-05
9.973419753267463994e-01,5.175461111645722251e-05
9.973676686228831745e-01,5.123994466743111433e-05
9.973931139405312063e-01,5.073039278381047190e-05
9.974183136675256467e-01,5.022590470744128799e-05
9.974432701687965253e-01,4.972643018255223674e-05
9.974679857865880184e-01,4.923191945080403713e-05
9.974924628406734994e-01,4.874232324639786478e-05
9.975167036285702560e-01,4.825759279122066736e-05
9.975407104257517643e-01,4.777767979004500173e-05
9.975644854858569666e-01,4.730253642577528857e-05
9.975880310408992147e-01,4.683211535473390458e-05
9.976113493014721056e-01,4.636636970200311796e-05
9.976344424569535407e-01,4.590525305680251785e-05
9.976573126757082299e-01,4.544871946791810612e-05
9.976799621052880873e-01,4.499672343917604462e-05
9.977023928726306279e-01,4.454921992495390241e-05
9.977246070842555881e-01,4.410616432574550306e-05
9.977466068264597698e-01,4.366751248375942983e-05
9.977683941655098865e-01,4.323322067856687548e-05
9.977899711478340761e-01,4.280324562279180990e-05
9.978113398002104173e-01,4.237754445783727196e-05
9.978325021299553343e-01,4.195607474966239531e-05
9.978534601251087821e-01,4.153879448459174334e-05
9.978742157546186542e-01,4.112566206517150882e-05
9.978947709685226375e-01,4.071663630606618813e-05
9.979151276981290675e-01,4.031167642998954344e-05
9.979352878561956741e-01,3.991074206368405572e-05
9.979552533371068845e-01,3.951379323393100664e-05
9.979750260170492382e-01,3.912079036360539201e-05
9.979946077541846927e-01,3.873169426776920264e-05
9.980140003888238187e-01,3.834646614979767834e-05
9.980332057435956639e-01,3.796506759755134241e-05
9.980522256236168399e-01,3.758746057957769590e-05
9.980710618166587222e-01,3.721360744135517528e-05
9.980897160933136503e-01,3.684347090157414934e-05
9.981081902071586853e-01,3.647701404844876826e-05
9.981264858949185914e-01,3.611420033607302792e-05
9.981446048766264845e-01,3.575499358080456259e-05
9.981625488557840375e-01,3.539935795768915628e-05
9.981803195195190215e-01,3.504725799692014497e-05
9.981979185387420683e-01,3.469865858032752606e-05
9.982153475683016586e-01,3.435352493790902641e-05
9.982326082471382200e-01,3.401182264438762490e-05
9.982497021984354513e-01,3.367351761580788269e-05
9.982666310297718670e-01,3.333857610616548393e-05
9.982833963332694571e-01,3.300696470406515543e-05
9.982999996857421232e-01,3.267865032941835626e-05
9.983164426488415621e-01,3.235360023016655454e-05
9.983327267692030382e-01,3.203178197904094012e-05
9.983488535785882689e-01,3.171316347035429072e-05
9.983648245940285326e-01,3.139771291681997696e-05
9.983806413179654449e-01,3.108539884640638691e-05
9.983963052383902914e-01,3.077619009922211488e-05
9.984118178289828061e-01,3.047005582442744218e-05
9.984271805492477281e-01,3.016696547718253834e-05
9.984423948446511377e-01,2.986688881561932514e-05
9.984574621467542377e-01,2.956979589784725237e-05
9.984723838733470247e-01,2.927565707898847249e-05
9.984871614285798502e-01,2.898444300823801287e-05
9.985017962030943162e-01,2.869612462595900505e-05
9.985162895741522826e-01,2.841067316080034681e-05
9.985306429057646538e-01,2.812806012684672768e-05
9.985448575488176104e-01,2.784825732079665398e-05
9.985589348411989530e-01,2.757123681916428227e-05
9.985728761079222249e-01,2.729697097551459536e-05
9.985866826612502800e-01,2.702543241771995748e-05
9.986003558008176295e-01,2.675659404524763016e-05
9.986138968137511229e-01,2.649042902647366139e-05
9.986273069747900744e-01,2.622691079601977671e-05
9.986405875464047233e-01,2.596601305212178004e-05
9.986537397789143622e-01,2.570770975401846613e-05
9.986667649106032441e-01,2.545197511936986420e-05
9.986796641678362674e-01,2.519878362170084504e-05
9.986924387651731072e-01,2.494810998786628682e-05
9.987050899054819020e-01,2.469992919554660535e-05
9.987176187800504978e-01,2.445421647076258316e-05
9.987300265686982481e-01,2.421094728541818106e-05
9.987423144398855923e-01,2.397009735486754447e-05
9.987544835508233021e-01,2.373164263550252485e-05
9.987665350475799508e-01,2.349555932236908827e-05
9.987784700651894942e-01,2.326182384680210133e-05
9.987902897277561864e-01,2.303041287408681885e-05
9.988019951485601622e-01,2.280130330114336343e-05
9.988135874301613537e-01,2.257447225423071395e-05
9.988250676645015202e-01,2.234989708667826323e-05
9.988364369330070547e-01,2.212755537663483471e-05
9.988476963066894587e-01,2.190742492484314748e-05
9.988588468462451520e-01,2.168948375243612113e-05
9.988698896021548368e-01,2.147371009875183567e-05
9.988808256147814202e-01,2.126008241917470544e-05
9.988916559144668250e-01,2.104857938299322439e-05
9.989023815216285795e-01,2.083917987128201436e-05
9.989130034468549635e-01,2.063186297480465963e-05
9.989235226909993770e-01,2.042660799193427829e-05
9.989339402452735994e-01,2.022339442659899978e-05
9.989442570913406039e-01,2.002220198624337684e-05
9.989544742014063727e-01,1.982301057981278924e-05
9.989645925383100478e-01,1.962580031575764786e-05
9.989746130556147463e-01,1.943055150005486463e-05
9.989845366976959351e-01,1.923724463425129110e-05
9.989943643998302480e-01,1.904586041352648298e-05
9.990040970882824167e-01,1.885637972477183265e-05
9.990137356803918678e-01,1.866878364469273430e-05
9.990232810846587652e-01,1.848305343792545685e-05
9.990327342008287204e-01,1.829917055517528085e-05
9.990420959199768358e-01,1.811711663137297870e-05
9.990513671245911942e-01,1.793687348384690399e-05
9.990605486886549036e-01,1.775842311051702241e-05
9.990696414777286982e-01,1.758174768810289834e-05
9.990786463490307634e-01,1.740682957035195262e-05
9.990875641515177819e-01,1.723365128628520315e-05
9.990963957259639816e-01,1.706219553845782173e-05
9.991051419050395177e-01,1.689244520124060246e-05
9.991138035133888540e-01,1.672438331911472857e-05
9.991223813677074794e-01,1.655799310498578381e-05
9.991308762768188467e-01,1.639325793851447756e-05
9.991392890417490902e-01,1.623016136446142721e-05
9.991476204558030760e-01,1.606868709105185267e-05
9.991558713046377882e-01,1.590881898835292210e-05
9.991640423663362691e-01,1.575054108666947152e-05
9.991721344114804504e-01,1.559383757495555039e-05
9.991801482032228732e-01,1.543869279923940446e-05
9.991880844973586306e-01,1.528509126106739497e-05
9.991959440423958672e-01,1.513301761595997955e-05
9.992037275796256113e-01,1.498245667188515893e-05
9.992114358431916088e-01,1.483339338774696700e-05
9.992190695601589345e-01,1.468581287188682556e-05
9.992266294505816049e-01,1.453970038060285622e-05
9.992341162275708566e-01,1.439504131668067629e-05
9.992415305973612050e-01,1.425182122794087964e-05
9.992488732593767242e-01,1.411002580580075945e-05
9.992561449062967727e-01,1.396964088384833506e-05
9.992633462241208298e-01,1.383065243643341938e-05
9.992704778922325559e-01,1.369304657726969264e-05
9.992775405834635194e-01,1.355680955805253267e-05
9.992845349641563679e-01,1.342192776709057049e-05
9.992914616942270012e-01,1.328838772794877236e-05
9.992983214272265213e-01,1.315617609810791521e-05
9.993051148104027392e-01,1.302527966763437567e-05
9.993118424847602377e-01,1.289568535786507239e-05
9.993185050851211004e-01,1.276738022010532746e-05
9.993251032401837541e-01,1.264035143433780006e-05
9.993316375725823653e-01,1.251458630794698875e-05
9.993381086989450157e-01,1.239007227445353381e-05
9.993445172299517676e-01,1.226679689226297681e-05
9.993508637703910624e-01,1.214474784342674956e-05
9.993571489192177859e-01,1.202391293241400354e-05
9.993633732696080019e-01,1.190428008489704417e-05
9.993695374090156847e-01,1.178583734654885579e-05
9.993756419192270091e-01,1.166857288185077234e-05
9.993816873764155284e-01,1.155247497291454929e-05
9.993876743511956873e-01,1.143753201831353610e-05
9.993936034086764453e-01,1.132373253192710980e-05
9.993994751085147898e-01,1.121106514179654362e-05
9.994052900049674726e-01,1.109951858899056212e-05
9.994110486469434118e-01,1.098908172648457267e-05
9.994167515780552069e-01,1.087974351804859755e-05
9.994223993366698755e-01,1.077149303714779471e-05
9.994279924559597017e-01,1.066431946585385103e-05
9.994335314639518630e-01,1.055821209376565565e-05
9.994390168835782795e-01,1.045316031694290413e-05
9.994444492327246854e-01,1.034915363684806114e-05
9.994498290242788130e-01,1.024618165930023920e-05
9.994551567661792424e-01,1.014423409343947554e-05
9.994604329614621419e-01,1.004330075069979958e-05
9.994656581083094515e-01,9.943371543794648365e-06
9.994708327000948467e-01,9.844436485710171303e-06
9.994759572254305890e-01,9.746485688709968141e-06
9.994810321682128240e-01,9.649509363349622040e-06
9.994860580076677659e-01,9.553497817499679253e-06
9.994910352183958846e-01,9.458441455380334808e-06
9.994959642704170921e-01,9.364330776603633060e-06
9.995008456292143739e-01,9.271156375226547534e-06
9.995056797557779760e-01,9.178908938813415408e-06
9.995104671066482593e-01,9.087579247506352728e-06
9.995152081339587768e-01,8.997158173106843692e-06
9.995199032854787946e-01,8.907636678164477197e-06
9.995245530046549254e-01,8.819005815076054447e-06
9.995291577306535391e-01,8.731256725193539602e-06
9.995337178984011750e-01,8.644380637939677752e-06
9.995382339386259529e-01,8.558368869934194039e-06
9.995427062778978744e-01,8.473212824126830024e-06
9.995471353386685687e-01,8.388903988940193778e-06
9.995515215393115938e-01,8.305433937421120958e-06
9.995558652941612943e-01,8.222794326399205175e-06
9.995601670135516592e-01,8.140976895655521555e-06
9.995644271038554018e-01,8.059973467097767414e-06
9.995686459675213742e-01,7.979775943944801623e-06
9.995728240031130918e-01,7.900376309919201979e-06
9.995769616053458151e-01,7.821766628446776717e-06
9.995810591651234089e-01,7.743939041865627166e-06
9.995851170695757570e-01,7.666885770641414079e-06
9.995891357020946222e-01,7.590599112591539822e-06
9.995931154423696174e-01,7.515071442116968272e-06
9.995970566664241774e-01,7.440295209440720167e-06
9.996009597466509744e-01,7.366262939854912491e-06
9.996048250518465572e-01,7.292967232975206000e-06
9.996086529472459903e-01,7.220400762001645309e-06
9.996124437945577146e-01,7.148556272988374190e-06
9.996161979519971874e-01,7.077426584119053098e-06
9.996199157743203001e-01,7.007004584990499685e-06
9.996235976128573508e-01,6.937283235903397816e-06
9.996272438155455742e-01,6.868255567159076414e-06
9.996308547269618927e-01,6.799914678364756941e-06
9.996344306883556685e-01,6.732253737744178695e-06
9.996379720376804556e-01,6.665265981456094737e-06
9.996414791096257524e-01,6.598944712919483938e-06
9.996449522356488648e-01,6.533283302144527089e-06
9.996483917440055489e-01,6.468275185071619658e-06
9.996517979597810966e-01,6.403913862915573472e-06
9.996551712049213112e-01,6.340192901517223158e-06
9.996585117982620394e-01,6.277105930701469194e-06
9.996618200555598133e-01,6.214646643640810572e-06
9.996650962895209380e-01,6.152808796226500762e-06
9.996683408098314683e-01,6.091586206444644423e-06
9.996715539231861847e-01,6.030972753759362595e-06
9.996747359333171268e-01,5.970962378502052299e-06
9.996778871410225698e-01,5.911549081265880803e-06
9.996810078441951131e-01,5.852726922307547423e-06
9.996840983378496581e-01,5.794490020953726032e-06
9.996871589141513859e-01,5.736832555014233863e-06
9.996901898624430682e-01,5.679748760201028734e-06
9.996931914692722687e-01,5.623232929552138558e-06
9.996961640184183207e-01,5.567279412862548372e-06
9.996991077909191947e-01,5.511882616119513120e-06
9.997020230650977002e-01,5.457037000944290941e-06
9.997049101165880192e-01,5.402737084039402504e-06
9.997077692183611308e-01,5.348977436640599842e-06
9.997106006407510126e-01,5.295752683975443739e-06
9.997134046514796202e-01,5.243057504726101039e-06
9.997161815156826448e-01,5.190886630498234653e-06
9.997189314959337159e-01,5.139234845295176524e-06
9.997216548522700474e-01,5.088096984996555973e-06
9.997243518422159747e-01,5.037467936843229974e-06
9.997270227208078230e-01,4.987342638926231762e-06
9.997296677406177778e-01,4.937716079681506355e-06
9.997322871517773102e-01,4.888583297389663908e-06
9.997348812020014908e-01,4.839939379680003811e-06
9.997374501366111943e-01,4.791779463040505276e-06
9.997399941985575245e-01,4.744098732331647369e-06
9.997425136284434632e-01,4.696892420305746611e-06
9.997450086645471856e-01,4.650155807131051516e-06
9.997474795428445971e-01,4.603884219919983356e-06
9.997499264970309829e-01,4.558073032262648861e-06
9.997523497585435459e-01,4.512717663764976020e-06
9.997547495565829445e-01,4.467813579590803835e-06
9.997571261181349422e-01,4.423356290009469319e-06
9.997594796679918350e-01,4.379341349946946950e-06
9.997618104287733232e-01,4.335764358542069475e-06
9.997641186209480502e-01,4.292620958707154980e-06
9.997664044628535862e-01,4.249906836692383770e-06
9.997686681707178558e-01,4.207617721655419243e-06
9.997709099586788994e-01,4.165749385234387234e-06
9.997731300388050801e-01,4.124297641125719877e-06
9.997753286211155110e-01,4.083258344666160098e-06
9.997775059135991516e-01,4.042627392418359206e-06
9.997796621222351243e-01,4.002400721761444047e-06
9.997817974510113670e-01,3.962574310484797782e-06
9.997839121019447273e-01,3.923144176386451077e-06
9.997860062750990595e-01,3.884106376875445026e-06
9.997880801686047647e-01,3.845457008577600843e-06
9.997901339786771091e-01,3.807192206946035054e-06
9.997921678996349870e-01,3.769308145874710876e-06
9.997941821239187954e-01,3.731801037316387400e-06
9.997961768421090856e-01,3.694667130904350344e-06
9.997981522429441048e-01,3.657902713577379320e-06


==> data/prange_GV_SR_q2_m32_eta32.txt <==
R,w


==> data/prange_GV_SR_q2_m3_eta3.txt <==
R,w
4.371878217861557836e-03,1.195713066144932640e-01
1.032803910718205209e-02,1.186777812528047177e-01
1.626587429041181920e-02,1.177889289781322707e-01
2.218523402098848685e-02,1.169047520156006326e-01
2.808597079908770056e-02,1.160252522411047010e-01
3.396793938524766965e-02,1.151504311822808130e-01
3.983099681326907060e-02,1.142802900195751675e-01
4.567500240243538290e-02,1.134148295874014972e-01
5.149981776899215102e-02,1.125540503753958976e-01
5.730530683696821725e-02,1.116979525297553538e-01
6.309133584828097163e-02,1.108465358546674856e-01
6.885777337214227245e-02,1.099997998138276672e-01
7.460449031380000928e-02,1.091577435320376654e-01
8.033135992254036850e-02,1.083203657968950656e-01
8.603825779905571736e-02,1.074876650605585265e-01
9.172506190209972488e-02,1.066596394415967181e-01
9.739165255447312930e-02,1.058362867269166258e-01
1.030379124483499220e-01,1.050176043737662684e-01
1.086637266498982068e-01,1.042035895118192390e-01
1.142689826032756706e-01,1.033942389453275518e-01
1.198535701339447090e-01,1.025895491553498601e-01
1.254173814513384055e-01,1.017895163020505617e-01
1.309603111508943485e-01,1.009941362270653092e-01
1.364822562154108798e-01,1.002034044559391573e-01
1.419831160158063765e-01,9.941731620062521646e-02
1.474627923112298289e-01,9.863586636204955960e-02
1.529211892485521362e-01,9.785904953273862061e-02
1.583582133612594367e-01,9.708685999950388001e-02
1.637737735677036177e-01,9.631929174619081879e-02
1.691677811687879451e-01,9.555633845647916458e-02
1.745401498450419586e-01,9.479799351674149388e-02
1.798907956531312635e-01,9.404425001895168335e-02
1.852196370217564780e-01,9.329510076365027382e-02
1.905265947470201615e-01,9.255053826295417396e-02
1.958115919872159827e-01,9.181055474361683733e-02
2.010745542570702149e-01,9.107514215013472192e-02
2.063154094214544321e-01,9.034429214789500839e-02
2.115340876885332122e-01,8.961799612637162682e-02
2.167305216024232317e-01,8.889624520235640814e-02
2.219046460353188976e-01,8.817903022323209106e-02
2.270563981791121622e-01,8.746634177028243806e-02
2.321857175365367176e-01,8.675817016203542231e-02
2.372925459117871672e-01,8.605450545764521675e-02
2.423768274006988799e-01,8.535533746030103674e-02
2.474385083804429009e-01,8.466065572066903966e-02
2.524775374987626719e-01,8.397044954036265996e-02
2.574938656627817624e-01,8.328470797543767457e-02
2.624874460273380894e-01,8.260341983991727199e-02
2.674582339829274513e-01,8.192657370933557892e-02
2.724061871432092996e-01,8.125415792430636108e-02
2.773312653321087229e-01,8.058616059411113919e-02
2.822334305705345159e-01,7.992256960030434676e-02
2.871126470626791383e-01,7.926337260034012344e-02
2.919688811819731722e-01,7.860855703120993299e-02
2.968021014566541993e-01,7.795811011309715377e-02
3.016122785549996133e-01,7.731201885304121724e-02
3.063993852701774045e-01,7.667027004861759476e-02
3.111633965047957417e-01,7.603285029162239195e-02
3.159042892551089388e-01,7.539974597176757332e-02
3.206220425949085628e-01,7.477094328038258464e-02
3.253166376591241082e-01,7.414642821411890350e-02
3.299880576270943777e-01,7.352618657866287488e-02
3.346362877055879537e-01,7.291020399244663164e-02
3.392613151115297931e-01,7.229846589036191540e-02
3.438631290544628127e-01,7.169095752747396688e-02
3.484417207187701093e-01,7.108766398273151654e-02
3.529970832456187368e-01,7.048857016267817688e-02
3.575292117146976478e-01,6.989366080515553581e-02
3.620381031257170479e-01,6.930292048300289165e-02
3.665237563796870379e-01,6.871633360775063204e-02
3.709861722600078515e-01,6.813388443330359312e-02
3.754253534133284997e-01,6.755555705961976964e-02
3.798413043302497627e-01,6.698133543637503629e-02
3.842340313258334472e-01,6.641120336661850143e-02
3.886035425199405591e-01,6.584514451041605099e-02
3.929498478174240361e-01,6.528314238847825191e-02
3.972729588881410701e-01,6.472518038577844413e-02
4.015728891468521855e-01,6.417124175515125095e-02
4.058496537329686626e-01,6.362130962087740593e-02
4.101032694901938225e-01,6.307536698224910920e-02
4.143337549460166525e-01,6.253339671712111747e-02
4.185411302911286047e-01,6.199538158543906746e-02
4.227254173587267072e-01,6.146130423274981380e-02
4.268866396037238609e-01,6.093114719369124854e-02
4.310248220818928555e-01,6.040489289545859092e-02
4.351399914289050264e-01,5.988252366125230292e-02
4.392321758393310516e-01,5.936402171369923458e-02
4.433014050455705846e-01,5.884936917825164815e-02
4.473477102967277075e-01,5.833854808656210866e-02
4.513711243374564086e-01,5.783154037983127133e-02
4.553716813867452196e-01,5.732832791213329782e-02
4.593494171166974116e-01,5.682889245371142151e-02
4.633043686312756648e-01,5.633321569424826203e-02
4.672365744450335256e-01,5.584127924610835653e-02
4.711460744618509722e-01,5.535306464755074957e-02
4.750329099536424460e-01,5.486855336591644344e-02
4.788971235390967474e-01,5.438772680078298588e-02
4.827387591624151542e-01,5.391056628709103155e-02
4.865578620720699687e-01,5.343705309824076793e-02
4.903544787995965937e-01,5.296716844915595052e-02
4.941286571383946002e-01,5.250089349932008514e-02
4.978804461225877498e-01,5.203820935577790907e-02
5.016098960059129919e-01,5.157909707610700001e-02
5.053170582406716349e-01,5.112353767135496135e-02
5.090019854567093827e-01,5.067151210894760283e-02
5.126647314404801925e-01,5.022300131556072661e-02
5.163053511141623142e-01,4.977798617996051500e-02
5.199239005148421633e-01,4.933644755581031993e-02
5.235204367737879005e-01,4.889836626444220985e-02
5.270950180957743036e-01,4.846372309759770097e-02
5.306477037385182172e-01,4.803249882013127525e-02
5.341785539921899417e-01,4.760467417268084839e-02
5.376876301590172158e-01,4.718022987430389031e-02
5.411749945329999978e-01,4.675914662507721364e-02
5.446407103796997440e-01,4.634140510866503054e-02
5.480848419161623575e-01,4.592698599484876937e-02
5.515074542909357280e-01,4.551586994202357767e-02
5.549086135642025130e-01,4.510803759965940213e-02
5.582883866880408164e-01,4.470346961072549363e-02
5.616468414867821224e-01,4.430214661408230642e-02
5.649840466375177783e-01,4.390404924683530274e-02
5.683000716507203842e-01,4.350915814665472919e-02
5.715949868509964116e-01,4.311745395405981035e-02
5.748688633579838170e-01,4.272891731466636062e-02
5.781217730673632316e-01,4.234352888140154730e-02
5.813537886320325754e-01,4.196126931668057308e-02
5.845649834434096803e-01,4.158211929454968397e-02
5.877554316128934531e-01,4.120605950279217222e-02
5.909252079534498270e-01,4.083307064500185657e-02
5.940743879613707978e-01,4.046313344261875250e-02
5.972030477981740137e-01,4.009622863693090150e-02
6.003112642726564641e-01,3.973233699104134625e-02
6.033991148231163670e-01,3.937143929179885704e-02
6.064666774997098386e-01,3.901351635169649640e-02
6.095140309469930795e-01,3.865854901073304678e-02
6.125412543866116666e-01,3.830651813824118013e-02
6.155484276001566002e-01,3.795740463468141174e-02
6.185356309121952112e-01,3.761118943340049231e-02
6.215029451734466193e-01,3.726785350235846395e-02
6.244504517441491487e-01,3.692737784581938409e-02
6.273782324775841746e-01,3.658974350600951303e-02
6.302863697037714985e-01,3.625493156474236811e-02
6.331749462133474671e-01,3.592292314500911132e-02
6.360440452415940804e-01,3.559369941253843345e-02
6.388937504526632782e-01,3.526724157732129966e-02
6.417241459239664270e-01,3.494353089510420646e-02
6.445353161307354473e-01,3.462254866885027677e-02
6.473273459307753441e-01,3.430427625016695126e-02
6.501003205493696147e-01,3.398869504070428649e-02
6.528543255643841636e-01,3.367578649351928716e-02
6.555894468915360873e-01,3.336553211441025540e-02
6.583057707698546368e-01,3.305791346321885343e-02
6.610033837472976126e-01,3.275291215510348769e-02
6.636823726665685985e-01,3.245050986177994840e-02
6.663428246511029496e-01,3.215068831273298205e-02
6.689848270912306383e-01,3.185342929639786713e-02
6.716084676305305035e-01,3.155871466131118103e-02
6.742138341523424838e-01,3.126652631723437353e-02
6.768010147664786924e-01,3.097684623624611874e-02
6.793700977961034670e-01,3.068965645380687321e-02
6.819211717647910564e-01,3.040493906979500546e-02
6.844543253837732655e-01,3.012267624951365727e-02
6.869696475393447521e-01,2.984285022467169160e-02
6.894672272804640567e-01,2.956544329433523008e-02
6.919471538065247174e-01,2.929043782585262837e-02
6.944095164553013566e-01,2.901781625575276802e-02
6.968544046910816192e-01,2.874756109061553724e-02
6.992819080929568720e-01,2.847965490791802556e-02
7.016921163433034181e-01,2.821408035685273041e-02
7.040851192164327976e-01,2.795082015912100926e-02
7.064610065674128414e-01,2.768985710970121514e-02
7.088198683210715778e-01,2.743117407759075935e-02
7.111617944611570152e-01,2.717475400652541451e-02
7.134868750196839970e-01,2.692057991567222905e-02
7.157952000664444814e-01,2.666863490029937334e-02
7.180868596986870189e-01,2.641890213242218191e-02
7.203619440309732003e-01,2.617136486142483676e-02
7.226205431851859817e-01,2.592600641466078978e-02
7.248627472807205319e-01,2.568281019802852103e-02
7.270886464248328407e-01,2.544175969652597361e-02
7.292983307031604134e-01,2.520283847478173300e-02
7.314918901703933996e-01,2.496603017756615639e-02
7.336694148411218031e-01,2.473131853027922544e-02
7.358309946808376800e-01,2.449868733941817922e-02
7.379767195970990956e-01,2.426812049302414301e-02
7.401066794308575059e-01,2.403960196110750333e-02
7.422209639479313559e-01,2.381311579605463816e-02
7.443196628306489870e-01,2.358864613301317817e-02
7.464028656696426456e-01,2.336617719025836995e-02
7.484706619557934815e-01,2.314569326954031905e-02
7.505231410723391949e-01,2.292717875641133232e-02
7.525603922871180185e-01,2.271061812053631543e-02
7.545825047449782330e-01,2.249599591598318293e-02
7.565895674603285714e-01,2.228329678149600090e-02
7.585816693098377250e-01,2.207250544075051168e-02
7.605588990252865056e-01,2.186360670259137121e-02
7.625213451865504588e-01,2.165658546125382930e-02
7.644690962147425717e-01,2.145142669656708093e-02
7.664022403654882076e-01,2.124811547414187998e-02
7.683208657223434823e-01,2.104663694554185713e-02
7.702250601903585236e-01,2.084697634843831263e-02
7.721149114897655208e-01,2.064911900675066997e-02
7.739905071498178746e-01,2.045305033077028656e-02
7.758519345027552472e-01,2.025875581726995986e-02
7.776992806779114975e-01,2.006622104959790778e-02
7.795326325959401892e-01,1.987543169775862067e-02
7.813520769631866481e-01,1.968637351847807304e-02
7.831577002661807008e-01,1.949903235525582770e-02
7.849495887662587545e-01,1.931339413840331767e-02
7.867278284943179933e-01,1.912944488506826066e-02
7.884925052456837058e-01,1.894717069924712824e-02
7.902437045751122824e-01,1.876655777178356729e-02
7.919815117919106751e-01,1.858759238035484485e-02
7.937060119551765380e-01,1.841026088944602151e-02
7.954172898691629356e-01,1.823454975031138167e-02
7.971154300787499647e-01,1.806044550092538933e-02
7.988005168650436083e-01,1.788793476592078283e-02
8.004726342410846129e-01,1.771700425651603558e-02
8.021318659476697199e-01,1.754764077043181880e-02
8.037782954492918019e-01,1.737983119179593861e-02
8.054120059301776990e-01,1.721356249103902364e-02
8.070330802904478462e-01,1.704882172477868718e-02
8.086416011423773753e-01,1.688559603569416215e-02
8.102376508067627991e-01,1.672387265239113144e-02
8.118213113094008282e-01,1.656363888925633035e-02
8.133926643776562271e-01,1.640488214630394723e-02
8.149517914371469107e-01,1.624758990901171637e-02
8.164987736085193015e-01,1.609174974814870859e-02
8.180336917043309342e-01,1.593734931959380971e-02
8.195566262260203239e-01,1.578437636414675022e-02
8.210676573609826390e-01,1.563281870732974657e-02
8.225668649797357457e-01,1.548266425918167453e-02
8.240543286331801776e-01,1.533390101404425582e-02
8.255301275499551394e-01,1.518651705034020083e-02
8.269943406338762237e-01,1.504050053034481325e-02
8.284470464614723806e-01,1.489583969994937723e-02
8.298883232796057108e-01,1.475252288841794220e-02
8.313182490031783001e-01,1.461053850813725553e-02
8.327369012129292036e-01,1.446987505435953086e-02
8.341443571533057044e-01,1.433052110493971028e-02
8.355406937304271642e-01,1.419246532006539392e-02
8.369259875101260349e-01,1.405569644198122886e-02
8.383003147160674740e-01,1.392020329470723683e-02
8.396637512279545579e-01,1.378597478375098197e-02
8.410163725798006640e-01,1.365299989581508604e-02
8.423582539582874507e-01,1.352126769849834424e-02
8.436894702011934477e-01,1.339076733999207576e-02
8.450100957958970316e-01,1.326148804877139674e-02
8.463202048779561171e-01,1.313341913328110351e-02
8.476198712297495774e-01,1.300654998161770992e-02
8.489091682791997107e-01,1.288087006120595783e-02
8.501881690985564344e-01,1.275636891847146438e-02
8.514569464032553103e-01,1.263303617850847216e-02
8.527155725508340778e-01,1.251086154474439528e-02
8.539641195399220175e-01,1.238983479859948056e-02
8.552026590092908220e-01,1.226994579914300783e-02
8.564312622369673056e-01,1.215118448274586475e-02
8.576500001394136152e-01,1.203354086272902072e-02
8.588589432707588456e-01,1.191700502900952703e-02
8.600581618220994873e-01,1.180156714774228434e-02
8.612477256208541654e-01,1.168721746095911784e-02
8.624277041301767754e-01,1.157394628620481321e-02
8.635981664484285725e-01,1.146174401616983744e-02
8.647591813086994428e-01,1.135060111832105444e-02
8.659108170783909042e-01,1.124050813452905258e-02
8.670531417588485112e-01,1.113145568069326928e-02
8.681862229850464407e-01,1.102343444636474067e-02
8.693101280253281438e-01,1.091643519436613814e-02
8.704249237811889639e-01,1.081044876041040680e-02
8.715306767871153770e-01,1.070546605271656404e-02
8.726274532104701942e-01,1.060147805162389191e-02
8.737153188514241720e-01,1.049847580920432004e-02
8.747943391429382487e-01,1.039645044887263330e-02
8.758645791507833067e-01,1.029539316499581900e-02
8.769261035736124477e-01,1.019529522250009305e-02
8.779789767430729031e-01,1.009614795647694949e-02
8.790232626239643521e-01,9.997942771787423147e-03
8.800590248144316563e-01,9.900671142665788682e-03
8.810863265462072214e-01,9.804324612321441493e-03
8.821052306848879976e-01,9.708894792539989396e-03
8.831157997302532259e-01,9.614373363283440499e-03
8.841180958166238169e-01,9.520752072289112578e-03
8.851121807132508179e-01,9.428022734668419294e-03
8.860981158247502876e-01,9.336177232504273837e-03
8.870759621915677018e-01,9.245207514448182048e-03
8.880457804904796637e-01,9.155105595316757883e-03
8.890076310351326949e-01,9.065863555687482533e-03
8.899615737766075618e-01,8.977473541494623149e-03
8.909076683040247913e-01,8.889927763624263374e-03
8.918459738451784968e-01,8.803218497509346027e-03
8.927765492671999592e-01,8.717338082724530174e-03
8.936994530772567336e-01,8.632278922580659611e-03
8.946147434232746276e-01,8.548033483719763917e-03
8.955224780946940966e-01,8.464594295709474900e-03
8.964227145232528393e-01,8.381953950637835091e-03
8.973155097837960392e-01,8.300105102708267568e-03
8.982009205951156927e-01,8.219040467834436495e-03
8.990790033208114762e-01,8.138752823235975015e-03
8.999498139701813670e-01,8.059235007033966822e-03
9.008134081991356901e-01,7.980479917847140697e-03
9.016698413111374766e-01,7.902480514388205562e-03
9.025191682581609198e-01,7.825229815061196872e-03
9.033614436416793625e-01,7.748720897558850768e-03
9.041967217136717139e-01,7.672946898460846453e-03
9.050250563776517376e-01,7.597901012832704304e-03
9.058465011897202102e-01,7.523576493825109845e-03
9.066611093596327331e-01,7.449966652274524030e-03
9.074689337518937471e-01,7.377064856304079744e-03
9.082700268868654225e-01,7.304864530925551241e-03
9.090644409418970895e-01,7.233359157642223897e-03
9.098522277524748736e-01,7.162542274052448310e-03
9.106334388133842106e-01,7.092407473454666322e-03
9.114081252798947874e-01,7.022948404452933162e-03
9.121763379689582507e-01,6.954158770563744103e-03
9.129381273604250113e-01,6.886032329823969615e-03
9.136935435982764808e-01,6.818562894399644858e-03
9.144426364918685213e-01,6.751744330196423650e-03
9.151854555171952121e-01,6.685570556470741936e-03
9.159220498181626091e-01,6.620035545442443624e-03
9.166524682078788233e-01,6.555133321908688387e-03
9.173767591699575341e-01,6.490857962858905504e-03
9.180949708598293846e-01,6.427203597091535325e-03
9.188071511060733609e-01,6.364164404831688417e-03
9.195133474117531680e-01,6.301734617350423194e-03
9.202136069557718123e-01,6.239908516585215316e-03
9.209079765942292939e-01,6.178680434762269351e-03
9.215965028617982835e-01,6.118044754019883423e-03
9.222792319731049071e-01,6.057995906033497406e-03
9.229562098241224088e-01,5.998528371642278950e-03
9.236274819935741398e-01,5.939636680477029633e-03
9.242930937443417649e-01,5.881315410590062624e-03
9.249530900248870147e-01,5.823559188086246952e-03
9.256075154706790986e-01,5.766362686755881033e-03
9.262564144056300020e-01,5.709720627709160418e-03
9.268998308435395517e-01,5.653627779012112241e-03
9.275378084895430364e-01,5.598078955324573176e-03
9.281703907415708166e-01,5.543069017539467569e-03
9.287976206918112654e-01,5.488592872423953863e-03
9.294195411281801489e-01,5.434645472262306619e-03
9.300361945357987770e-01,5.381221814500322491e-03
9.306476230984718212e-01,5.328316941391853835e-03
9.312538687001762350e-01,5.275925939646730102e-03
9.318549729265515058e-01,5.224043940080614311e-03
9.324509770663954589e-01,5.172666117266667973e-03
9.330419221131659446e-01,5.121787689188818903e-03
9.336278487664824155e-01,5.071403916897205232e-03
9.342087974336356071e-01,5.021510104165066192e-03
9.347848082310976636e-01,4.972101597147700683e-03
9.353559209860380363e-01,4.923173784043020050e-03
9.359221752378383830e-01,4.874722094754333455e-03
9.364836102396143502e-01,4.826742000554630312e-03
9.370402649597366906e-01,4.779229013752892344e-03
9.375921780833549324e-01,4.732178687362289561e-03
9.381393880139261565e-01,4.685586614770100543e-03
9.386819328747390001e-01,4.639448429409822813e-03
9.392198505104456530e-01,4.593759804434886101e-03
9.397531784885901907e-01,4.548516452394396094e-03
9.402819541011400162e-01,4.503714124910795057e-03
9.408062143660194110e-01,4.459348612359284071e-03
9.413259960286387562e-01,4.415415743549464846e-03
9.418413355634291939e-01,4.371911385408585281e-03
9.423522691753742908e-01,4.328831442666864100e-03
9.428588328015427011e-01,4.286171857544747964e-03
9.433610621126207185e-01,4.243928609441935396e-03
9.438589925144422743e-01,4.202097714628631568e-03
9.443526591495207123e-01,4.160675225938444133e-03
9.448420968985790092e-01,4.119657232463355516e-03
9.453273403820766640e-01,4.079039859250622492e-03
9.458084239617403632e-01,4.038819267001485074e-03
9.462853817420864289e-01,3.998991651772080234e-03
9.467582475719471535e-01,3.959553244676013162e-03
9.472270550459924721e-01,3.920500311589030125e-03
9.476918375062525213e-01,3.881829152855469003e-03
9.481526280436332055e-01,3.843536102996902501e-03
9.486094594994349816e-01,3.805617530422466654e-03
9.490623644668648717e-01,3.768069837141215048e-03
9.495113752925490314e-01,3.730889458476450201e-03
9.499565240780417641e-01,3.694072862781814376e-03
9.503978426813296521e-01,3.657616551159582636e-03
9.508353627183355750e-01,3.621517057180615156e-03
9.512691155644182883e-01,3.585770946606349572e-03
9.516991323558687821e-01,3.550374817112734050e-03
9.521254439914039747e-01,3.515325298015912429e-03
9.525480811336559661e-01,3.480619050000096845e-03
9.529670742106576276e-01,3.446252764847079677e-03
9.533824534173264142e-01,3.412223165167780747e-03
9.537942487169418504e-01,3.378527004135683642e-03
9.542024898426213486e-01,3.345161065222046221e-03
9.546072062987894791e-01,3.312122161933240064e-03
9.550084273626454623e-01,3.279407137549727926e-03
9.554061820856261100e-01,3.247012864867044810e-03
9.558004992948615497e-01,3.214936245938639081e-03
9.561914075946322811e-01,3.183174211820481280e-03
9.565789353678152418e-01,3.151723722317744617e-03
9.569631107773296508e-01,3.120581765733125654e-03
9.573439617675764124e-01,3.089745358617135632e-03
9.577215160658743009e-01,3.059211545520119577e-03
9.580958011838889288e-01,3.028977398746314151e-03
9.584668444190581615e-01,2.999040018109522254e-03
9.588346728560128707e-01,2.969396530690720116e-03
9.591993133679921346e-01,2.940044090597483239e-03
9.595607926182535552e-01,2.910979878725100667e-03
9.599191370614774677e-01,2.882201102519727984e-03
9.602743729451669319e-01,2.853704995743093758e-03
9.606265263110421726e-01,2.825488818239125458e-03
9.609756229964290242e-01,2.797549855702333946e-03
9.613216886356430457e-01,2.769885419447882385e-03
9.616647486613668638e-01,2.742492846183619288e-03
9.620048283060226302e-01,2.715369497783658072e-03
9.623419526031384841e-01,2.688512761063817109e-03
9.626761463887097969e-01,2.661920047558794921e-03
9.630074343025555317e-01,2.635588793300982970e-03
9.633358407896652764e-01,2.609516458601190535e-03
9.636613901015455008e-01,2.583700527830907426e-03
9.639841062975557096e-01,2.558138509206354765e-03
9.643040132462410430e-01,2.532827934574242729e-03
9.646211346266589937e-01,2.507766359199130757e-03
9.649354939296974631e-01,2.482951361552647798e-03
9.652471144593910424e-01,2.458380543104206600e-03
9.655560193342268560e-01,2.434051528113492183e-03
9.658622314884482973e-01,2.409961963424497693e-03
9.661657736733494373e-01,2.386109518261394277e-03
9.664666684585649925e-01,2.362491884025851203e-03
9.667649382333540764e-01,2.339106774096083325e-03
9.670606052078765114e-01,2.315951923627510099e-03
9.673536914144654775e-01,2.293025089354961115e-03
9.676442187088900582e-01,2.270324049396627193e-03
9.679322087716155654e-01,2.247846603059459967e-03
9.682176831090543168e-01,2.225590570646227267e-03
9.685006630548123052e-01,2.203553793264152304e-03
9.687811697709288739e-01,2.181734132635034309e-03
9.690592242491087305e-01,2.160129470907084809e-03
9.693348473119495212e-01,2.138737710468162096e-03
9.696080596141624097e-01,2.117556773760615081e-03
9.698788816437851068e-01,2.096584603097657613e-03
9.701473337233911254e-01,2.075819160481196923e-03
9.704134360112889324e-01,2.055258427421310496e-03
9.706772085027177699e-01,2.034900404757085564e-03
9.709386710310359270e-01,2.014743112479019851e-03
9.711978432689025720e-01,1.994784589552908976e-03
9.714547447294528126e-01,1.975022893745134647e-03
9.717093947674664278e-01,1.955456101449554434e-03
9.719618125805314923e-01,1.936082307515723166e-03
9.722120172101983426e-01,1.916899625078615074e-03
9.724600275431314333e-01,1.897906185389731980e-03
9.727058623122505354e-01,1.879100137649749105e-03
9.729495400978678266e-01,1.860479648842457362e-03
9.731910793288186534e-01,1.842042903570179080e-03
9.734304982835839670e-01,1.823788103890575628e-03
9.736678150914087615e-01,1.805713469154790344e-03
9.739030477334114089e-01,1.787817235847092645e-03
9.741362140436888861e-01,1.770097657425768111e-03
9.743673317104141196e-01,1.752553004165433199e-03
9.745964182769267792e-01,1.735181563000699799e-03
9.748234911428195204e-01,1.717981637371128684e-03
9.750485675650146788e-01,1.700951547067629938e-03
9.752716646588375227e-01,1.684089628080070967e-03
9.754927993990808455e-01,1.667394232446258416e-03
9.757119886210646742e-01,1.650863728102227842e-03
9.759292490216889826e-01,1.634496498733768732e-03
9.761445971604796323e-01,1.618290943629358339e-03
9.763580494606279858e-01,1.602245477534247793e-03
9.765696222100253010e-01,1.586358530505889821e-03
9.767793315622893546e-01,1.570628547770612201e-03
9.769871935377855143e-01,1.555053989581495341e-03
9.771932240246404833e-01,1.539633331077597950e-03
9.773974387797511598e-01,1.524365062144308327e-03
9.775998534297865028e-01,1.509247687274981953e-03
9.778004834721826244e-01,1.494279725433733099e-03
9.779993442761319988e-01,1.479459709919532691e-03
9.781964510835666760e-01,1.464786188231406413e-03
9.783918190101349444e-01,1.450257721934864038e-03
9.785854630461717774e-01,1.435872886529510756e-03
9.787773980576635058e-01,1.421630271317781942e-03
9.789676387872043861e-01,1.407528479274936265e-03
9.791561998549506152e-01,1.393566126920098075e-03
9.793430957595645747e-01,1.379741844188504341e-03
9.795283408791543023e-01,1.366054274304872446e-03
9.797119494722084099e-01,1.352502073657855857e-03
9.798939356785215660e-01,1.339083911675714549e-03
9.800743135201170908e-01,1.325798470702990684e-03
9.802530969021611140e-01,1.312644445878339205e-03
9.804302996138725135e-01,1.299620545013452366e-03
9.806059353294259706e-01,1.286725488473011670e-03
9.807800176088482536e-01,1.273958009055820928e-03
9.809525598989103923e-01,1.261316851876901008e-03
9.811235755340118603e-01,1.248800774250699575e-03
9.812930777370606483e-01,1.236408545575344705e-03
9.814610796203460108e-01,1.224138947217896399e-03
9.816275941864063270e-01,1.211990772400723705e-03
9.817926343288896351e-01,1.199962826088815356e-03
9.819562128334109463e-01,1.188053924878161582e-03
9.821183423784007882e-01,1.176262896885095022e-03
9.822790355359498626e-01,1.164588581636716042e-03
9.824383047726469309e-01,1.153029829962225758e-03
9.825961624504118141e-01,1.141585503885288394e-03
9.827526208273219543e-01,1.130254476517370509e-03
9.829076920584342014e-01,1.119035631952006995e-03
9.830613881965983847e-01,1.107927865160108789e-03
9.832137211932695520e-01,1.096930081886148120e-03
9.833647028993106609e-01,1.086041198545325626e-03
9.835143450657908293e-01,1.075260142121673129e-03
9.836626593447799216e-01,1.064585850067057164e-03
9.838096572901343650e-01,1.054017270201171525e-03
9.839553503582795235e-01,1.043553360612374829e-03
9.840997499089869649e-01,1.033193089559473945e-03
9.842428672061439565e-01,1.022935435374401235e-03
9.843847134185205183e-01,1.012779386365756555e-03
9.845252996205279272e-01,1.002723940723300759e-03
9.846646367929744459e-01,9.927681064232571351e-04
9.848027358238147233e-01,9.829109011345196854e-04
9.849396075088927560e-01,9.731513521257225763e-04
9.850752625526817408e-01,9.634884961731331535e-04
9.852097115690167106e-01,9.539213794694622987e-04
9.853429650818229524e-01,9.444490575334474987e-04
9.854750335258382066e-01,9.350705951203095627e-04
9.856059272473317590e-01,9.257850661330016767e-04
9.857356565048159824e-01,9.165915535343408882e-04
9.858642314697529940e-01,9.074891492598873661e-04
9.859916622272586473e-01,8.984769541316674950e-04
9.861179587767979760e-01,8.895540777726910391e-04
9.862431310328786394e-01,8.807196385222352706e-04
9.863671888257367071e-01,8.719727633519723910e-04
9.864901419020194462e-01,8.633125877828196808e-04
9.866119999254621131e-01,8.547382558025897912e-04
9.867327724775600828e-01,8.462489197844083252e-04
9.868524690582357595e-01,8.378437404058615206e-04
9.869710990865010469e-01,8.295218865689565424e-04
9.870886719011141563e-01,8.212825353207678586e-04
9.872051967612333057e-01,8.131248717748560013e-04
9.873206828470626473e-01,8.050480890334159962e-04
9.874351392604971966e-01,7.970513881101294390e-04
9.875485750257585460e-01,7.891339778537888490e-04
9.876609990900302449e-01,7.812950748725872897e-04
9.877724203240859646e-01,7.735339034591371147e-04
9.878828475229123329e-01,7.658496955161970231e-04
9.879922894063299932e-01,7.582416904830653571e-04
9.881007546196070024e-01,7.507091352627169459e-04
9.882082517340691208e-01,7.432512841495739903e-04
9.883147892477059937e-01,7.358673987579826548e-04
9.884203755857714491e-01,7.285567479513333508e-04
9.885250191013801313e-01,7.213186077718976774e-04
9.886287280760991392e-01,7.141522613712744660e-04
9.887315107205362219e-01,7.070569989415178983e-04
9.888333751749220912e-01,7.000321176469107226e-04
9.889343295096895137e-01,6.930769215563588282e-04
9.890343817260474069e-01,6.861907215764710341e-04
9.891335397565503840e-01,6.793728353852208782e-04
9.892318114656650785e-01,6.726225873662621804e-04
9.893292046503306958e-01,6.659393085438601069e-04
9.894257270405163451e-01,6.593223365184171366e-04
9.895213862997737087e-01,6.527710154026543192e-04
9.896161900257850474e-01,6.462846957583505718e-04
9.897101457509085431e-01,6.398627345337026817e-04
9.898032609427173112e-01,6.335044950012794522e-04
9.898955430045366377e-01,6.272093466965408251e-04
9.899869992759742221e-01,6.209766653569847574e-04
9.900776370334500864e-01,6.148058328618275252e-04
9.901674634907178252e-01,6.086962371722764347e-04
9.902564857993862990e-01,6.026472722723729336e-04
9.903447110494346672e-01,5.966583381103729433e-04
9.904321462697236456e-01,5.907288405407294662e-04
9.905187984285035441e-01,5.848581912665817319e-04
9.906046744339186416e-01,5.790458077828210303e-04
9.906897811345060090e-01,5.732911133196678553e-04
9.907741253196923337e-01,5.675935367868324569e-04
9.908577137202855267e-01,5.619525127181641518e-04
9.909405530089637759e-01,5.563674812168482647e-04
9.910226498007589369e-01,5.508378879011257634e-04
9.911040106535383698e-01,5.453631838505124943e-04
9.911846420684816694e-01,5.399428255525689753e-04
9.912645504905533977e-01,5.345762748501398662e-04
9.913437423089729306e-01,5.292629988891172158e-04
9.914222238576807511e-01,5.240024700667028764e-04
9.915000014157996366e-01,5.187941659801456910e-04
9.915770812080948460e-01,5.136375693760078780e-04
9.916534694054274235e-01,5.085321680998785426e-04
9.917291721252066150e-01,5.034774550465868958e-04
9.918041954318373987e-01,4.984729281108928479e-04
9.918785453371647964e-01,4.935180901386315580e-04
9.919522278009148541e-01,4.886124488783621369e-04
9.920252487311321810e-01,4.837555169334441761e-04
9.920976139846128250e-01,4.789468117145907300e-04
9.921693293673360392e-01,4.741858553928785056e-04
9.922404006348902739e-01,4.694721748531897822e-04
9.923108334928972818e-01,4.648053016481365832e-04
9.923806335974325599e-01,4.601847719523932678e-04
9.924498065554420156e-01,4.556101265174880652e-04
9.925183579251553034e-01,4.510809106270086653e-04
9.925862932164969399e-01,4.465966740522728782e-04
9.926536178914926456e-01,4.421569710083912328e-04
9.927203373646734663e-01,4.377613601107694361e-04
9.927864570034764524e-01,4.334094043320303106e-04
9.928519821286420077e-01,4.291006709593329286e-04
9.929169180146076856e-01,4.248347315521350774e-04
9.929812698898999868e-01,4.206111619003324842e-04
9.930450429375218269e-01,4.164295419828148632e-04
9.931082422953372291e-01,4.122894559264232792e-04
9.931708730564534626e-01,4.081904919652879046e-04
9.932329402695995180e-01,4.041322424005876386e-04
9.932944489395014731e-01,4.001143035606679471e-04
9.933554040272555286e-01,3.961362757615593156e-04
9.934158104506974896e-01,3.921977632678772321e-04
9.934756730847691397e-01,3.882983742540840780e-04
9.935349967618823941e-01,3.844377207661549907e-04
9.935937862722791225e-01,3.806154186835854149e-04
9.936520463643904177e-01,3.768310876817808331e-04
9.937097817451897575e-01,3.730843511948081330e-04
9.937669970805467212e-01,3.693748363784969007e-04
9.938236969955752675e-01,3.657021740739222989e-04
9.938798860749801234e-01,3.620659987712147236e-04
9.939355688634003982e-01,3.584659485737370054e-04
9.939907498657511997e-01,3.549016651625927260e-04
9.940454335475603642e-01,3.513727937615032724e-04
9.940996243353041883e-01,3.478789831019997426e-04
9.941533266167406069e-01,3.444198853889660788e-04
9.942065447412381518e-01,3.409951562665151600e-04
9.942592830201038012e-01,3.376044547841840280e-04
9.943115457269066093e-01,3.342474433634808843e-04
9.943633370978008923e-01,3.309237877647341441e-04
9.944146613318436412e-01,3.276331570542716860e-04
9.944655225913130447e-01,3.243752235719238428e-04
9.945159250020207953e-01,3.211496628988249279e-04
9.945658726536247274e-01,3.179561538255550935e-04
9.946153695999376820e-01,3.147943783205659775e-04
9.946644198592327069e-01,3.116640214989253236e-04
9.947130274145480344e-01,3.085647715913659907e-04
9.947611962139887298e-01,3.054963199136241734e-04
9.948089301710241195e-01,3.024583608360978415e-04
9.948562331647857748e-01,2.994505917537783985e-04
9.949031090403605004e-01,2.964727130564867304e-04
9.949495616090825445e-01,2.935244280993970544e-04
9.949955946488228120e-01,2.906054431738388133e-04
9.950412119042744141e-01,2.877154674784026872e-04
9.950864170872396608e-01,2.848542130903084402e-04
9.951312138769092819e-01,2.820213949370618703e-04
9.951756059201440907e-01,2.792167307683780385e-04
9.952195968317525399e-01,2.764399411283972332e-04
9.952631901947643911e-01,2.736907493281511678e-04
9.953063895607048295e-01,2.709688814183083068e-04
9.953491984498652467e-01,2.682740661621848210e-04
9.953916203515708050e-01,2.656060350090089749e-04
9.954336587244475565e-01,2.629645220674652387e-04
9.954753169966853443e-01,2.603492640794778461e-04
9.955165985663008144e-01,2.577600003942598188e-04
9.955575068013959861e-01,2.551964729426143392e-04
9.955980450404169346e-01,2.526584262114791473e-04
9.956382165924074767e-01,2.501456072187362959e-04
9.956780247372640780e-01,2.476577654882512682e-04
9.957174727259862079e-01,2.451946530251639025e-04
9.957565637809249193e-01,2.427560242914205508e-04
9.957953010960308715e-01,2.403416361815376070e-04
9.958336878370982470e-01,2.379512479986185206e-04
9.958717271420083339e-01,2.355846214305881128e-04
9.959094221209698894e-01,2.332415205266677200e-04
9.959467758567583928e-01,2.309217116740808933e-04
9.959837914049527452e-01,2.286249635749777818e-04
9.960204717941697483e-01,2.263510472236026749e-04
9.960568200262973626e-01,2.240997358836676516e-04
9.960928390767262997e-01,2.218708050659581952e-04
9.961285318945777290e-01,2.196640325061477059e-04
9.961639014029312067e-01,2.174791981428454430e-04
9.961989504990500510e-01,2.153160840958435801e-04
9.962336820546042748e-01,2.131744746445852752e-04
9.962680989158924083e-01,2.110541562068429409e-04
9.963022039040606570e-01,2.089549173175983109e-04
9.963359998153207275e-01,2.068765486081447687e-04
9.963694894211666542e-01,2.048188427853789772e-04
9.964026754685877396e-01,2.027815946113023569e-04
9.964355606802812737e-01,2.007646008827249562e-04
9.964681477548638089e-01,1.987676604111600061e-04
9.965004393670788829e-01,1.967905740029296784e-04
9.965324381680046306e-01,1.948331444394528532e-04
9.965641467852592861e-01,1.928951764577320005e-04
9.965955678232037984e-01,1.909764767310323996e-04
9.966267038631451136e-01,1.890768538497433684e-04
9.966575574635351265e-01,1.871961183024415342e-04
9.966881311601695215e-01,1.853340824571257607e-04
9.967184274663849486e-01,1.834905605426436805e-04
9.967484488732532011e-01,1.816653686302993978e-04
9.967781978497760598e-01,1.798583246156367508e-04
9.968076768430760293e-01,1.780692482004131222e-04
9.968368882785870744e-01,1.762979608747378320e-04
9.968658345602430249e-01,1.745442858993940041e-04
9.968945180706648701e-01,1.728080482883256658e-04
9.969229411713460554e-01,1.710890747913102177e-04
9.969511062028365567e-01,1.693871938767883313e-04
9.969790154849247354e-01,1.677022357148688625e-04
9.970066713168186379e-01,1.660340321604999742e-04
9.970340759773252959e-01,1.643824167368018046e-04
9.970612317250278078e-01,1.627472246185721202e-04
9.970881407984623079e-01,1.611282926159443259e-04
9.971148054162922714e-01,1.595254591582110878e-04
9.971412277774820421e-01,1.579385642778076036e-04
9.971674100614684733e-01,1.563674495944459848e-04
9.971933544283314577e-01,1.548119582994177438e-04
9.972190630189622373e-01,1.532719351400388538e-04
9.972445379552316025e-01,1.517472264042536440e-04
9.972697813401554257e-01,1.502376799053904840e-04
9.972947952580596409e-01,1.487431449670615030e-04
9.973195817747430025e-01,1.472634724082222033e-04
9.973441429376393996e-01,1.457985145283670315e-04
9.973684807759779503e-01,1.443481250928760882e-04
9.973925973009424295e-01,1.429121593185063617e-04
9.974164945058286991e-01,1.414904738590202213e-04
9.974401743662009157e-01,1.400829267909661064e-04
9.974636388400475173e-01,1.386893775995887493e-04
9.974868898679337681e-01,1.373096871648831917e-04
9.975099293731548578e-01,1.359437177477865210e-04
9.975327592618871142e-01,1.345913329765004976e-04
9.975553814233374395e-01,1.332523978329584345e-04
9.975777977298923016e-01,1.319267786394163003e-04
9.976000100372642843e-01,1.306143430451810813e-04
9.976220201846390800e-01,1.293149600134648847e-04
9.976438299948198196e-01,1.280284998083774668e-04
9.976654412743705125e-01,1.267548339820379966e-04
9.976868558137579335e-01,1.254938353618181433e-04
9.977080753874939534e-01,1.242453780377115547e-04
9.977291017542743168e-01,1.230093373498224348e-04
9.977499366571181971e-01,1.217855898759876283e-04
9.977705818235045321e-01,1.205740134195104721e-04
9.977910389655098022e-01,1.193744869970214440e-04
9.978113097799419240e-01,1.181868908264574101e-04
9.978313959484751416e-01,1.170111063151558248e-04
9.978512991377820329e-01,1.158470160480745215e-04
9.978710209996662917e-01,1.146945037761199106e-04
9.978905631711925128e-01,1.135534544045934091e-04
9.979099272748155336e-01,1.124237539817529588e-04
9.979291149185098853e-01,1.113052896874829105e-04
9.979481276958954705e-01,1.101979498220835764e-04
9.979669671863650171e-01,1.091016237951639313e-04
9.979856349552085337e-01,1.080162021146473830e-04
9.980041325537375441e-01,1.069415763758865714e-04
9.980224615194078774e-01,1.058776392508814257e-04
9.980406233759412382e-01,1.048242844776114415e-04
9.980586196334469973e-01,1.037814068494657260e-04
9.980764517885409859e-01,1.027489022047818975e-04
9.980941213244645116e-01,1.017266674164837549e-04
9.981116297112024860e-01,1.007146003818290488e-04
9.981289784055995540e-01,9.971260001225046613e-05
9.981461688514764452e-01,9.872056622330132236e-05
9.981632024797441050e-01,9.773839992470028130e-05
9.981800807085179361e-01,9.676600301047069913e-05
9.981968049432295986e-01,9.580327834918472927e-05
9.982133765767403633e-01,9.485012977429671131e-05
9.982297969894503575e-01,9.390646207457549347e-05
9.982460675494093660e-01,9.297218098463145999e-05
9.982621896124255212e-01,9.204719317553356102e-05
9.982781645221727729e-01,9.113140624552603470e-05
9.982939936102986911e-01,9.022472871082992760e-05
9.983096781965301592e-01,8.932706999653933363e-05
9.983252195887784008e-01,8.843834042760703902e-05
9.983406190832436744e-01,8.755845121991642918e-05
9.983558779645186343e-01,8.668731447144811407e-05
9.983709975056899166e-01,8.582484315352717768e-05
9.983859789684412789e-01,8.497095110216052458e-05
9.984008236031530759e-01,8.412555300945966173e-05
9.984155326490024018e-01,8.328856441514516124e-05
9.984301073340622334e-01,8.245990169814161348e-05
9.984445488753999065e-01,8.163948206824924673e-05
9.984588584791732613e-01,8.082722355790161902e-05
9.984730373407284532e-01,8.002304501400158928e-05
9.984870866446946547e-01,7.922686608984338779e-05
9.985010075650785355e-01,7.843860723710932028e-05
9.985148012653597416e-01,7.765818969794818034e-05
9.985284688985820445e-01,7.688553549713215800e-05
9.985420116074472663e-01,7.612056743428855822e-05
9.985554305244055406e-01,7.536320907621390532e-05
9.985687267717471283e-01,7.461338474925865592e-05
9.985819014616917899e-01,7.387101953178992037e-05
9.985949556964777152e-01,7.313603924672883139e-05
9.986078905684507845e-01,7.240837045415913131e-05
9.986207071601509444e-01,7.168794044401417419e-05
9.986334065444000263e-01,7.097467722883104007e-05
9.986459897843874556e-01,7.026850953657902551e-05
9.986584579337557388e-01,6.956936680355906802e-05
9.986708120366850627e-01,6.887717916737109579e-05
9.986830531279770051e-01,6.819187745995583495e-05
9.986951822331376905e-01,6.751339320070051707e-05
9.987072003684602794e-01,6.684165858961552055e-05
9.987191085411069036e-01,6.617660650057846292e-05
9.987309077491890452e-01,6.551817047464265410e-05
9.987425989818486949e-01,6.486628471341691730e-05
9.987541832193366220e-01,6.422088407250579997e-05
9.987656614330929772e-01,6.358190405501803523e-05
9.987770345858240084e-01,6.294928080513613878e-05
9.987883036315801100e-01,6.232295110175454101e-05
9.987994695158329828e-01,6.170285235217596773e-05
9.988105331755511296e-01,6.108892258587272407e-05
9.988214955392763494e-01,6.048110044830969654e-05
9.988323575271975674e-01,5.987932519482628825e-05
9.988431200512253305e-01,5.928353668458339953e-05
9.988537840150655267e-01,5.869367537456610258e-05
9.988643503142925484e-01,5.810968231364770916e-05
9.988748198364209019e-01,5.753149913671279847e-05
9.988851934609773719e-01,5.695906805883644062e-05
9.988954720595717429e-01,5.639233186952502313e-05
9.989056564959671869e-01,5.583123392701027108e-05
9.989157476261502078e-01,5.527571815260165830e-05
9.989257462983999192e-01,5.472572902509500737e-05
9.989356533533559901e-01,5.418121157523426296e-05
9.989454696240873677e-01,5.364211138023230671e-05
9.989551959361593347e-01,5.310837455834210630e-05
9.989648331076999010e-01,5.257994776348349071e-05
9.989743819494665278e-01,5.205677817992342425e-05
9.989838432649116307e-01,5.153881351700693981e-05
9.989932178502474169e-01,5.102600200394409829e-05
9.990025064945103894e-01,5.051829238464497149e-05
9.990117099796254063e-01,5.001563391260788628e-05
9.990208290804690749e-01,4.951797634585643768e-05
9.990298645649321463e-01,4.902526994192998692e-05
9.990388171939822426e-01,4.853746545292052949e-05
9.990476877217251417e-01,4.805451412056029704e-05
9.990564768954657282e-01,4.757636767135831106e-05
9.990651854557698330e-01,4.710297831178327264e-05
9.990738141365227420e-01,4.663429872349772817e-05
9.990823636649899253e-01,4.617028205863600300e-05
9.990908347618749907e-01,4.571088193513079536e-05
9.990992281413794140e-01,4.525605243208598451e-05
9.991075445112594933e-01,4.480574808519372843e-05
9.991157845728846354e-01,4.435992388220037102e-05
9.991239490212936447e-01,4.391853525841392841e-05
9.991320385452516772e-01,4.348153809225784364e-05
9.991400538273059739e-01,4.304888870086873956e-05
9.991479955438418159e-01,4.262054383573656409e-05
9.991558643651368143e-01,4.219646067839058365e-05
9.991636609554157555e-01,4.177659683612562082e-05
9.991713859729050018e-01,4.136091033777187018e-05
9.991790400698855601e-01,4.094935962950678113e-05
9.991866238927463728e-01,4.054190357070710371e-05
9.991941380820371643e-01,4.013850142984486488e-05
9.992015832725199553e-01,3.973911288042121731e-05
9.992089600932214655e-01,3.934369799694241633e-05
9.992162691674841835e-01,3.895221725093394704e-05
9.992235111130168823e-01,3.856463150699706427e-05
9.992306865419452455e-01,3.818090201890161927e-05
9.992377960608620491e-01,3.780099042571913071e-05
9.992448402708753452e-01,3.742485874799402634e-05
9.992518197676596436e-01,3.705246938395188985e-05
9.992587351415024299e-01,3.668378510574761992e-05
9.992655869773537924e-01,3.631876905574842599e-05
9.992723758548730517e-01,3.595738474285489316e-05
9.992791023484770552e-01,3.559959603885870662e-05
9.992857670273865844e-01,3.524536717483505024e-05
9.992923704556728737e-01,3.489466273757352142e-05
9.992989131923039059e-01,3.454744766604186343e-05
9.993053957911895990e-01,3.420368724788605238e-05
9.993118188012276581e-01,3.386334711596515314e-05
9.993181827663483174e-01,3.352639324491935198e-05
9.993244882255588601e-01,3.319279194777444538e-05
9.993307357129870283e-01,3.286250987257762168e-05
9.993369257579257647e-01,3.253551399906793722e-05
9.993430588848758456e-01,3.221177163537967763e-05
9.993491356135890680e-01,3.189125041477743207e-05
9.993551564591105496e-01,3.157391829242582132e-05
9.993611219318213612e-01,3.125974354218897356e-05
9.993670325374798269e-01,3.094869475346325138e-05
9.993728887772630465e-01,3.064074082803991628e-05
9.993786911478086399e-01,3.033585097700134583e-05
9.993844401412543821e-01,3.003399471764569759e-05
9.993901362452792814e-01,2.973514187044333341e-05
9.993957799431435474e-01,2.943926255602335402e-05
9.994013717137272268e-01,2.914632719218907840e-05
9.994069120315712818e-01,2.885630649096523618e-05
9.994124013669148932e-01,2.856917145567235982e-05
9.994178401857350957e-01,2.828489337803134142e-05
9.994232289497844146e-01,2.800344383529660905e-05
9.994285681166286128e-01,2.772479468741694347e-05
9.994338581396852161e-01,2.744891807422633061e-05
9.994390994682601503e-01,2.717578641266083495e-05
9.994442925475840456e-01,2.690537239400396703e-05
9.994494378188497619e-01,2.663764898115962023e-05
9.994545357192486934e-01,2.637258940595088610e-05
9.994595866820057406e-01,2.611016716644782125e-05
9.994645911364160584e-01,2.585035602431967998e-05
9.994695495078792513e-01,2.559313000221451279e-05
9.994744622179355664e-01,2.533846338116474176e-05
9.994793296842992003e-01,2.508633069801754716e-05
9.994841523208941592e-01,2.483670674289273868e-05
9.994889305378871214e-01,2.458956655666385554e-05
9.994936647417217435e-01,2.434488542846557899e-05
9.994983553351521888e-01,2.410263889322467189e-05
9.995030027172758791e-01,2.386280272921732545e-05
9.995076072835666903e-01,2.362535295564891503e-05
9.995121694259078149e-01,2.339026583025880101e-05
9.995166895326235146e-01,2.315751784694878906e-05
9.995211679885108724e-01,2.292708573343432807e-05
9.995256051748729886e-01,2.269894644892085143e-05
9.995300014695482904e-01,2.247307718180134161e-05
9.995343572469433946e-01,2.224945534737773697e-05
9.995386728780636387e-01,2.202805858560491034e-05
9.995429487305429461e-01,2.180886475885628081e-05
9.995471851686750231e-01,2.159185194971322713e-05
9.995513825534425578e-01,2.137699845877482315e-05
9.995555412425481956e-01,2.116428280249022290e-05
9.995596615904430715e-01,2.095368371101247225e-05
9.995637439483562314e-01,2.074518012607294069e-05
9.995677886643241639e-01,2.053875119887841295e-05
9.995717960832193327e-01,2.033437628802749981e-05
9.995757665467780440e-01,2.013203495744853632e-05
9.995797003936296443e-01,1.993170697435797157e-05
9.995835979593240550e-01,1.973337230723833501e-05
9.995874595763590831e-01,1.953701112383767334e-05
9.995912855742090652e-01,1.934260378918751041e-05
9.995950762793508471e-01,1.915013086364132218e-05
9.995988320152918716e-01,1.895957310093164303e-05
9.996025531025958255e-01,1.877091144624787694e-05
9.996062398589105058e-01,1.858412703433189980e-05
9.996098925989930217e-01,1.839920118759315020e-05
9.996135116347358851e-01,1.821611541424249725e-05
9.996170972751939887e-01,1.803485140644411295e-05
9.996206498266088092e-01,1.785539103848680261e-05
9.996241695924343862e-01,1.767771636497237754e-05
9.996276568733627466e-01,1.750180961902260491e-05
9.996311119673483292e-01,1.732765321050401300e-05
9.996345351696329651e-01,1.715522972426966768e-05
9.996379267727698581e-01,1.698452191841969537e-05
9.996412870666487871e-01,1.681551272257787930e-05
9.996446163385194206e-01,1.664818523618594526e-05
9.996479148730152975e-01,1.648252272681483872e-05
9.996511829521772530e-01,1.631850862849217027e-05
9.996544208554773991e-01,1.615612654004749941e-05
9.996576288598417737e-01,1.599536022347283794e-05
9.996608072396736544e-01,1.583619360230008723e-05
9.996639562668756529e-01,1.567861075999454191e-05
9.996670762108736952e-01,1.552259593836389099e-05
9.996701673386377829e-01,1.536813353598401392e-05
9.996732299147054190e-01,1.521520810663945397e-05
9.996762642012025912e-01,1.506380435777997008e-05
9.996792704578667532e-01,1.491390714899179314e-05
9.996822489420671420e-01,1.476550149048518262e-05
9.996851999088270935e-01,1.461857254159591343e-05
9.996881236108445812e-01,1.447310560930218905e-05
9.996910202985135330e-01,1.432908614675634376e-05
9.996938902199452581e-01,1.418649975183058535e-05
9.996967336209877653e-01,1.404533216567820289e-05
9.996995507452473007e-01,1.390556927130811027e-05
9.997023418341082213e-01,1.376719709217401627e-05
9.997051071267533118e-01,1.363020179077765194e-05
9.997078468601833245e-01,1.349456966728528633e-05
9.997105612692367416e-01,1.336028715815953613e-05
9.997132505866098695e-01,1.322734083480247147e-05
9.997159150428756025e-01,1.309571740221407324e-05
9.997185548665030730e-01,1.296540369766391772e-05
9.997211702838761926e-01,1.283638668937431988e-05
9.997237615193131921e-01,1.270865347521925011e-05
9.997263287950844957e-01,1.258219128143348989e-05
9.997288723314322612e-01,1.245698746133643096e-05
9.997313923465876995e-01,1.233302949406853763e-05
9.997338890567897263e-01,1.221030498333859865e-05
9.997363626763036137e-01,1.208880165618612560e-05
9.997388134174376439e-01,1.196850736175334154e-05
9.997412414905616496e-01,1.184941007007120149e-05
9.997436471041246664e-01,1.173149787085744757e-05
9.997460304646715867e-01,1.161475897232489133e-05
9.997483917768610340e-01,1.149918170000411749e-05
9.997507312434823490e-01,1.138475449557533064e-05
9.997530490654725766e-01,1.127146591571355804e-05
9.997553454419326746e-01,1.115930463094523635e-05
9.997576205701449448e-01,1.104825942451461057e-05
9.997598746455890195e-01,1.093831919126378194e-05
9.997621078619586266e-01,1.082947293652154985e-05
9.997643204111770210e-01,1.072170977500478804e-05
9.997665124834136385e-01,1.061501892973086276e-05
9.997686842670999718e-01,1.050938973093937683e-05
9.997708359489454466e-01,1.040481161502605663e-05
9.997729677139521876e-01,1.030127412348725083e-05
9.997750797454317828e-01,1.019876690187337713e-05
9.997771722250192727e-01,1.009727969875504403e-05
9.997792453326893591e-01,9.996802364697251523e-06
9.997812992467711712e-01,9.897324851245218290e-06
9.997833341439631427e-01,9.798837209920308790e-06
9.997853501993476666e-01,9.701329591224520544e-06
9.997873475864058612e-01,9.604792243656985705e-06
9.997893264770323363e-01,9.509215512738153524e-06
9.997912870415494035e-01,9.414589840045075732e-06
9.997932294487210658e-01,9.320905762256251529e-06
9.997951538657674497e-01,9.228153910204651525e-06
9.997970604583790166e-01,9.136325007942157990e-06
9.997989493907301073e-01,9.045409871811296368e-06
9.998008208254927087e-01,8.955399409527561475e-06
9.998026749238505539e-01,8.866284619270812031e-06
9.998045118455116675e-01,8.778056588784447734e-06
9.998063317487230206e-01,8.690706494485462235e-06
9.998081347902825211e-01,8.604225600581414678e-06
9.998099211255536689e-01,8.518605258197497877e-06
9.998116909084767689e-01,8.433836904512203867e-06
9.998134442915834752e-01,8.349912061900441665e-06
9.998151814260087811e-01,8.266822337086929528e-06
9.998169024615034539e-01,8.184559420306253367e-06
9.998186075464476907e-01,8.103115084472452587e-06
9.998202968278622205e-01,8.022481184356842476e-06
9.998219704514221817e-01,7.942649655772883902e-06
9.998236285614673369e-01,7.863612514770858272e-06
9.998252713010163939e-01,7.785361856838874905e-06
9.998268988117773315e-01,7.707889856112902692e-06
9.998285112341607217e-01,7.631188764594731684e-06
9.998301087072899440e-01,7.555250911376515273e-06
9.998316913690138419e-01,7.480068701874747479e-06
9.998332593559189352e-01,7.405634617070196565e-06
9.998348128033394122e-01,7.331941212756474163e-06
9.998363518453694532e-01,7.258981118796066750e-06
9.998378766148745544e-01,7.186747038382753759e-06
9.998393872435020757e-01,7.115231747312866170e-06
9.998408838616930083e-01,7.044428093262298152e-06
9.998423665986925224e-01,6.974328995071710356e-06
9.998438355825612911e-01,6.904927442038837277e-06
9.998452909401852606e-01,6.836216493216833959e-06
9.998467327972876406e-01,6.768189276721093878e-06
9.998481612784386741e-01,6.700838989041486985e-06
9.998495765070665176e-01,6.634158894362418412e-06
9.998509786054671222e-01,6.568142323889633787e-06
9.998523676948151140e-01,6.502782675182862305e-06
9.998537438951735634e-01,6.438073411495975520e-06
9.998551073255046440e-01,6.374008061123679303e-06
9.998564581036790688e-01,6.310580216753779280e-06
9.998577963464860829e-01,6.247783534827283859e-06
9.998591221696440101e-01,6.185611734903501367e-06
9.998604356878089128e-01,6.124058599032337819e-06
9.998617370145855832e-01,6.063117971132865261e-06
9.998630262625354259e-01,6.002783756377156125e-06
9.998643035431878934e-01,5.943049920581590957e-06
9.998655689670483682e-01,5.883910489602886650e-06
9.998668226436080442e-01,5.825359548741039864e-06
9.998680646813532524e-01,5.767391242148145463e-06
9.998692951877747870e-01,5.709999772242307311e-06
9.998705142693762316e-01,5.653179399128601471e-06
9.998717220316840626e-01,5.596924440024572716e-06
9.998729185792551988e-01,5.541229268692254895e-06
9.998741040156869930e-01,5.486088314875842699e-06
9.998752784436257812e-01,5.431496063744169495e-06
9.998764419647749868e-01,5.377447055339896195e-06
9.998775946799042247e-01,5.323935884033014073e-06
9.998787366888575168e-01,5.270957197980577506e-06
9.998798680905619518e-01,5.218505698591770476e-06
9.998809889830360120e-01,5.166576139997581786e-06
9.998820994633978998e-01,5.115163328526840644e-06
9.998831996278733092e-01,5.064262122186374752e-06
9.998842895718044188e-01,5.013867430147074762e-06
9.998853693896572192e-01,4.963974212235055328e-06
9.998864391750296177e-01,4.914577478427166513e-06
9.998874990206596536e-01,4.865672288352600454e-06
9.998885490184329372e-01,4.817253750798383363e-06
9.998895892593911983e-01,4.769317023220496058e-06
9.998906198337389473e-01,4.721857311259855624e-06
9.998916408308516912e-01,4.674869868262413649e-06
9.998926523392835941e-01,4.628349994805072729e-06
9.998936544467748044e-01,4.582293038225282489e-06
9.998946472402588936e-01,4.536694392156004938e-06
9.998956308058700726e-01,4.491549496065286845e-06
9.998966052289508522e-01,4.446853834799771655e-06
9.998975705940589265e-01,4.402602938133716287e-06
9.998985269849742785e-01,4.358792380321530723e-06
9.998994744847069516e-01,4.315417779655425223e-06
9.999004131755032665e-01,4.272474798027420596e-06
9.999013431388531492e-01,4.229959140495126926e-06
9.999022644554971251e-01,4.187866554852746792e-06
9.999031772054330913e-01,4.146192831205440368e-06
9.999040814679229783e-01,4.104933801548522842e-06
9.999049773214995218e-01,4.064085339350857191e-06
9.999058648439733687e-01,4.023643359141845148e-06
9.999067441124385169e-01,3.983603816103064152e-06
9.999076152032801978e-01,3.943962705663964966e-06
9.999084781921809828e-01,3.904716063101020114e-06
9.999093331541265561e-01,3.865859963141700400e-06
9.999101801634124875e-01,3.827390519571560044e-06
9.999110192936510044e-01,3.789303884845788640e-06
9.999118506177764321e-01,3.751596249704613306e-06
9.999126742080520769e-01,3.714263842791999180e-06
9.999134901360758887e-01,3.677302930278934058e-06
9.999142984727867889e-01,3.640709815489678917e-06
9.999150992884704436e-01,3.604480838532251485e-06
9.999158926527659252e-01,3.568612375932594832e-06
9.999166786346705971e-01,3.533100840271858800e-06
9.999174573025467749e-01,3.497942679828060174e-06
9.999182287241272782e-01,3.463134378220561782e-06
9.999189929665207588e-01,3.428672454058565252e-06
9.999197500962186957e-01,3.394553460593129127e-06
9.999205001790992808e-01,3.360773985372127455e-06
9.999212432804346351e-01,3.327330649899396102e-06
9.999219794648951387e-01,3.294220109296533256e-06
9.999227087965556482e-01,3.261439051968548412e-06
9.999234313389010476e-01,3.228984199272832579e-06
9.999241471548305782e-01,3.196852305190959699e-06
9.999248563066648332e-01,3.165040156004441160e-06
9.999255588561496433e-01,3.133544569973024377e-06
9.999262548644619608e-01,3.102362397016648017e-06
9.999269443922151890e-01,3.071490518400545638e-06
9.999276274994640668e-01,3.040925846423062807e-06
9.999283042457098869e-01,3.010665324107215555e-06
9.999289746899052700e-01,2.980705924894677278e-06
9.999296388904597155e-01,2.951044652343246100e-06
9.999302969052443757e-01,2.921678539827305644e-06
9.999309487915968298e-01,2.892604650240856976e-06
9.999315946063257465e-01,2.863820075704129263e-06
9.999322344057167689e-01,2.835321937272485039e-06
9.999328682455361772e-01,2.807107384648635683e-06
9.999334961810355527e-01,2.779173595897716899e-06
9.999341182669582162e-01,2.751517777164799412e-06
9.999347345575414492e-01,2.724137162395805594e-06
9.999353451065231546e-01,2.697029013060610154e-06
9.999359499671451879e-01,2.670190617879294339e-06
9.999365491921585747e-01,2.643619292551105553e-06
9.999371428338276191e-01,2.617312379485760296e-06
9.999377309439347883e-01,2.591267247537952274e-06
9.999383135737844874e-01,2.565481291743968353e-06
9.999388907742081667e-01,2.539951933061288605e-06
9.999394625955682070e-01,2.514676618110767269e-06
9.999400290877619168e-01,2.489652818921061312e-06
9.999405903002270835e-01,2.464878032675930850e-06
9.999411462819444152e-01,2.440349781464032823e-06
9.999416970814432037e-01,2.416065612030875012e-06
9.999422427468045438e-01,2.392023095533746964e-06
9.999427833256661069e-01,2.368219827298577494e-06
9.999433188652254723e-01,2.344653426579550962e-06
9.999438494122450116e-01,2.321321536321114316e-06
9.999443750130551090e-01,2.298221822922017002e-06
9.999448957135587124e-01,2.275351976002200721e-06
9.999454115592349979e-01,2.252709708171509037e-06
9.999459225951428110e-01,2.230292754801029562e-06
9.999464288659256628e-01,2.208098873796705764e-06
9.999469304158145055e-01,2.186125845374886794e-06
9.999474272886317294e-01,2.164371471840581031e-06
9.999479195277952703e-01,2.142833577367448170e-06
9.999484071763220516e-01,2.121510007780292173e-06
9.999488902768317589e-01,2.100398630339712458e-06
9.999493688715503925e-01,2.079497333528602047e-06
9.999498430023140427e-01,2.058804026841211375e-06
9.999503127105718869e-01,2.038316640573872701e-06
9.999507780373911858e-01,2.018033125618101308e-06
9.999512390234588377e-01,1.997951453255744390e-06
9.999516957090861524e-01,1.978069614955893893e-06
9.999521481342125151e-01,1.958385622174241350e-06
9.999525963384076066e-01,1.938897506154000579e-06
9.999530403608756224e-01,1.919603317729102958e-06
9.999534802404587142e-01,1.900501127129338771e-06
9.999539160156402096e-01,1.881589023787172499e-06
9.999543477245474987e-01,1.862865116146877706e-06
9.999547754049553649e-01,1.844327531475178167e-06
9.999551990942900925e-01,1.825974415674032621e-06
9.999556188296315762e-01,1.807803933095285543e-06
9.999560346477169848e-01,1.789814266356896354e-06
9.999564465849439809e-01,1.772003616161391672e-06
9.999568546773739408e-01,1.754370201115733176e-06
9.999572589607343964e-01,1.736912257553239928e-06
9.999576594704229215e-01,1.719628039357269160e-06
9.999580562415096852e-01,1.702515817786419370e-06
9.999584493087405601e-01,1.685573881301826024e-06
9.999588387065400097e-01,1.668800535395820981e-06
9.999592244690144183e-01,1.652194102422535005e-06
9.999596066299544228e-01,1.635752921430183974e-06
9.999599852228385766e-01,1.619475347994788265e-06
9.999603602808352365e-01,1.603359754055898126e-06
9.999607318368064490e-01,1.587404527753605263e-06
9.999610999233099484e-01,1.571608073267410287e-06
9.999614645726025985e-01,1.555968810656684474e-06
9.999618258166423912e-01,1.540485175702522369e-06
9.999621836870919989e-01,1.525155619751369545e-06
9.999625382153213282e-01,1.509978609560202983e-06
9.999628894324095185e-01,1.494952627143034301e-06
9.999632373691483833e-01,1.480076169619264599e-06
9.999635820560449639e-01,1.465347749063229173e-06
9.999639235233237500e-01,1.450765892355449211e-06
9.999642618009296768e-01,1.436329141035362837e-06
9.999645969185302352e-01,1.422036051155315047e-06
9.999649289055186907e-01,1.407885193136309911e-06
9.999652577910160822e-01,1.393875151624888893e-06
9.999655836038738865e-01,1.380004525351641836e-06
9.999659063726764607e-01,1.366271926991115756e-06
9.999662261257435958e-01,1.352675983022930664e-06
9.999665428911329590e-01,1.339215333594561710e-06
9.999668566966422034e-01,1.325888632385202987e-06
9.999671675698118545e-01,1.312694546471173575e-06
9.999674755379274194e-01,1.299631756192662318e-06
9.999677806280216075e-01,1.286698955021616091e-06
9.999680828668768839e-01,1.273894849431215203e-06
9.999683822810274680e-01,1.261218158766373072e-06
9.999686788967622197e-01,1.248667615115710790e-06
9.999689727401263051e-01,1.236241963184799704e-06
9.999692638369233055e-01,1.223939960170490527e-06
9.999695522127184377e-01,1.211760375636757577e-06
9.999698378928398856e-01,1.199701991391513503e-06
9.999701209023807991e-01,1.187763601364825007e-06
9.999704012662024022e-01,1.175944011488343000e-06
9.999706790089349928e-01,1.164242039575755968e-06
9.999709541549812730e-01,1.152656515204690498e-06
9.999712267285175704e-01,1.141186279599535497e-06
9.999714967534961696e-01,1.129830185515597937e-06
9.999717642536473106e-01,1.118587097124409305e-06
9.999720292524815202e-01,1.107455889900013543e-06
9.999722917732911665e-01,1.096435450506624860e-06
9.999725518391532342e-01,1.085524676687170689e-06
9.999728094729299910e-01,1.074722477153090157e-06
9.999730646972728731e-01,1.064027771475242599e-06
9.999733175346222636e-01,1.053439489975734880e-06
9.999735680072112665e-01,1.042956573621063747e-06
9.999738161370667067e-01,1.032577973916087842e-06
9.999740619460109059e-01,1.022302652799209494e-06
9.999743054556643473e-01,1.012129582538594969e-06
9.999745466874463418e-01,1.002057745629284957e-06
9.999747856625785802e-01,9.920861346915438405e-07
9.999750224020850231e-01,9.822137523700047538e-07
9.999752569267952307e-01,9.724396112339636385e-07
9.999754892573454734e-01,9.627627336786605197e-07
9.999757194141803973e-01,9.531821518274081304e-07
9.999759474175553553e-01,9.436969074348984424e-07
9.999761732875377396e-01,9.343060517912685613e-07
9.999763970440085359e-01,9.250086456272540007e-07
9.999766187066647660e-01,9.158037590202894686e-07
9.999768382950205980e-01,9.066904713014197341e-07
9.999770558284089006e-01,8.976678709632593340e-07
9.999772713259831303e-01,8.887350555688653799e-07
9.999774848067195521e-01,8.798911316613904826e-07
9.999776962894182386e-01,8.711352146748240092e-07
9.999779057927042913e-01,8.624664288454310815e-07
9.999781133350305051e-01,8.538839071242049458e-07
9.999783189346782564e-01,8.453867910901788675e-07
9.999785226097592794e-01,8.369742308644890272e-07
9.999787243782173318e-01,8.286453850254676204e-07
9.999789242578293047e-01,8.203994205244033135e-07
9.999791222662074430e-01,8.122355126022588465e-07
9.999793184208003449e-01,8.041528447072174581e-07
9.999795127388946270e-01,7.961506084129310771e-07
9.999797052376165896e-01,7.882280033377580604e-07
9.999798959339335491e-01,7.803842370646313349e-07
9.999800848446549484e-01,7.726185250618387939e-07
9.999802719864346878e-01,7.649300906045880469e-07
9.999804573757712367e-01,7.573181646972455118e-07
9.999806410290111858e-01,7.497819859965121158e-07
9.999808229623478040e-01,7.423208007351979525e-07
9.999810031918250353e-01,7.349338626468677964e-07
9.999811817333377206e-01,7.276204328912327464e-07
9.999813586026325973e-01,7.203797799801795799e-07
9.999815338153105193e-01,7.132111797046935146e-07
9.999817073868275674e-01,7.061139150623527176e-07
9.999818793324957156e-01,6.990872761856468717e-07
9.999820496674853842e-01,6.921305602710086258e-07
9.999822184068256625e-01,6.852430715084504622e-07
9.999823855654059734e-01,6.784241210120519846e-07
9.999825511579776283e-01,6.716730267509907900e-07
9.999827151991548257e-01,6.649891134813563164e-07
9.999828777034159843e-01,6.583717126786434343e-07
9.999830386851049635e-01,6.518201624708207506e-07
9.999831981584323959e-01,6.453338075722090988e-07
9.999833561374767976e-01,6.389119992178741789e-07
9.999835126361857895e-01,6.325540950987682914e-07
9.999836676683776515e-01,6.262594592975156050e-07
9.999838212477418775e-01,6.200274622247447133e-07
9.999839733878412851e-01,6.138574805561918860e-07
9.999841241021117932e-01,6.077488971702941162e-07
9.999842734038650871e-01,6.017011010864943110e-07
9.999844213062891729e-01,5.957134874041577227e-07
9.999845678224488221e-01,5.897854572420104688e-07
9.999847129652879030e-01,5.839164176783099957e-07
9.999848567476299355e-01,5.781057816914827861e-07
9.999849991821789796e-01,5.723529681014372575e-07
9.999851402815209678e-01,5.666574015114602668e-07
9.999852800581252588e-01,5.610185122506181290e-07
9.999854185243445270e-01,5.554357363168030741e-07
9.999855556924172051e-01,5.499085153203480644e-07
9.999856915744677055e-01,5.444362964281221960e-07
9.999858261825075312e-01,5.390185323082992806e-07
9.999859595284367186e-01,5.336546810755616956e-07
9.999860916240446151e-01,5.283442062369247923e-07
9.999862224810106559e-01,5.230865766381007577e-07
9.999863521109059183e-01,5.178812664103212512e-07
9.999864805251936772e-01,5.127277549178000798e-07
9.999866077352307370e-01,5.076255267056089084e-07
9.999867337522679867e-01,5.025740714481448338e-07
9.999868585874520654e-01,4.975728838981094613e-07
9.999869822518255846e-01,4.926214638359262143e-07
9.999871047563282378e-01,4.877193160197636968e-07
9.999872261117985772e-01,4.828659501359565252e-07
9.999873463289735698e-01,4.780608807499827675e-07
9.999874654184907063e-01,4.733036272579348313e-07
9.999875833908884459e-01,4.685937138384011107e-07
9.999877002566073259e-01,4.639306694049297557e-07
9.999878160259901838e-01,4.593140275588641840e-07
9.999879307092841563e-01,4.547433265427150816e-07
9.999880443166405675e-01,4.502181091939958370e-07
9.999881568581165947e-01,4.457379228994517391e-07
9.999882683436757125e-01,4.413023195498424999e-07
9.999883787831886917e-01,4.369108554950783605e-07
9.999884881864339325e-01,4.325630914998651576e-07
9.999885965630996854e-01,4.282585926997931828e-07
9.999887039227832730e-01,4.239969285577970419e-07
9.999888102749929786e-01,4.197776728211448046e-07
9.999889156291487113e-01,4.156004034787616783e-07
9.999890199945820068e-01,4.114647027190390855e-07
9.999891233805382473e-01,4.073701568880636577e-07
9.999892257961764397e-01,4.033163564482028824e-07
9.999893272505701036e-01,3.993028959371907125e-07
9.999894277527086039e-01,3.953293739275327705e-07
9.999895273114975947e-01,3.913953929863738220e-07
9.999896259357592410e-01,3.875005596357637779e-07
9.999897236342343287e-01,3.836444843132631443e-07
9.999898204155814874e-01,3.798267813330242944e-07
9.999899162883790771e-01,3.760470688471768245e-07
9.999900112611256331e-01,3.723049688076520965e-07
9.999901053422404207e-01,3.686001069283876751e-07
9.999901985400639903e-01,3.649321126478540606e-07
9.999902908628596210e-01,3.613006190920334200e-07
9.999903823188134311e-01,3.577052630376898563e-07
9.999904729160352668e-01,3.541456848760545116e-07
9.999905626625592570e-01,3.506215285768743659e-07
9.999906515663448126e-01,3.471324416527706783e-07
9.999907396352774036e-01,3.436780751240002992e-07
9.999908268771684483e-01,3.402580834835647951e-07
9.999909132997570893e-01,3.368721246626191049e-07
9.999909989107101937e-01,3.335198599962971489e-07
9.999910837176230194e-01,3.302009541898051530e-07
9.999911677280203248e-01,3.269150752849001607e-07
9.999912509493562585e-01,3.236618946267019588e-07
9.999913333890160239e-01,3.204410868307887064e-07
9.999914150543156577e-01,3.172523297506891863e-07
9.999914959525031399e-01,3.140953044456301204e-07
9.999915760907587270e-01,3.109696951486496136e-07
9.999916554761959508e-01,3.078751892350272838e-07
9.999917341158617301e-01,3.048114771909857584e-07
9.999918120167374802e-01,3.017782525827676724e-07
9.999918891857395575e-01,2.987752120259561881e-07
9.999919656297198145e-01,2.958020551551441213e-07
9.999920413554660437e-01,2.928584845939037119e-07
9.999921163697028659e-01,2.899442059250141567e-07
9.999921906790921744e-01,2.870589276610473849e-07
9.999922642902338010e-01,2.842023612151851257e-07
9.999923372096658492e-01,2.813742208723665309e-07
9.999924094438655819e-01,2.785742237607238420e-07
9.999924809992498664e-01,2.758020898232608374e-07
9.999925518821757287e-01,2.730575417898743814e-07
9.999926220989406866e-01,2.703403051495938721e-07
9.999926916557835277e-01,2.676501081231370036e-07
9.999927605588853075e-01,2.649866816357378488e-07
9.999928288143689059e-01,2.623497592902075061e-07
9.999928964283002486e-01,2.597390773403194768e-07
9.999929634066887507e-01,2.571543746644035195e-07
9.999930297554875391e-01,2.545953927392400409e-07
9.999930954805943406e-01,2.520618756142133626e-07
9.999931605878520369e-01,2.495535698856862212e-07
9.999932250830484426e-01,2.470702246716833299e-07
9.999932889719181928e-01,2.446115915867736227e-07
9.999933522601412994e-01,2.421774247172371006e-07
9.999934149533459271e-01,2.397674805964790659e-07
9.999934770571068388e-01,2.373815181806550013e-07
9.999935385769472829e-01,2.350192988245886031e-07
9.999935995183385495e-01,2.326805862578784111e-07
9.999936598867013027e-01,2.303651465612772359e-07
9.999937196874053580e-01,2.280727481433045736e-07
9.999937789257702381e-01,2.258031617170606934e-07
9.999938376070660606e-01,2.235561602773188433e-07
9.999938957365138714e-01,2.213315190777982707e-07
9.999939533192855334e-01,2.191290156086944504e-07
9.999940103605049480e-01,2.169484295744335110e-07
9.999940668652481657e-01,2.147895428716189380e-07
9.999941228385436087e-01,2.126521395672270930e-07
9.999941782853730698e-01,2.105360058770181965e-07
9.999942332106713794e-01,2.084409301441328379e-07
9.999942876193278485e-01,2.063667028179460098e-07
9.999943415161857141e-01,2.043131164330868426e-07
9.999943949060431381e-01,2.022799655886975210e-07
9.999944477936534293e-01,2.002670469278970757e-07
9.999945001837253766e-01,1.982741591174219940e-07
9.999945520809241373e-01,1.963011028275117277e-07
9.999946034898709035e-01,1.943476807119517508e-07
9.999946544151437910e-01,1.924136973883435407e-07
9.999947048612785050e-01,1.904989594185710197e-07
9.999947548327678959e-01,1.886032752894332788e-07
9.999948043340631809e-01,1.867264553935117708e-07
9.999948533695737218e-01,1.848683120101861320e-07
9.999949019436679132e-01,1.830286592868673989e-07
9.999949500606730712e-01,1.812073132204162236e-07
9.999949977248764332e-01,1.794040916387209389e-07
9.999950449405248243e-01,1.776188141824974414e-07
9.999950917118259897e-01,1.758513022872315867e-07
9.999951380429472625e-01,1.741013791653268587e-07
9.999951839380181173e-01,1.723688697884298886e-07
9.999952294011287268e-01,1.706536008699062967e-07
9.999952744363315160e-01,1.689554008475285822e-07
9.999953190476408293e-01,1.672740998662993548e-07
9.999953632390333746e-01,1.656095297614695674e-07
9.999954070144488893e-01,1.639615240417260240e-07
9.999954503777902515e-01,1.623299178725223806e-07
9.999954933329237017e-01,1.607145480596108651e-07
9.999955358836792874e-01,1.591152530327038067e-07
9.999955780338518618e-01,1.575318728293200023e-07
9.999956197871998631e-01,1.559642490787919141e-07
9.999956611474474233e-01,1.544122249864102188e-07
9.999957021182832584e-01,1.528756453177583300e-07
9.999957427033618895e-01,1.513543563831710115e-07
9.999957829063037540e-01,1.498482060223687230e-07
9.999958227306952052e-01,1.483570435892448557e-07
9.999958621800890679e-01,1.468807199367832248e-07
9.999959012580050821e-01,1.454190874021573844e-07
9.999959399679301253e-01,1.439719997919467519e-07
9.999959783133183233e-01,1.425393123675203400e-07
9.999960162975913835e-01,1.411208818305663905e-07
9.999960539241393720e-01,1.397165663087453823e-07
9.999960911963202692e-01,1.383262253415158886e-07
9.999961281174608585e-01,1.369497198660717914e-07
9.999961646908567259e-01,1.355869122034395595e-07
9.999962009197727042e-01,1.342376660447127981e-07
9.999962368074429842e-01,1.329018464374074219e-07
9.999962723570716694e-01,1.315793197719693728e-07
9.999963075718326655e-01,1.302699537684165134e-07
9.999963424548702351e-01,1.289736174630950288e-07
9.999963770092995530e-01,1.276901811955952554e-07
9.999964112382060399e-01,1.264195165957698955e-07
9.999964451446468061e-01,1.251614965709002503e-07
9.999964787316499848e-01,1.239159952929896140e-07
9.999965120022156206e-01,1.226828881861654852e-07
9.999965449593155586e-01,1.214620519142334764e-07
9.999965776058937772e-01,1.202533643683291091e-07
9.999966099448669432e-01,1.190567046547096467e-07
9.999966419791240790e-01,1.178719530826674244e-07
9.999966737115273396e-01,1.166989911525463709e-07
9.999967051449124567e-01,1.155377015439032540e-07
9.999967362820878503e-01,1.143879681037614117e-07
9.999967671258362945e-01,1.132496758349983137e-07
9.999967976789141400e-01,1.121227108848482545e-07
9.999968279440523133e-01,1.110069605335034734e-07
9.999968579239555400e-01,1.099023131828526792e-07
9.999968876213041202e-01,1.088086583453079317e-07
9.999969170387523754e-01,1.077258866327584184e-07
9.999969461789306457e-01,1.066538897456340287e-07
9.999969750444436256e-01,1.055925604620622861e-07
9.999970036378723615e-01,1.045417926271564263e-07
9.999970319617735859e-01,1.035014811423870649e-07
9.999970600186800507e-01,1.024715219550747679e-07
9.999970878111007488e-01,1.014518120479870175e-07
9.999971153415213587e-01,1.004422494290241568e-07
9.999971426124039109e-01,9.944273312102980821e-08
9.999971696261875653e-01,9.845316315168095321e-08
9.999971963852888335e-01,9.747344054349303601e-08
9.999972228921014672e-01,9.650346730392435562e-08
9.999972491489965698e-01,9.554314641556509496e-08
9.999972751583233732e-01,9.459238182644459050e-08
9.999973009224087939e-01,9.365107844041471576e-08
9.999973264435582099e-01,9.271914210764229381e-08
9.999973517240554610e-01,9.179647961519643042e-08
9.999973767661626267e-01,9.088299867771566679e-08
9.999974015721209142e-01,8.997860792818847594e-08
9.999974261441504364e-01,8.908321690880521422e-08
9.999974504844502121e-01,8.819673606191465492e-08
9.999974745951992761e-01,8.731907672107029417e-08
9.999974984785559018e-01,8.645015110215270452e-08
9.999975221366580458e-01,8.558987229459960721e-08
9.999975455716235695e-01,8.473815425270417042e-08
9.999975687855510165e-01,8.389491178701278081e-08
9.999975917805186132e-01,8.306006055580751852e-08
9.999976145585853793e-01,8.223351705666322383e-08
9.999976371217912385e-01,8.141519861809936550e-08
9.999976594721566858e-01,8.060502339131437559e-08
9.999976816116833422e-01,7.980291034199112185e-08
9.999977035423543992e-01,7.900877924220113891e-08
9.999977252661339522e-01,7.822255066237189715e-08
9.999977467849678892e-01,7.744414596334596150e-08
9.999977681007841124e-01,7.667348728851868601e-08
9.999977892154919834e-01,7.591049755604314175e-08
9.999978101309834333e-01,7.515510045112925050e-08
9.999978308491322965e-01,7.440722041840301826e-08
9.999978513717949768e-01,7.366678265435284096e-08
9.999978717008105589e-01,7.293371309985070648e-08
9.999978918380008075e-01,7.220793843273736086e-08
9.999979117851701682e-01,7.148938606049706152e-08
9.999979315441067662e-01,7.077798411298949190e-08
9.999979511165812962e-01,7.007366143526447366e-08
9.999979705043482436e-01,6.937634758044788250e-08
9.999979897091456627e-01,6.868597280268873571e-08
9.999980087326949540e-01,6.800246805019081091e-08
9.999980275767018645e-01,6.732576495829949401e-08
9.999980462428555983e-01,6.665579584266658070e-08
9.999980647328300387e-01,6.599249369248358163e-08
9.999980830482830818e-01,6.533579216377236127e-08
9.999981011908569695e-01,6.468562557275703890e-08
9.999981191621789556e-01,6.404192888928779682e-08
9.999981369638605289e-01,6.340463773033913493e-08
9.999981545974985231e-01,6.277368835357321435e-08
9.999981720646745620e-01,6.214901765095782157e-08
9.999981893669551702e-01,6.153056314246135954e-08
9.999982065058927727e-01,6.091826296979764174e-08
9.999982234830245842e-01,6.031205589024117522e-08
9.999982402998740527e-01,5.971188127050436971e-08
9.999982569579498604e-01,5.911767908066683262e-08
9.999982734587465893e-01,5.852938988817809126e-08
9.999982898037448331e-01,5.794695485190707385e-08
9.999983059944118624e-01,5.737031571625953188e-08
9.999983220321998489e-01,5.679941480535341809e-08
9.999983379185486410e-01,5.623419501724468929e-08
9.999983536548842089e-01,5.567459981822226816e-08
9.999983692426186455e-01,5.512057323714791764e-08
9.999983846831512757e-01,5.457205985986039056e-08
9.999983999778683241e-01,5.402900482363525181e-08
9.999984151281424705e-01,5.349135381169191602e-08
9.999984301353342930e-01,5.295905304776721038e-08
9.999984450007910475e-01,5.243204929073111046e-08
9.999984597258476660e-01,5.191028982926391897e-08
9.999984743118259800e-01,5.139372247658621870e-08
9.999984887600361638e-01,5.088229556523477035e-08
9.999985030717755130e-01,5.037595794189682249e-08
9.999985172483296658e-01,4.987465896229595831e-08
9.999985312909716040e-01,4.937834848612153135e-08
9.999985452009626519e-01,4.888697687201936561e-08
9.999985589795524765e-01,4.840049497262162429e-08
9.999985726279788656e-01,4.791885412963321799e-08
9.999985861474676163e-01,4.744200616896691070e-08
9.999985995392335347e-01,4.696990339592030091e-08
9.999986128044798805e-01,4.650249859041067239e-08
9.999986259443984782e-01,4.603974500224734594e-08
9.999986389601701608e-01,4.558159634645770524e-08
9.999986518529644375e-01,4.512800679865971696e-08
9.999986646239399368e-01,4.467893099047398335e-08
9.999986772742444074e-01,4.423432400499114325e-08
9.999986898050148287e-01,4.379414137227472932e-08
9.999987022173776330e-01,4.335833906491528397e-08
9.999987145124484833e-01,4.292687349362842847e-08
9.999987266913324957e-01,4.249970150289083663e-08
9.999987387551247942e-01,4.207678036662860553e-08
9.999987507049096225e-01,4.165806778393952076e-08
9.999987625417616766e-01,4.124352187486401942e-08
9.999987742667448831e-01,4.083310117619796217e-08
9.999987858809138430e-01,4.042676463734139755e-08
9.999987973853129430e-01,4.002447161619735416e-08
9.999988087809764670e-01,3.962618187510268778e-08
9.999988200689295947e-01,3.923185557680527045e-08
9.999988312501875143e-01,3.884145328048108271e-08
9.999988423257557546e-01,3.845493593778540556e-08
9.999988532966307409e-01,3.807226488895165804e-08
9.999988641637991282e-01,3.769340185892070812e-08
9.999988749282384681e-01,3.731830895351428884e-08
9.999988855909176522e-01,3.694694865564639201e-08
9.999988961527954690e-01,3.657928382156696827e-08
9.999989066148224914e-01,3.621527767715116172e-08
9.999989169779400777e-01,3.585489381421731072e-08
9.999989272430805931e-01,3.549809618688708843e-08
9.999989374111679652e-01,3.514484910798160263e-08
9.999989474831172398e-01,3.479511724544843210e-08
9.999989574598346920e-01,3.444886561883168959e-08
9.999989673422184921e-01,3.410605959576979201e-08
9.999989771311580400e-01,3.376666488853297510e-08
9.999989868275346305e-01,3.343064755059530471e-08
9.999989964322211211e-01,3.309797397323588435e-08
9.999990059460818204e-01,3.276861088218115700e-08
9.999990153699735984e-01,3.244252533427347822e-08
9.999990247047448877e-01,3.211968471417748147e-08
9.999990339512360160e-01,3.180005673111935198e-08
9.999990431102798727e-01,3.148360941565421818e-08
9.999990521827009093e-01,3.117031111646999856e-08
9.999990611693162501e-01,3.086013049722289988e-08
9.999990700709354696e-01,3.055303653340008645e-08
9.999990788883599269e-01,3.024899850922004257e-08
9.999990876223840974e-01,2.994798601455733991e-08
9.999990962737944633e-01,2.964996894190229554e-08
9.999991048433702900e-01,2.935491748335088813e-08
9.999991133318838488e-01,2.906280212762038620e-08
9.999991217400996391e-01,2.877359365710090925e-08
9.999991300687752771e-01,2.848726314493023576e-08
9.999991383186611626e-01,2.820378195210170193e-08
9.999991464905005900e-01,2.792312172460098210e-08
9.999991545850299701e-01,2.764525439056717186e-08
9.999991626029787195e-01,2.737015215748835452e-08
9.999991705450693713e-01,2.709778750941888290e-08
9.999991784120177973e-01,2.682813320422848429e-08
9.999991862045329860e-01,2.656116227087859289e-08
9.999991939233172644e-01,2.629684800672202867e-08
9.999992015690664093e-01,2.603516397483517444e-08
9.999992091424695362e-01,2.577608400137116334e-08
9.999992166442095431e-01,2.551958217294304000e-08
9.999992240749625561e-01,2.526563283403300111e-08
9.999992314353985945e-01,2.501421058442372169e-08
9.999992387261814608e-01,2.476529027666077672e-08
9.999992459479682960e-01,2.451884701353476288e-08
9.999992531014104680e-01,2.427485614559222281e-08
9.999992601871527942e-01,2.403329326867118949e-08
9.999992672058347631e-01,2.379413422145786343e-08
9.999992741580888689e-01,2.355735508307268131e-08
9.999992810445423874e-01,2.332293217067541300e-08
9.999992878658164885e-01,2.309084203709736041e-08
9.999992946225263468e-01,2.286106146849716728e-08
9.999993013152815857e-01,2.263356748203662370e-08
9.999993079446859445e-01,2.240833732358457151e-08
9.999993145113373894e-01,2.218534846543866029e-08
9.999993210158283352e-01,2.196457860407319597e-08
9.999993274587457570e-01,2.174600565790918433e-08
9.999993338406709675e-01,2.152960776510354846e-08
9.999993401621799505e-01,2.131536328136497832e-08
9.999993464238429164e-01,2.110325077778688619e-08
9.999993526262251908e-01,2.089324903870501552e-08
9.999993587698863262e-01,2.068533705957631165e-08
9.999993648553809900e-01,2.047949404487596395e-08
9.999993708832584094e-01,2.027569940601975646e-08
9.999993768540625938e-01,2.007393275930274368e-08
9.999993827683326675e-01,1.987417392386138201e-08
9.999993886266023146e-01,1.967640291965580124e-08
9.999993944294006676e-01,1.948059996546971500e-08
9.999994001772513075e-01,1.928674547693276749e-08
9.999994058706734856e-01,1.909482006456248785e-08
9.999994115101811243e-01,1.890480453182300641e-08
9.999994170962834827e-01,1.871667987320721330e-08
9.999994226294850463e-01,1.853042727233388567e-08
9.999994281102854154e-01,1.834602810006651689e-08
9.999994335391795275e-01,1.816346391265075394e-08
9.999994389166578790e-01,1.798271644986784572e-08
9.999994442432058595e-01,1.780376763321028632e-08
9.999994495193049726e-01,1.762659956407181478e-08
9.999994547454315041e-01,1.745119452195793555e-08
9.999994599220578539e-01,1.727753496271427300e-08
9.999994650496513149e-01,1.710560351677000376e-08
9.999994701286754051e-01,1.693538298740258068e-08
9.999994751595887577e-01,1.676685634901591337e-08
9.999994801428462310e-01,1.660000674543826543e-08
9.999994850788979095e-01,1.643481748823694673e-08
9.999994899681897698e-01,1.627127205504748136e-08
9.999994948111637916e-01,1.610935408792290918e-08
9.999994996082577359e-01,1.594904739169602115e-08
9.999995043599047007e-01,1.579033593236019294e-08
9.999995090665346753e-01,1.563320383546636523e-08
9.999995137285727642e-01,1.547763538453363592e-08
9.999995183464405191e-01,1.532361501947911921e-08
9.999995229205552727e-01,1.517112733506004352e-08
9.999995274513305832e-01,1.502015707933357427e-08
9.999995319391759008e-01,1.487068915213195442e-08
9.999995363844972340e-01,1.472270860355065323e-08
9.999995407876962616e-01,1.457620063245480229e-08
9.999995451491712206e-01,1.443115058499724360e-08
9.999995494693165732e-01,1.428754395315354138e-08
9.999995537485227848e-01,1.414536637327143490e-08
9.999995579871769902e-01,1.400460362463276668e-08
9.999995621856624384e-01,1.386524162803274862e-08
9.999995663443588256e-01,1.372726644437031380e-08
9.999995704636424065e-01,1.359066427325455544e-08
9.999995745438855499e-01,1.345542145162493830e-08
9.999995785854576269e-01,1.332152445238340668e-08
9.999995825887240120e-01,1.318895988304287053e-08
9.999995865540469708e-01,1.305771448438640529e-08
9.999995904817851056e-01,1.292777512914157907e-08
9.999995943722940206e-01,1.279912882066802811e-08
9.999995982259254346e-01,1.267176269165622722e-08
9.999996020430281796e-01,1.254566400284195840e-08
9.999996058239476460e-01,1.242082014173084310e-08
9.999996095690260045e-01,1.229721862133738800e-08
9.999996132786020953e-01,1.217484707893652637e-08
9.999996169530116497e-01,1.205369327482607305e-08
9.999996205925872905e-01,1.193374509110299852e-08
9.999996241976583100e-01,1.181499053045189708e-08
9.999996277685512247e-01,1.169741771494385116e-08
9.999996313055889985e-01,1.158101488484968190e-08
9.999996348090920417e-01,1.146577039746261140e-08
9.999996382793773231e-01,1.135167272593423762e-08
9.999996417167591467e-01,1.123871045812207826e-08
9.999996451215488191e-01,1.112687229544701590e-08
9.999996484940544272e-01,1.101614705176446780e-08
9.999996518345813934e-01,1.090652365224441812e-08
9.999996551434321423e-01,1.079799113226421184e-08
9.999996584209064343e-01,1.069053863631230550e-08
9.999996616673009209e-01,1.058415541690141642e-08
9.999996648829098111e-01,1.047883083349477612e-08
9.999996680680240946e-01,1.037455435144077457e-08
9.999996712229324292e-01,1.027131554091977897e-08
9.999996743479205863e-01,1.016910407590131711e-08
9.999996774432714508e-01,1.006790973311027196e-08
9.999996805092657981e-01,9.967722391005488992e-09
9.999996835461809619e-01,9.868532028766413751e-09
9.999996865542921665e-01,9.770328725291218980e-09
9.999996895338720826e-01,9.673102658204914140e-09
9.999996924851904945e-01,9.576844102875938505e-09
9.999996954085149659e-01,9.481543431444582942e-09
9.999996983041102849e-01,9.387191111859048214e-09
9.999997011722389084e-01,9.293777706922471707e-09
9.999997040131607395e-01,9.201293873349382358e-09
9.999997068271333500e-01,9.109730360830273529e-09
9.999997096144114250e-01,9.019078011107409003e-09
9.999997123752479844e-01,8.929327757057911466e-09
9.999997151098929393e-01,8.840470621787251975e-09
9.999997178185944247e-01,8.752497717731737477e-09
9.999997205015979107e-01,8.665400245768706011e-09
9.999997231591465363e-01,8.579169494337415697e-09
9.999997257914813309e-01,8.493796838566852264e-09
9.999997283988408814e-01,8.409273739413424689e-09
9.999997309814614432e-01,8.325591742807248637e-09
9.999997335395773845e-01,8.242742478805723971e-09
9.999997360734206309e-01,8.160717660757319667e-09
9.999997385832209984e-01,8.079509084471898436e-09
9.999997410692058608e-01,7.999108627400499307e-09
9.999997435316009264e-01,7.919508247823249759e-09
9.999997459706293501e-01,7.840699984044214577e-09
9.999997483865123993e-01,7.762675953595982290e-09
9.999997507794690099e-01,7.685428352450463724e-09
9.999997531497165637e-01,7.608949454238667126e-09
9.999997554974698888e-01,7.533231609478214042e-09
9.999997578229420370e-01,7.458267244807593408e-09
9.999997601263436176e-01,7.384048862228987717e-09
9.999997624078841296e-01,7.310569038358635622e-09
9.999997646677702967e-01,7.237820423683601886e-09
9.999997669062071770e-01,7.165795741827504039e-09
9.999997691233979413e-01,7.094487788822006973e-09
9.999997713195435400e-01,7.023889432386573617e-09
9.999997734948435912e-01,6.953993611215412090e-09
9.999997756494952705e-01,6.884793334270471193e-09
9.999997777836943103e-01,6.816281680083000541e-09
9.999997798976341112e-01,6.748451796060566758e-09
9.999997819915067421e-01,6.681296897801948592e-09
9.999997840655021619e-01,6.614810268418838049e-09
9.999997861198087756e-01,6.548985257863352487e-09
9.999997881546128786e-01,6.483815282263635701e-09
9.999997901700994341e-01,6.419293823264689275e-09
9.999997921664511846e-01,6.355414427376670889e-09
9.999997941438493188e-01,6.292170705329697580e-09
9.999997961024735815e-01,6.229556331434139826e-09
9.999997980425017197e-01,6.167565042948643971e-09
9.999997999641098145e-01,6.106190639453101205e-09
9.999998018674723932e-01,6.045426982228754272e-09
9.999998037527623174e-01,5.985267993644436072e-09
9.999998056201508945e-01,5.925707656548101396e-09
9.999998074698075445e-01,5.866740013665651083e-09
9.999998093019001333e-01,5.808359167004495913e-09
9.999998111165954162e-01,5.750559277263888511e-09
9.999998129140581504e-01,5.693334563251116631e-09
9.999998146944513167e-01,5.636679301302687666e-09
9.999998164579367854e-01,5.580587824712497857e-09
9.999998182046749839e-01,5.525054523164478215e-09
9.999998199348242300e-01,5.470073842171680865e-09
9.999998216485418423e-01,5.415640282520962093e-09
9.999998233459838071e-01,5.361748399722392732e-09
9.999998250273040012e-01,5.308392803465309985e-09
9.999998266926551915e-01,5.255568157078649075e-09
9.999998283421888123e-01,5.203269176997381971e-09
9.999998299760547438e-01,5.151490632234290601e-09
9.999998315944015337e-01,5.100227343856219251e-09
9.999998331973761756e-01,5.049474184466676403e-09
9.999998347851243308e-01,4.999226077692476516e-09
9.999998363577903282e-01,4.949477997676207644e-09
9.999998379155171646e-01,4.900224968573767198e-09
9.999998394584465045e-01,4.851462064056161808e-09
9.999998409867183469e-01,4.803184406817344789e-09
9.999998425004718028e-01,4.755387168085894201e-09
9.999998439998443178e-01,4.708065567142246257e-09
9.999998454849724494e-01,4.661214870840719757e-09
9.999998469559910896e-01,4.614830393135638378e-09
9.999998484130339094e-01,4.568907494613157201e-09
9.999998498562334692e-01,4.523441582026766056e-09
9.999998512857211086e-01,4.478428107838062004e-09
9.999998527016266126e-01,4.433862569762101100e-09
9.999998541040787670e-01,4.389740510316682560e-09
9.999998554932052475e-01,4.346057516376709343e-09
9.999998568691323975e-01,4.302809218732962573e-09
9.999998582319851170e-01,4.259991291654658645e-09
9.999998595818876401e-01,4.217599452457277140e-09
9.999998609189626464e-01,4.175629461073777688e-09
9.999998622433317053e-01,4.134077119630684794e-09
9.999998635551152759e-01,4.092938272028398732e-09
9.999998648544327073e-01,4.052208803525073235e-09
9.999998661414024603e-01,4.011884640325534031e-09
9.999998674161412193e-01,3.971961749173400215e-09
9.999998686787652247e-01,3.932436136947861830e-09
9.999998699293891624e-01,3.893303850264435346e-09
9.999998711681270525e-01,3.854560975079162710e-09
9.999998723950914714e-01,3.816203636297569147e-09
9.999998736103941077e-01,3.778227997386680716e-09
9.999998748141455396e-01,3.740630259991463141e-09
9.999998760064553460e-01,3.703406663555065258e-09
9.999998771874319958e-01,3.666553484942309151e-09
9.999998783571830696e-01,3.630067038067726463e-09
9.999998795158148157e-01,3.593943673526500195e-09
9.999998806634330384e-01,3.558179778229614351e-09
9.999998818001419876e-01,3.522771775042614249e-09
9.999998829260451361e-01,3.487716122427465021e-09
9.999998840412448464e-01,3.453009314088727999e-09
9.999998851458430371e-01,3.418647878622511888e-09
9.999998862399399613e-01,3.384628379169401421e-09
9.999998873236353170e-01,3.350947413070853156e-09
9.999998883970278030e-01,3.317601611528517830e-09
9.999998894602151189e-01,3.284587639267669665e-09
9.999998905132939653e-01,3.251902194203282657e-09
9.999998915563604873e-01,3.219542007109894932e-09
9.999998925895094981e-01,3.187503841294752465e-09
9.999998936128352556e-01,3.155784492273751978e-09
9.999998946264307964e-01,3.124380787451295153e-09
9.999998956303883801e-01,3.093289585802637221e-09
9.999998966247997112e-01,3.062507777559867693e-09
9.999998976097550507e-01,3.032032283900984333e-09
9.999998985853444378e-01,3.001860056641655472e-09
9.999998995516565792e-01,2.971988077930676506e-09
9.999999005087794046e-01,2.942413359947819019e-09
9.999999014568001776e-01,2.913132944605125521e-09
9.999999023958054956e-01,2.884143903251156400e-09
9.999999033258806236e-01,2.855443336377769692e-09
9.999999042471103827e-01,2.827028373330451125e-09
9.999999051595788169e-01,2.798896172020888286e-09
9.999999060633689707e-01,2.771043918642840288e-09
9.999999069585632228e-01,2.743468827390801651e-09
9.999999078452431744e-01,2.716168140181140691e-09
9.999999087234896500e-01,2.689139126376344385e-09
9.999999095933825854e-01,2.662379082512011138e-09
9.999999104550013618e-01,2.635885332026188179e-09
9.999999113084245828e-01,2.609655224991954831e-09
9.999999121537298530e-01,2.583686137852116319e-09
9.999999129909943330e-01,2.557975473156903555e-09
9.999999138202944060e-01,2.532520659304285582e-09
9.999999146417054563e-01,2.507319150282499674e-09
9.999999154553025349e-01,2.482368425415685446e-09
9.999999162611599157e-01,2.457665989111515767e-09
9.999999170593508735e-01,2.433209370611691380e-09
9.999999178499483499e-01,2.408996123744918712e-09
9.999999186330242873e-01,2.385023826681999066e-09
9.999999194086500731e-01,2.361290081693868369e-09
9.999999201768966506e-01,2.337792514911539015e-09
9.999999209378338527e-01,2.314528776088763961e-09
9.999999216915312905e-01,2.291496538367061605e-09
9.999999224380574647e-01,2.268693498042750701e-09
9.999999231774806541e-01,2.246117374336795624e-09
9.999999239098681381e-01,2.223765909166450762e-09
9.999999246352868632e-01,2.201636866919505133e-09
9.999999253538029986e-01,2.179728034230769090e-09
9.999999260654819366e-01,2.158037219760469327e-09
9.999999267703887362e-01,2.136562253975319395e-09
9.999999274685876793e-01,2.115300988931306627e-09
9.999999281601423817e-01,2.094251298058944056e-09
9.999999288451160151e-01,2.073411075950658526e-09
9.999999295235710850e-01,2.052778238149998603e-09
9.999999301955695419e-01,2.032350720943381517e-09
9.999999308611726700e-01,2.012126481153471718e-09
9.999999315204409767e-01,1.992103495934911514e-09
9.999999321734349689e-01,1.972279762572079551e-09
9.999999328202141546e-01,1.952653298278573960e-09
9.999999334608372648e-01,1.933222139999124935e-09
9.999999340953632521e-01,1.913984344213047105e-09
9.999999347238497371e-01,1.894937986739933568e-09
9.999999353463541185e-01,1.876081162547276843e-09
9.999999359629331286e-01,1.857411985559739629e-09
9.999999365736431667e-01,1.838928588470720584e-09
9.999999371785399660e-01,1.820629122555397648e-09
9.999999377776788156e-01,1.802511757485898675e-09
9.999999383711143386e-01,1.784574681148308395e-09
9.999999389589007137e-01,1.766816099461236901e-09
9.999999395410915648e-01,1.749234236196578084e-09
9.999999401177401825e-01,1.731827332801675109e-09
9.999999406888990805e-01,1.714593648223503589e-09
9.999999412546204391e-01,1.697531458734602797e-09
9.999999418149559949e-01,1.680639057760518764e-09
9.999999423699568180e-01,1.663914755709188346e-09
9.999999429196736456e-01,1.647356879802013229e-09
9.999999434641566598e-01,1.630963773906381705e-09
9.999999440034557097e-01,1.614733798370209594e-09
9.999999445376199780e-01,1.598665329857777566e-09
9.999999450666982037e-01,1.582756761187432724e-09
9.999999455907385704e-01,1.567006501170906697e-09
9.999999461097892617e-01,1.551412974454003347e-09
9.999999466238975732e-01,1.535974621359211939e-09
9.999999471331104672e-01,1.520689897729548676e-09
9.999999476374742402e-01,1.505557274774178121e-09
9.999999481370354104e-01,1.490575238915565729e-09
9.999999486318392750e-01,1.475742291637937740e-09
9.999999491219311309e-01,1.461056949337569341e-09
9.999999496073558314e-01,1.446517743174244543e-09
9.999999500881576742e-01,1.432123218924407212e-09
9.999999505643806241e-01,1.417871936835767540e-09
9.999999510360682020e-01,1.403762471483154237e-09
9.999999515032634845e-01,1.389793411626104639e-09
9.999999519660091041e-01,1.375963360067571504e-09
9.999999524243474713e-01,1.362270933514233093e-09
9.999999528783204417e-01,1.348714762438193537e-09
9.999999533279695374e-01,1.335293490939866686e-09
9.999999537733357258e-01,1.322005776612510606e-09
9.999999542144599740e-01,1.308850290407825409e-09
9.999999546513822501e-01,1.295825716503079714e-09
9.999999550841428553e-01,1.282930752169554194e-09
9.999999555127810913e-01,1.270164107642112558e-09
9.999999559373363711e-01,1.257524505990347288e-09
9.999999563578473305e-01,1.245010682990728947e-09
9.999999567743523832e-01,1.232621387000215258e-09
9.999999571868898318e-01,1.220355378831111085e-09
9.999999575954972020e-01,1.208211431627002711e-09
9.999999580002120192e-01,1.196188330740184773e-09
9.999999584010711429e-01,1.184284873610049613e-09
9.999999587981113214e-01,1.172499869642858230e-09
9.999999591913687480e-01,1.160832140092705886e-09
9.999999595808796160e-01,1.149280517943506808e-09
9.999999599666793415e-01,1.137843847792399349e-09
9.999999603488032296e-01,1.126520985734067266e-09
9.999999607272863633e-01,1.115310799246376211e-09
9.999999611021632706e-01,1.104212167077143248e-09
9.999999614734683684e-01,1.093223979131877899e-09
9.999999618412354074e-01,1.082345136362876250e-09
9.999999622054981385e-01,1.071574550659182355e-09
9.999999625662898683e-01,1.060911144737804263e-09
9.999999629236435705e-01,1.050353852036004972e-09
9.999999632775921077e-01,1.039901616604535747e-09
9.999999636281676763e-01,1.029553393002063882e-09
9.999999639754025837e-01,1.019308146190651194e-09
9.999999643193283605e-01,1.009164851432123802e-09
9.999999646599765368e-01,9.991224941856965303e-10
9.999999649973783100e-01,9.891800700063949250e-10
9.999999653315646553e-01,9.793365844446332512e-10
9.999999656625659927e-01,9.695910529467913129e-10
9.999999659904128535e-01,9.599425007566401665e-10
9.999999663151348805e-01,9.503899628179569068e-10
9.999999666367620499e-01,9.409324836779031469e-10
9.999999669553238935e-01,9.315691173915019944e-10
9.999999672708493881e-01,9.222989274270614253e-10
9.999999675833673995e-01,9.131209865724102602e-10
9.999999678929065716e-01,9.040343768422634475e-10
9.999999681994953260e-01,8.950381893863109241e-10
9.999999685031616403e-01,8.861315243983553407e-10
9.999999688039333812e-01,8.773134910263482081e-10
9.999999691018380821e-01,8.685832072832000788e-10
9.999999693969029435e-01,8.599397999586610992e-10
9.999999696891551659e-01,8.513824045318974285e-10
9.999999699786211727e-01,8.429101650850558275e-10
9.999999702653278311e-01,8.345222342176929616e-10
9.999999705493012314e-01,8.262177729619306584e-10
9.999999708305673529e-01,8.179959506986395572e-10
9.999999711091519528e-01,8.098559450742749906e-10
9.999999713850807881e-01,8.017969419186615389e-10
9.999999716583787279e-01,7.938181351635927710e-10
9.999999719290710853e-01,7.859187267621268510e-10
9.999999721971826183e-01,7.780979266088578041e-10
9.999999724627377518e-01,7.703549524608076853e-10
9.999999727257610216e-01,7.626890298592213051e-10
9.999999729862764086e-01,7.550993920521355073e-10
9.999999732443077827e-01,7.475852799176139122e-10
9.999999734998786804e-01,7.401459418879020033e-10
9.999999737530126387e-01,7.327806338741835728e-10
9.999999740037328610e-01,7.254886191921851317e-10
9.999999742520624402e-01,7.182691684885255054e-10
9.999999744980238026e-01,7.111215596676915026e-10
9.999999747416397078e-01,7.040450778198954611e-10
9.999999749829324713e-01,6.970390151494995165e-10
9.999999752219241866e-01,6.901026709042504037e-10
9.999999754586367251e-01,6.832353513052193279e-10
9.999999756930916250e-01,6.764363694773409190e-10
9.999999759253107579e-01,6.697050453807905360e-10
9.999999761553151068e-01,6.630407057428959280e-10
9.999999763831259880e-01,6.564426839908282039e-10
9.999999766087639408e-01,6.499103201849551666e-10
9.999999768322500593e-01,6.434429609527804981e-10
9.999999770536044386e-01,6.370399594236191348e-10
9.999999772728476177e-01,6.307006751639245654e-10
9.999999774899996918e-01,6.244244741131688915e-10
9.999999777050803118e-01,6.182107285204949578e-10
9.999999779181094617e-01,6.120588168818661358e-10
9.999999781291067924e-01,6.059681238779299635e-10
9.999999783380912888e-01,5.999380403124981380e-10
9.999999785450822687e-01,5.939679630515553875e-10
9.999999787500988280e-01,5.880572949630009144e-10
9.999999789531596184e-01,5.822054448568631926e-10
9.999999791542834027e-01,5.764118274261953282e-10
9.999999793534883885e-01,5.706758631885553395e-10
9.999999795507930056e-01,5.649969784279892598e-10
9.999999797462154616e-01,5.593746051377127947e-10
9.999999799397734090e-01,5.538081809632413102e-10
9.999999801314848336e-01,5.482971491461679178e-10
9.999999803213672767e-01,5.428409584684993891e-10
9.999999805094380578e-01,5.374390631974676993e-10
9.999999806957144965e-01,5.320909230310075544e-10
9.999999808802135792e-01,5.267960030436605370e-10
9.999999810629524033e-01,5.215537736330964320e-10
9.999999812439476221e-01,5.163637104671619837e-10
9.999999814232158890e-01,5.112252944313857393e-10
9.999999816007735243e-01,5.061380115771150650e-10
9.999999817766370702e-01,5.011013530700586881e-10
9.999999819508225141e-01,4.961148151394150890e-10
9.999999821233457320e-01,4.911778990275055771e-10
9.999999822942227112e-01,4.862901109398398790e-10
9.999999824634691059e-01,4.814509619957806051e-10
9.999999826311004592e-01,4.766599681795982489e-10
9.999999827971320920e-01,4.719166502920789499e-10
9.999999829615792146e-01,4.672205339026158468e-10
9.999999831244570370e-01,4.625711493017079208e-10
9.999999832857805471e-01,4.579680314540336774e-10
9.999999834455643999e-01,4.534107199518909075e-10
9.999999836038232504e-01,4.488987589691667229e-10
9.999999837605717534e-01,4.444316972157640925e-10
9.999999839158242310e-01,4.400090878924191170e-10
9.999999840695948938e-01,4.356304886460620726e-10
9.999999842218979529e-01,4.312954615255292818e-10
9.999999843727473969e-01,4.270035729377778587e-10
9.999999845221568817e-01,4.227543936045346207e-10
9.999999846701403960e-01,4.185474985193182138e-10
9.999999848167113736e-01,4.143824669049767262e-10
9.999999849618832481e-01,4.102588821715596384e-10
9.999999851056693423e-01,4.061763318746682970e-10
9.999999852480830898e-01,4.021344076742202893e-10
9.999999853891372581e-01,3.981327052935716761e-10
9.999999855288449480e-01,3.941708244790988796e-10
9.999999856672191489e-01,3.902483689601812364e-10
9.999999858042721845e-01,3.863649464095270364e-10
9.999999859400169333e-01,3.825201684039766398e-10
9.999999860744658298e-01,3.787136503856136140e-10
9.999999862076310864e-01,3.749450116233176892e-10
9.999999863395251376e-01,3.712138751746993024e-10
9.999999864701599739e-01,3.675198678483605159e-10
9.999999865995474746e-01,3.638626201666099544e-10
9.999999867276998522e-01,3.602417663284715470e-10
9.999999868546286530e-01,3.566569441731112529e-10
9.999999869803455343e-01,3.531077951436300223e-10
9.999999871048619315e-01,3.495939642511640020e-10
9.999999872281896129e-01,3.461151000394189606e-10
9.999999873503396808e-01,3.426708545494825419e-10
9.999999874713234593e-01,3.392608832850358917e-10
9.999999875911519398e-01,3.358848451779113048e-10
9.999999877098363354e-01,3.325424025539447099e-10
9.999999878273874154e-01,3.292332210992394187e-10
9.999999879438159489e-01,3.259569698266942623e-10
9.999999880591325940e-01,3.227133210429127478e-10
9.999999881733481200e-01,3.195019503154402954e-10
9.999999882864730738e-01,3.163225364402821481e-10
9.999999883985175586e-01,3.131747614098127450e-10
9.999999885094921215e-01,3.100583103809368154e-10
9.999999886194067544e-01,3.069728716436118482e-10
9.999999887282717825e-01,3.039181365896839585e-10
9.999999888360970868e-01,3.008937996819898486e-10
9.999999889428926592e-01,2.978995584238315165e-10
9.999999890486682697e-01,2.949351133286899175e-10
9.999999891534334662e-01,2.920001678902834548e-10
9.999999892571982407e-01,2.890944285529234300e-10
9.999999893599719192e-01,2.862176046821229710e-10
9.999999894617639384e-01,2.833694085355608215e-10
9.999999895625836244e-01,2.805495552342723982e-10
9.999999896624405249e-01,2.777577627341685661e-10
9.999999897613434108e-01,2.749937517978363276e-10
9.999999898593016079e-01,2.722572459665826515e-10
9.999999899563242201e-01,2.695479715328136194e-10
9.999999900524199070e-01,2.668656575126303975e-10
9.999999901475976616e-01,2.642100356187378825e-10
9.999999902418663655e-01,2.615808402336209403e-10
9.999999903352344566e-01,2.589778083829507043e-10
9.999999904277105944e-01,2.564006797093119237e-10
9.999999905193033278e-01,2.538491964461358136e-10
9.999999906100209834e-01,2.513231033919286746e-10
9.999999906998719990e-01,2.488221478847580234e-10
9.999999907888647011e-01,2.463460797769588063e-10
9.999999908770070833e-01,2.438946514101243165e-10
9.999999909643074725e-01,2.414676175903463002e-10
9.999999910507736400e-01,2.390647355636652189e-10
9.999999911364138017e-01,2.366857649918181920e-10
9.999999912212357289e-01,2.343304679281753312e-10
9.999999913052471934e-01,2.319986087939512660e-10
9.999999913884560776e-01,2.296899543546517714e-10
9.999999914708698201e-01,2.274042736967223288e-10
9.999999915524960814e-01,2.251413382044785248e-10
9.999999916333424110e-01,2.229009215372163092e-10
9.999999917134162475e-01,2.206827996065838743e-10
9.999999917927249182e-01,2.184867505541767965e-10
9.999999918712757507e-01,2.163125547293259102e-10
9.999999919490759615e-01,2.141599946671525161e-10
9.999999920261327668e-01,2.120288550667957990e-10
9.999999921024531613e-01,2.099189227698873904e-10
9.999999921780442502e-01,2.078299867392403529e-10
9.999999922529129170e-01,2.057618380377197301e-10
9.999999923270660451e-01,2.037142698073685665e-10
9.999999924005106289e-01,2.016870772486969334e-10
9.999999924732533296e-01,1.996800576002066755e-10
9.999999925453006977e-01,1.976930101181195921e-10
9.999999926166596165e-01,1.957257360562790422e-10
9.999999926873365252e-01,1.937780386462933962e-10
9.999999927573378633e-01,1.918497230778357992e-10
9.999999928266701810e-01,1.899405964791676864e-10
9.999999928953398065e-01,1.880504678978551350e-10
9.999999929633531792e-01,1.861791482816512210e-10
9.999999930307164053e-01,1.843264504596079705e-10
9.999999930974358131e-01,1.824921891233370996e-10
9.999999931635173978e-01,1.806761808084827199e-10
9.999999932289673765e-01,1.788782438763795389e-10
9.999999932937917446e-01,1.770981984958666737e-10
9.999999933579963862e-01,1.753358666253212367e-10
9.999999934215874076e-01,1.735910719948331101e-10
9.999999934845705818e-01,1.718636400885812945e-10
9.999999935469515711e-01,1.701533981273866791e-10
9.999999936087361485e-01,1.684601750514128778e-10
9.999999936699303094e-01,1.667838015030764191e-10
9.999999937305392717e-01,1.651241098100903190e-10
9.999999937905689196e-01,1.634809339687009817e-10
9.999999938500246932e-01,1.618541096270908980e-10
9.999999939089120327e-01,1.602434740689240841e-10
9.999999939672362670e-01,1.586488661970894238e-10
9.999999940250029473e-01,1.570701265175713184e-10
9.999999940822174027e-01,1.555070971235043848e-10
9.999999941388848512e-01,1.539596216793856531e-10
9.999999941950103999e-01,1.524275454054245168e-10
9.999999942505993777e-01,1.509107150620684841e-10
9.999999943056567808e-01,1.494089789346820089e-10
9.999999943601878272e-01,1.479221868183573354e-10
9.999999944141974018e-01,1.464501900029075031e-10
9.999999944676906116e-01,1.449928412579776387e-10
9.999999945206723417e-01,1.435499948183251992e-10
9.999999945731473661e-01,1.421215063692464716e-10
9.999999946251206806e-01,1.407072330321278470e-10
9.999999946765969483e-01,1.393070333501711649e-10
9.999999947275809431e-01,1.379207672742309335e-10
9.999999947780774390e-01,1.365482961488127728e-10
9.999999948280910989e-01,1.351894826982105393e-10
9.999999948776263636e-01,1.338441910127624105e-10
9.999999949266880073e-01,1.325122865352725337e-10
9.999999949752803596e-01,1.311936360475389681e-10
9.999999950234080837e-01,1.298881076570351467e-10
9.999999950710755092e-01,1.285955707837229624e-10
9.999999951182870772e-01,1.273158961469796184e-10
9.999999951650470065e-01,1.260489557526810475e-10
9.999999952113598489e-01,1.247946228803873854e-10
9.999999952572296014e-01,1.235527720706737945e-10
9.999999953026608157e-01,1.223232791125869942e-10
9.999999953476573777e-01,1.211060210312093496e-10
9.999999953922235063e-01,1.199008760753727063e-10
9.999999954363635313e-01,1.187077237054688762e-10
9.999999954800813384e-01,1.175264445813979516e-10
9.999999955233808135e-01,1.163569205506371557e-10
9.999999955662662865e-01,1.151990346364113455e-10
9.999999956087414210e-01,1.140526710260060612e-10
9.999999956508102139e-01,1.129177150591723671e-10
9.999999956924767730e-01,1.117940532166634982e-10
9.999999957337446510e-01,1.106815731088851665e-10
9.999999957746177337e-01,1.095801634646432296e-10
9.999999958150997958e-01,1.084897141200268485e-10
9.999999958551947232e-01,1.074101160073788611e-10
9.999999958949060685e-01,1.063412611443913445e-10
9.999999959342373845e-01,1.052830426233098616e-10
9.999999959731924459e-01,1.042353546002296528e-10
9.999999960117748055e-01,1.031980922845212958e-10
9.999999960499881269e-01,1.021711519283387203e-10
9.999999960878358518e-01,1.011544308162469836e-10
9.999999961253214220e-01,1.001478272549528625e-10
9.999999961624483902e-01,9.915124056312320286e-11
9.999999961992200870e-01,9.816457106132626164e-11
9.999999962356399541e-01,9.718772006205165623e-11
9.999999962717114332e-01,9.622058985984390930e-11
9.999999963074377440e-01,9.526308372153388520e-11
9.999999963428222172e-01,9.431510587655528376e-11
9.999999963778679613e-01,9.337656150736966284e-11
9.999999964125785290e-01,9.244735673998676758e-11
9.999999964469569180e-01,9.152739863456585866e-11
9.999999964810063480e-01,9.061659517613014467e-11
9.999999965147300385e-01,8.971485526535458794e-11
9.999999965481308761e-01,8.882208870945762496e-11
9.999999965812121916e-01,8.793820621318405757e-11
9.999999966139768715e-01,8.706311936986470397e-11
9.999999966464280243e-01,8.619674065258385463e-11
9.999999966785686478e-01,8.533898340541625010e-11
9.999999967104017395e-01,8.448976183476330758e-11
9.999999967419300750e-01,8.364899100077542605e-11
9.999999967731567629e-01,8.281658680884809130e-11
9.999999968040844678e-01,8.199246600122006031e-11
9.999999968347162982e-01,8.117654614863751325e-11
9.999999968650550297e-01,8.036874564211309856e-11
9.999999968951032159e-01,7.956898368476668809e-11
9.999999969248638543e-01,7.877718028373597716e-11
9.999999969543398315e-01,7.799325624218461448e-11
9.999999969835334790e-01,7.721713315137309434e-11
9.999999970124479054e-01,7.644873338281947552e-11
9.999999970410853312e-01,7.568798008053824280e-11
9.999999970694487539e-01,7.493479715334558865e-11
9.999999970975407271e-01,7.418910926725717093e-11
9.999999971253636932e-01,7.345084183794566044e-11
9.999999971529205389e-01,7.271992102328422463e-11
9.999999971802134846e-01,7.199627371596353999e-11
9.999999972072451948e-01,7.127982753617249730e-11
9.999999972340180010e-01,7.057051082436685952e-11
9.999999972605346787e-01,6.986825263409472359e-11
9.999999972867974485e-01,6.917298272490339508e-11
9.999999973128088637e-01,6.848463155531689610e-11
9.999999973385712559e-01,6.780313027587344401e-11
9.999999973640869566e-01,6.712841072224687588e-11
9.999999973893584082e-01,6.646040540842198193e-11
9.999999974143879422e-01,6.579904751994751640e-11
9.999999974391778901e-01,6.514427090725606788e-11
9.999999974637303612e-01,6.449601007904121188e-11
9.999999974880479092e-01,6.385420019571442167e-11
9.999999975121326434e-01,6.321877706291332905e-11
9.999999975359866733e-01,6.258967712508369457e-11
9.999999975596124413e-01,6.196683745912526454e-11
9.999999975830119459e-01,6.135019576809176964e-11
9.999999976061872964e-01,6.073969037496717922e-11
9.999999976291409354e-01,6.013526021649046195e-11
9.999999976518747502e-01,5.953684483705064398e-11
9.999999976743907393e-01,5.894438438264256140e-11
9.999999976966912341e-01,5.835781959487506115e-11
9.999999977187781219e-01,5.777709180504650731e-11
9.999999977406536233e-01,5.720214292827922397e-11
9.999999977623196257e-01,5.663291545770389209e-11
9.999999977837781273e-01,5.606935245871432775e-11
9.999999978050312377e-01,5.551139756326708333e-11
9.999999978260807332e-01,5.495899496424595643e-11
9.999999978469286122e-01,5.441208940988240462e-11
9.999999978675769841e-01,5.387062619822383327e-11
9.999999978880275142e-01,5.333455117166830980e-11
9.999999979082820900e-01,5.280381071154244651e-11
9.999999979283429319e-01,5.227835173274070798e-11
9.999999979482113721e-01,5.175812167841784541e-11
9.999999979678897422e-01,5.124306851472718787e-11
9.999999979873797074e-01,5.073314072562185732e-11
9.999999980066828220e-01,5.022828730769703262e-11
9.999999980258011956e-01,4.972845776509080748e-11
9.999999980447363823e-01,4.923360210443555829e-11
9.999999980634901586e-01,4.874367082985273233e-11
9.999999980820644119e-01,4.825861493800775532e-11
9.999999981004606964e-01,4.777838591320381640e-11
9.999999981186808995e-01,4.730293572253142965e-11
9.999999981367263535e-01,4.683221681106610131e-11
9.999999981545991679e-01,4.636618209710716870e-11
9.999999981723006748e-01,4.590478496747397945e-11
9.999999981898326507e-01,4.544797927283894497e-11
9.999999982071967608e-01,4.499571932311371444e-11
9.999999982243943375e-01,4.454795988288099224e-11
9.999999982414273791e-01,4.410465616686571125e-11
9.999999982582972180e-01,4.366576383546059965e-11
9.999999982750052974e-01,4.323123899028682530e-11
9.999999982915535046e-01,4.280103816980527274e-11
9.999999983079430610e-01,4.237511834497114369e-11
9.999999983241757429e-01,4.195343691492606504e-11
9.999999983402527715e-01,4.153595170274177931e-11
9.999999983561759231e-01,4.112262095119752979e-11
9.999999983719464192e-01,4.071340331860511846e-11
9.999999983875658138e-01,4.030825787467580107e-11
9.999999984030356615e-01,3.990714409642211778e-11
9.999999984183571833e-01,3.951002186410955490e-11
9.999999984335319336e-01,3.911685145723961367e-11
9.999999984485613558e-01,3.872759355057873583e-11
9.999999984634467820e-01,3.834220921022653973e-11
9.999999984781895446e-01,3.796065988971776398e-11
9.999999984927910868e-01,3.758290742617127642e-11
9.999999985072527409e-01,3.720891403646906834e-11
9.999999985215757281e-01,3.683864231347890197e-11
9.999999985357614918e-01,3.647205522231430375e-11
9.999999985498113642e-01,3.610911609662671434e-11
9.999999985637266775e-01,3.574978863494213833e-11
9.999999985775085420e-01,3.539403689702672588e-11
9.999999985911584011e-01,3.504182530029352598e-11
9.999999986046773648e-01,3.469311861624497652e-11
9.999999986180668765e-01,3.434788196694627792e-11
9.999999986313280465e-01,3.400608082153847785e-11
9.999999986444622069e-01,3.366768099278600677e-11
9.999999986574703570e-01,3.333264863365392091e-11
9.999999986703539401e-01,3.300095023392631681e-11
9.999999986831140664e-01,3.267255261685127381e-11
9.999999986957518461e-01,3.234742293582391800e-11
9.999999987082686115e-01,3.202552867110246349e-11
9.999999987206652508e-01,3.170683762655233253e-11
9.999999987329432072e-01,3.139131792642955388e-11
9.999999987451035910e-01,3.107893801218926737e-11
9.999999987571471793e-01,3.076966663933068254e-11
9.999999987690755265e-01,3.046347287427320520e-11
9.999999987808895208e-01,3.016032609125942153e-11
9.999999987925901612e-01,2.986019596929533117e-11
9.999999988041787802e-01,2.956305248911461370e-11
9.999999988156562658e-01,2.926886593017735247e-11
9.999999988270237283e-01,2.897760686769864674e-11
9.999999988382822780e-01,2.868924616970256589e-11
9.999999988494329139e-01,2.840375499411165632e-11
9.999999988604766354e-01,2.812110478585926356e-11
9.999999988714144417e-01,2.784126727403470589e-11
9.999999988822474428e-01,2.756421446905671729e-11
9.999999988929766381e-01,2.728991865987116320e-11
9.999999989036030268e-01,2.701835241118250895e-11
9.999999989141274970e-01,2.674948856070697266e-11
9.999999989245510479e-01,2.648330021645689457e-11
9.999999989348746787e-01,2.621976075405215120e-11
9.999999989450993887e-01,2.595884381405447216e-11
9.999999989552260660e-01,2.570052329933396847e-11
9.999999989652557097e-01,2.544477337245627902e-11
9.999999989751890972e-01,2.519156845309936960e-11
9.999999989850273385e-01,2.494088321549609390e-11
9.999999989947712109e-01,2.469269258589854254e-11
9.999999990044216025e-01,2.444697174007300727e-11
9.999999990139796235e-01,2.420369610081454240e-11
9.999999990234458291e-01,2.396284133548985708e-11
9.999999990328214405e-01,2.372438335360447693e-11
9.999999990421070128e-01,2.348829830439088575e-11
9.999999990513036563e-01,2.325456257442561525e-11
9.999999990604121480e-01,2.302315278526505623e-11
9.999999990694331542e-01,2.279404579110817899e-11
9.999999990783677850e-01,2.256721867648239216e-11
9.999999990872167066e-01,2.234264875394927004e-11
9.999999990959808072e-01,2.212031356183791938e-11
9.999999991046608638e-01,2.190019086199609504e-11
9.999999991132576538e-01,2.168225863756687093e-11
9.999999991217721762e-01,2.146649509078747047e-11
9.999999991302048752e-01,2.125287864080710265e-11
9.999999991385567499e-01,2.104138792152942307e-11
9.999999991468284666e-01,2.083200177947633989e-11
9.999999991550210243e-01,2.062469927167017631e-11
9.999999991631348673e-01,2.041945966354122664e-11
9.999999991711708835e-01,2.021626242685188525e-11
9.999999991791299614e-01,2.001508723764425952e-11
9.999999991870126559e-01,1.981591397420817166e-11
9.999999991948197442e-01,1.961872271506661521e-11
9.999999992025520035e-01,1.942349373698543570e-11
9.999999992102100999e-01,1.923020751299862440e-11
9.999999992177946995e-01,1.903884471045607182e-11
9.999999992253065795e-01,1.884938618909071491e-11
9.999999992327464060e-01,1.866181299910219535e-11
9.999999992401148452e-01,1.847610637926365647e-11
9.999999992474126742e-01,1.829224775504333882e-11
9.999999992546404481e-01,1.811021873674756294e-11
9.999999992617989442e-01,1.793000111768214595e-11
9.999999992688888284e-01,1.775157687232954432e-11
9.999999992759106560e-01,1.757492815454796528e-11
9.999999992828650930e-01,1.740003729578459864e-11
9.999999992897529166e-01,1.722688680330919833e-11
9.999999992965745710e-01,1.705545935846511894e-11
9.999999993033308332e-01,1.688573781493543525e-11
9.999999993100222584e-01,1.671770519702982536e-11
9.999999993166495127e-01,1.655134469798504086e-11
9.999999993232131512e-01,1.638663967828453141e-11
9.999999993297140621e-01,1.622357366399491671e-11
9.999999993361523565e-01,1.606213034511652695e-11
9.999999993425289224e-01,1.590229357395401530e-11
9.999999993488443151e-01,1.574404736349957208e-11
9.999999993550992006e-01,1.558737588583459848e-11
9.999999993612941340e-01,1.543226347054727778e-11
9.999999993674295595e-01,1.527869460316361408e-11
9.999999993735060322e-01,1.512665392359743471e-11
9.999999993795243292e-01,1.497612622461255814e-11
9.999999993854847835e-01,1.482709645030237457e-11
9.999999993913881724e-01,1.467954969458459698e-11
9.999999993972348289e-01,1.453347119970885116e-11
9.999999994030254191e-01,1.438884635478228770e-11
9.999999994087604982e-01,1.424566069430670013e-11
9.999999994144405102e-01,1.410389989673233371e-11
9.999999994200660103e-01,1.396354978302600997e-11
9.999999994256376645e-01,1.382459631525154095e-11
9.999999994311556950e-01,1.368702559516721058e-11
9.999999994366208789e-01,1.355082386283430983e-11
9.999999994420334382e-01,1.341597749524140939e-11
9.999999994473942611e-01,1.328247300494240190e-11
9.999999994527036806e-01,1.315029703870627180e-11
9.999999994579620299e-01,1.301943637618210656e-11
9.999999994631698641e-01,1.288987792857733160e-11
9.999999994683278493e-01,1.276160873734724610e-11
9.999999994734363185e-01,1.263461597290039653e-11
9.999999994784958268e-01,1.250888693331405562e-11
9.999999994835067074e-01,1.238440904306430624e-11
9.999999994884695154e-01,1.226116985176877858e-11
9.999999994933845837e-01,1.213915703294009867e-11
9.999999994982525786e-01,1.201835838275439735e-11
9.999999995030739441e-01,1.189876181882943531e-11
9.999999995078489023e-01,1.178035537901666734e-11
9.999999995125781194e-01,1.166312722020525386e-11
9.999999995172619283e-01,1.154706561713632662e-11
9.999999995219007731e-01,1.143215896123158622e-11
9.999999995264950980e-01,1.131839575943100190e-11
9.999999995310453471e-01,1.120576463304378978e-11
9.999999995355519644e-01,1.109425431661077460e-11
9.999999995400151720e-01,1.098385365677649338e-11
9.999999995444357470e-01,1.087455161117490075e-11
9.999999995488138005e-01,1.076633724732378392e-11
9.999999995531498875e-01,1.065919974153178727e-11
9.999999995574442302e-01,1.055312837781624036e-11
9.999999995616974946e-01,1.044811254683030635e-11
9.999999995659096808e-01,1.034414174480299848e-11
9.999999995700816768e-01,1.024120557248756693e-11
9.999999995742135939e-01,1.013929373412178776e-11
9.999999995783057649e-01,1.003839603639861250e-11
9.999999995823587451e-01,9.938502387445609921e-12
9.999999995863727564e-01,9.839602795816718429e-12
9.999999995903483541e-01,9.741687369491900391e-12
9.999999995942857600e-01,9.644746314888154002e-12
9.999999995981851963e-01,9.548769935880359235e-12
9.999999996020473292e-01,9.453748632830529699e-12
9.999999996058723806e-01,9.359672901628696715e-12
9.999999996096607946e-01,9.266533332741380191e-12
9.999999996134126823e-01,9.174320610270843548e-12
9.999999996171285988e-01,9.083025511023694810e-12
9.999999996208088771e-01,8.992638903587470312e-12
9.999999996244537392e-01,8.903151747418325571e-12
9.999999996280637404e-01,8.814555091935904211e-12
9.999999996316389916e-01,8.726840075628472326e-12
9.999999996351800480e-01,8.639997925166962806e-12
9.999999996386869094e-01,8.554019954526580616e-12
9.999999996421602422e-01,8.468897564119014398e-12
9.999999996456001572e-01,8.384622239931433545e-12
9.999999996490070986e-01,8.301185552675283803e-12
9.999999996523812884e-01,8.218579156943540479e-12
9.999999996557230597e-01,8.136794790375259254e-12
9.999999996590327456e-01,8.055824272829566872e-12
9.999999996623106790e-01,7.975659505567778229e-12
9.999999996655573042e-01,7.896292470442576811e-12
9.999999996687725101e-01,7.817715229096927431e-12
9.999999996719568518e-01,7.739919922169296218e-12
9.999999996751107734e-01,7.662898768507890424e-12
9.999999996782342748e-01,7.586644064392695058e-12
9.999999996813279113e-01,7.511148182764191592e-12
9.999999996843917938e-01,7.436403572461350129e-12
9.999999996874262553e-01,7.362402757465600866e-12
9.999999996904315180e-01,7.289138336153415018e-12
9.999999996934080260e-01,7.216602980556278669e-12
9.999999996963557791e-01,7.144789435627036074e-12
9.999999996992754436e-01,7.073690518515043567e-12
9.999999997021669085e-01,7.003299117847020030e-12
9.999999997050306177e-01,6.933608193016080311e-12
9.999999997078669045e-01,6.864610773477816635e-12
9.999999997106758798e-01,6.796299958052398893e-12
9.999999997134578766e-01,6.728668914235109101e-12
9.999999997162132281e-01,6.661710877512268685e-12
9.999999997189420453e-01,6.595419150684920588e-12
9.999999997216446612e-01,6.529787103199280689e-12
9.999999997243212979e-01,6.464808170482856696e-12
9.999999997269722884e-01,6.400475853288618320e-12
9.999999997295978549e-01,6.336783717044284017e-12
9.999999997321981082e-01,6.273725391209005498e-12
9.999999997347733816e-01,6.211294568636457237e-12
9.999999997373241190e-01,6.149485004943354352e-12
9.999999997398500984e-01,6.088290517885594440e-12
9.999999997423519860e-01,6.027704986739299490e-12
9.999999997448296707e-01,5.967722351688864597e-12
9.999999997472838187e-01,5.908336613221123283e-12
9.999999997497142079e-01,5.849541831524655246e-12
9.999999997521211714e-01,5.791332125896369885e-12
9.999999997545051533e-01,5.733701674152729008e-12
9.999999997568662646e-01,5.676644712047649160e-12
9.999999997592046164e-01,5.620155532696205546e-12
9.999999997615205416e-01,5.564228486003256209e-12
9.999999997638141513e-01,5.508857978098956694e-12
9.999999997660858897e-01,5.454038470778701425e-12
9.999999997683356456e-01,5.399764480949424828e-12
9.999999997705638632e-01,5.346030580081411620e-12
9.999999997727706535e-01,5.292831393664785829e-12
9.999999997749561276e-01,5.240161600672563950e-12
9.999999997771208404e-01,5.188015933027907814e-12
9.999999997792645701e-01,5.136389175077435915e-12
9.999999997813877606e-01,5.085276163069774893e-12
9.999999997834906340e-01,5.034671784638623343e-12
9.999999997855730793e-01,4.984570978291639830e-12
9.999999997876357627e-01,4.934968732904403027e-12
9.999999997896785731e-01,4.885860087218683057e-12
9.999999997917017325e-01,4.837240129346791474e-12
9.999999997937053520e-01,4.789103996279794118e-12
9.999999997956898756e-01,4.741446873401320359e-12
9.999999997976553034e-01,4.694263994006204569e-12
9.999999997996017465e-01,4.647550638823235219e-12
9.999999998015295377e-01,4.601302135543679698e-12
9.999999998034387882e-01,4.555513858353475715e-12
9.999999998053298311e-01,4.510181227470767864e-12
9.999999998072025553e-01,4.465299708688014688e-12
9.999999998090574049e-01,4.420864812918030503e-12
9.999999998108942689e-01,4.376872095745488718e-12
9.999999998127134804e-01,4.333317156981945519e-12
9.999999998145153723e-01,4.290195640225926798e-12
9.999999998162999448e-01,4.247503232427370709e-12
9.999999998180671978e-01,4.205235663455806271e-12
9.999999998198175755e-01,4.163388705673743853e-12
9.999999998215511887e-01,4.121958173513392148e-12
9.999999998232680376e-01,4.080939923058202533e-12
9.999999998249684552e-01,4.040329851628565474e-12
9.999999998266524415e-01,4.000123897371041848e-12
9.999999998283203295e-01,3.960318038852562187e-12
9.999999998299721193e-01,3.920908294657797326e-12
9.999999998316082550e-01,3.881890722991104384e-12
9.999999998332284035e-01,3.843261421282430141e-12
9.999999998348330088e-01,3.805016525796590975e-12
9.999999998364222931e-01,3.767152211247247708e-12
9.999999998379962562e-01,3.729664690413925828e-12
9.999999998395551204e-01,3.692550213763377602e-12
9.999999998410989965e-01,3.655805069074695583e-12
9.999999998426281067e-01,3.619425581067666988e-12
9.999999998441423399e-01,3.583408111035561641e-12
9.999999998456421402e-01,3.547749056480843737e-12
9.999999998471275076e-01,3.512444850754990422e-12
9.999999998485985531e-01,3.477491962701909497e-12
9.999999998500554987e-01,3.442886896304393214e-12
9.999999998514984556e-01,3.408626190334845306e-12
9.999999998529275347e-01,3.374706418008741581e-12
9.999999998543428470e-01,3.341124186642027305e-12
9.999999998557446146e-01,3.307876137311919433e-12
9.999999998571328375e-01,3.274958944520610433e-12
9.999999998585077376e-01,3.242369315863032081e-12
9.999999998598694262e-01,3.210103991697211468e-12
9.999999998612181251e-01,3.178159744818386473e-12
9.999999998625537234e-01,3.146533380136345553e-12
9.999999998638765542e-01,3.115221734355590356e-12
9.999999998651866173e-01,3.084221675659065964e-12
9.999999998664840239e-01,3.053530103395054047e-12
9.999999998677691071e-01,3.023143947766731737e-12
9.999999998690417558e-01,2.993060169525475027e-12
9.999999998703021920e-01,2.963275759666571015e-12
9.999999998715505267e-01,2.933787739128383866e-12
9.999999998727868711e-01,2.904593158494513244e-12
9.999999998740112250e-01,2.875689097698494066e-12
9.999999998752239216e-01,2.847072665732064281e-12
9.999999998764249609e-01,2.818741000355715466e-12
9.999999998776144539e-01,2.790691267812532767e-12
9.999999998787924005e-01,2.762920662544878268e-12
9.999999998799590228e-01,2.735426406913499758e-12
9.999999998811145430e-01,2.708205750920024567e-12
9.999999998822588498e-01,2.681255971931624334e-12
9.999999998833922765e-01,2.654574374408820891e-12
9.999999998845147120e-01,2.628158289635979667e-12
9.999999998856263783e-01,2.602005075454129145e-12
9.999999998867273865e-01,2.576112115996975938e-12
9.999999998878177365e-01,2.550476821429015694e-12
9.999999998888976505e-01,2.525096627686601330e-12
9.999999998899671283e-01,2.499968996221592168e-12
9.999999998910265031e-01,2.475091413747196226e-12
9.999999998920754418e-01,2.450461391986866784e-12
9.999999998931144995e-01,2.426076467425187732e-12
9.999999998941434542e-01,2.401934201061566809e-12
9.999999998951625280e-01,2.378032178166392616e-12
9.999999998961718317e-01,2.354368008039269268e-12
9.999999998971713655e-01,2.330939323770168399e-12
9.999999998981613514e-01,2.307743782002454438e-12
9.999999998991417893e-01,2.284779062698599026e-12
9.999999999001127904e-01,2.262042868908230364e-12
9.999999999010744656e-01,2.239532926538157215e-12
9.999999999020269259e-01,2.217246984125174940e-12
9.999999999029701714e-01,2.195182812610645050e-12
9.999999999039043130e-01,2.173338205117641522e-12
9.999999999048296839e-01,2.151710976730308850e-12
9.999999999057459510e-01,2.130298964275106297e-12
9.999999999066534473e-01,2.109100026104694845e-12
9.999999999075521728e-01,2.088112041883512026e-12
9.999999999084423496e-01,2.067332912375786292e-12
9.999999999093239778e-01,2.046760559235658512e-12
9.999999999101970571e-01,2.026392924799095968e-12
9.999999999110616988e-01,2.006227971878320199e-12
9.999999999119181249e-01,1.986263683557839528e-12
9.999999999127662242e-01,1.966498062992804405e-12
9.999999999136062190e-01,1.946929133209364859e-12
9.999999999144381091e-01,1.927554936906763497e-12
9.999999999152620056e-01,1.908373536261648724e-12
9.999999999160780195e-01,1.889383012734334346e-12
9.999999999168861509e-01,1.870581466876714331e-12
9.999999999176865106e-01,1.851967018142495142e-12
9.999999999184790989e-01,1.833537804698912382e-12
9.999999999192642486e-01,1.815291983240594357e-12
9.999999999200417378e-01,1.797227728805263166e-12
9.999999999208116774e-01,1.779343234591025930e-12
9.999999999215742896e-01,1.761636711775858783e-12
9.999999999223295744e-01,1.744106389338509342e-12
9.999999999230775316e-01,1.726750513881436437e-12
9.999999999238182724e-01,1.709567349455503959e-12
9.999999999245520188e-01,1.692555177386182263e-12
9.999999999252786598e-01,1.675712296101834876e-12
9.999999999259983063e-01,1.659037020963359081e-12
9.999999999267109585e-01,1.642527684095761158e-12
9.999999999274168383e-01,1.626182634221402142e-12
9.999999999281159457e-01,1.610000236494671161e-12
9.999999999288081698e-01,1.593978872338653610e-12
9.999999999294938435e-01,1.578116939283079287e-12
9.999999999301729670e-01,1.562412850804112485e-12
9.999999999308455401e-01,1.546865036165726586e-12
9.999999999315115629e-01,1.531471940262449874e-12
9.999999999321711464e-01,1.516232023463995124e-12
9.999999999328245126e-01,1.501143761461110986e-12
9.999999999334715506e-01,1.486205645113187485e-12
9.999999999341123713e-01,1.471416180297371290e-12
9.999999999347470858e-01,1.456773887758976077e-12
9.999999999353755831e-01,1.442277302963692660e-12
9.999999999359980851e-01,1.427924975950960116e-12
9.999999999366145920e-01,1.413715471189002184e-12
9.999999999372251036e-01,1.399647367431304966e-12
9.999999999378298421e-01,1.385719257574319444e-12
9.999999999384285854e-01,1.371929748516884800e-12
9.999999999390217775e-01,1.358277461020747916e-12
9.999999999396090855e-01,1.344761029572671393e-12
9.999999999401909534e-01,1.331379102247911796e-12
9.999999999407670481e-01,1.318130340574864346e-12
9.999999999413375917e-01,1.305013419401338154e-12
9.999999999419028063e-01,1.292027026761885211e-12
9.999999999424624697e-01,1.279169863746629252e-12
9.999999999430166930e-01,1.266440644371404866e-12
9.999999999435656983e-01,1.253838095449005903e-12
9.999999999441093745e-01,1.241360956461977573e-12
9.999999999446478327e-01,1.229007979436422942e-12
9.999999999451810728e-01,1.216777928817227496e-12
9.999999999457092059e-01,1.204669581344530342e-12
9.999999999462322320e-01,1.192681725931268963e-12
9.999999999467502620e-01,1.180813163542097829e-12
9.999999999472632961e-01,1.169062707073511226e-12
9.999999999477713342e-01,1.157429181234987943e-12
9.999999999482745983e-01,1.145911422431574033e-12
9.999999999487729774e-01,1.134508278647380001e-12
9.999999999492664715e-01,1.123218609330408219e-12
9.999999999497553027e-01,1.112041285278519942e-12
9.999999999502394710e-01,1.100975188526380556e-12
9.999999999507188653e-01,1.090019212233764957e-12
9.999999999511938187e-01,1.079172260574742606e-12
9.999999999516639981e-01,1.068433248628117703e-12
9.999999999521297367e-01,1.057801102268960686e-12
9.999999999525909233e-01,1.047274758061067683e-12
9.999999999530477801e-01,1.036853163150713036e-12
9.999999999535001960e-01,1.026535275161240124e-12
9.999999999539482820e-01,1.016320062088844475e-12
9.999999999543920381e-01,1.006206502199397124e-12
9.999999999548315754e-01,9.961935839261476550e-13
9.999999999552667829e-01,9.862803057686611469e-13
9.999999999556977714e-01,9.764656761925479711e-13
9.999999999561246522e-01,9.667487135303325756e-13
9.999999999565474251e-01,9.571284458833069709e-13
9.999999999569662013e-01,9.476039110242251284e-13
9.999999999573809806e-01,9.381741563011686799e-13
9.999999999577916521e-01,9.288382385421668942e-13
9.999999999581984378e-01,9.195952239609013181e-13
9.999999999586012267e-01,9.104441880633462469e-13
9.999999999590002409e-01,9.013842155552094149e-13
9.999999999593953692e-01,8.924144002504854220e-13
9.999999999597867228e-01,8.835338449807303175e-13
9.999999999601741907e-01,8.747416615053633944e-13
9.999999999605579948e-01,8.660369704228620004e-13
9.999999999609381351e-01,8.574189010827167844e-13
9.999999999613146118e-01,8.488865914984461628e-13
9.999999999616874247e-01,8.404391882612944821e-13
9.999999999620566848e-01,8.320758464549102375e-13
9.999999999624223923e-01,8.237957295708729785e-13
9.999999999627845471e-01,8.155980094249403633e-13
9.999999999631432601e-01,8.074818660743078834e-13
9.999999999634985315e-01,7.994464877355153278e-13
9.999999999638502501e-01,7.914910707032870561e-13
9.999999999641987491e-01,7.836148192701782485e-13
9.999999999645438065e-01,7.758169456469084863e-13
9.999999999648855331e-01,7.680966698836553958e-13
9.999999999652240401e-01,7.604532197919670616e-13
9.999999999655592164e-01,7.528858308675593775e-13
9.999999999658911731e-01,7.453937462138825189e-13
9.999999999662199102e-01,7.379762164663499057e-13
9.999999999665455386e-01,7.306324997174200950e-13
9.999999999668680584e-01,7.233618614424202279e-13
9.999999999671873585e-01,7.161635744260063207e-13
9.999999999675036610e-01,7.090369186895087971e-13
9.999999999678169660e-01,7.019811814188484233e-13
9.999999999681271623e-01,6.949956568932693261e-13
9.999999999684343610e-01,6.880796464147844857e-13
9.999999999687386731e-01,6.812324582382193988e-13
9.999999999690400987e-01,6.744534075021035216e-13
9.999999999693384156e-01,6.677418161601004101e-13
9.999999999696340680e-01,6.610970129132194001e-13
9.999999999699268338e-01,6.545183331426989681e-13
9.999999999702167131e-01,6.480051188434657464e-13
9.999999999705038167e-01,6.415567185583945656e-13
9.999999999707881448e-01,6.351724873130845766e-13
9.999999999710698084e-01,6.288517865513761198e-13
9.999999999713486964e-01,6.225939840715083759e-13
9.999999999716249199e-01,6.163984539628242970e-13
9.999999999718984789e-01,6.102645765432359744e-13
9.999999999721694843e-01,6.041917382971833668e-13
9.999999999724377142e-01,5.981793318142953028e-13
9.999999999727035016e-01,5.922267557286623885e-13
9.999999999729666245e-01,5.863334146586270031e-13
9.999999999732273048e-01,5.804987191473015204e-13
9.999999999734854317e-01,5.747220856035507090e-13
9.999999999737410050e-01,5.690029362436462164e-13
9.999999999739942469e-01,5.633406990335003426e-13
9.999999999742450463e-01,5.577348076313937789e-13
9.999999999744932921e-01,5.521847013313942123e-13
9.999999999747392065e-01,5.466898250072178031e-13
9.999999999749827895e-01,5.412496290567296265e-13
9.999999999752240409e-01,5.358635693469946263e-13
9.999999999754628499e-01,5.305311071597988049e-13
9.999999999756994384e-01,5.252517091378277554e-13
9.999999999759338065e-01,5.200248472312669630e-13
9.999999999761658431e-01,5.148499986450077497e-13
9.999999999763956593e-01,5.097266457863795976e-13
9.999999999766233660e-01,5.046542762133286764e-13
9.999999999768487413e-01,4.996323825832204934e-13
9.999999999770720072e-01,4.946604626020456320e-13
9.999999999772930526e-01,4.897380189742003365e-13
9.999999999775119885e-01,4.848645593527689379e-13
9.999999999777288151e-01,4.800395962902285553e-13
9.999999999779436433e-01,4.752626471897504521e-13
9.999999999781563620e-01,4.705332342568820664e-13
9.999999999783669713e-01,4.658508844517782388e-13
9.999999999785756932e-01,4.612151294419072219e-13
9.999999999787823057e-01,4.566255055551675534e-13
9.999999999789868088e-01,4.520815537335317110e-13
9.999999999791895355e-01,4.475828194871495544e-13
9.999999999793901528e-01,4.431288528488452127e-13
9.999999999795889938e-01,4.387192083291616047e-13
9.999999999797858363e-01,4.343534448717580674e-13
9.999999999799807915e-01,4.300311258093146720e-13
9.999999999801738593e-01,4.257518188198748687e-13
9.999999999803650397e-01,4.215150958835610806e-13
9.999999999805544437e-01,4.173205332398124345e-13
9.999999999807419604e-01,4.131677113449578271e-13
9.999999999809275897e-01,4.090562148302708403e-13
9.999999999811115536e-01,4.049856324604420331e-13
9.999999999812938523e-01,4.009555570924054508e-13
9.999999999814742635e-01,3.969655856346621806e-13
9.999999999816528984e-01,3.930153190069231356e-13
9.999999999818298679e-01,3.891043621002095564e-13
9.999999999820050611e-01,3.852323237373506432e-13
9.999999999821787000e-01,3.813988166338186440e-13
9.999999999823505625e-01,3.776034573590366028e-13
9.999999999825207597e-01,3.738458662979889803e-13
9.999999999826894026e-01,3.701256676132685839e-13
9.999999999828563801e-01,3.664424892075012926e-13
9.999999999830216924e-01,3.627959626860904658e-13
9.999999999831855613e-01,3.591857233204130108e-13
9.999999999833476538e-01,3.556114100113019129e-13
9.999999999835083031e-01,3.520726652529444267e-13
9.999999999836675091e-01,3.485691350971390278e-13
9.999999999838249387e-01,3.451004691178583172e-13
9.999999999839810361e-01,3.416663203762388944e-13
9.999999999841355791e-01,3.382663453858452246e-13
9.999999999842885678e-01,3.349002040783294252e-13
9.999999999844401133e-01,3.315675597694311842e-13
9.999999999845902154e-01,3.282680791252689888e-13
9.999999999847388743e-01,3.250014321290375232e-13
9.999999999848862009e-01,3.217672920479663872e-13
9.999999999850319732e-01,3.185653354006542372e-13
9.999999999851763022e-01,3.153952419247273568e-13
9.999999999853192989e-01,3.122566945447749478e-13
9.999999999854609634e-01,3.091493793406712529e-13
9.999999999856012955e-01,3.060729855161449138e-13
9.999999999857401844e-01,3.030272053677075957e-13
9.999999999858777411e-01,3.000117342538892195e-13
9.999999999860139654e-01,2.970262705647373433e-13
9.999999999861488575e-01,2.940705156916844927e-13
9.999999999862825284e-01,2.911441739976509642e-13
9.999999999864148670e-01,2.882469527874881126e-13
9.999999999865458733e-01,2.853785622787146155e-13
9.999999999866757694e-01,2.825387155725078993e-13
9.999999999868043332e-01,2.797271286250202484e-13
9.999999999869315648e-01,2.769435202189808723e-13
9.999999999870577971e-01,2.741876119355402612e-13
9.999999999871825862e-01,2.714591281264537134e-13
9.999999999873062650e-01,2.687577958864839768e-13
9.999999999874287226e-01,2.660833450261165067e-13
9.999999999875500700e-01,2.634355080445463440e-13
9.999999999876700851e-01,2.608140201028955173e-13
9.999999999877891010e-01,2.582186189977541691e-13
9.999999999879068957e-01,2.556490451349288293e-13
9.999999999880235801e-01,2.531050415034879579e-13
9.999999999881391544e-01,2.505863536500672429e-13
9.999999999882536184e-01,2.480927296533932053e-13
9.999999999883669721e-01,2.456239200991141185e-13
9.999999999884792157e-01,2.431796780548294929e-13
9.999999999885903490e-01,2.407597590454016338e-13
9.999999999887005941e-01,2.383639210285133214e-13
9.999999999888096180e-01,2.359919243704347620e-13
9.999999999889175317e-01,2.336435318220823029e-13
9.999999999890245572e-01,2.313185084952652121e-13
9.999999999891304725e-01,2.290166218392017560e-13
9.999999999892353886e-01,2.267376416172692095e-13
9.999999999893391944e-01,2.244813398839525072e-13
9.999999999894420011e-01,2.222474909620709272e-13
9.999999999895439196e-01,2.200358714201831457e-13
9.999999999896448388e-01,2.178462600502490690e-13
9.999999999897447589e-01,2.156784378455136827e-13
9.999999999898437908e-01,2.135321879785801770e-13
9.999999999899418235e-01,2.114072957797473211e-13
9.999999999900388570e-01,2.093035487155162979e-13
9.999999999901350023e-01,2.072207363673428556e-13
9.999999999902301484e-01,2.051586504105991825e-13
9.999999999903245174e-01,2.031170845937167271e-13
9.999999999904178871e-01,2.010958347175801171e-13
9.999999999905103687e-01,1.990946986150827366e-13
9.999999999906019621e-01,1.971134761309145448e-13
9.999999999906925563e-01,1.951519691015506315e-13
9.999999999907824844e-01,1.932099813354113520e-13
9.999999999908715242e-01,1.912873185932608637e-13
9.999999999909594539e-01,1.893837885687603787e-13
9.999999999910468285e-01,1.874992008692415920e-13
9.999999999911332038e-01,1.856333669966712782e-13
9.999999999912188020e-01,1.837861003287791891e-13
9.999999999913036230e-01,1.819572161004129162e-13
9.999999999913874449e-01,1.801465313850390391e-13
9.999999999914706006e-01,1.783538650764549318e-13
9.999999999915529791e-01,1.765790378706816909e-13
9.999999999916344695e-01,1.748218722480120096e-13
9.999999999917152937e-01,1.730821924552752965e-13
9.999999999917952298e-01,1.713598244882405750e-13
9.999999999918743887e-01,1.696545960742202947e-13
9.999999999919528815e-01,1.679663366548467090e-13
9.999999999920304861e-01,1.662948773689976178e-13
9.999999999921075355e-01,1.646400510359145933e-13
9.999999999921836968e-01,1.630016921384878368e-13
9.999999999922590810e-01,1.613796368066850519e-13
9.999999999923337990e-01,1.597737228011794377e-13
9.999999999924078509e-01,1.581837894971062976e-13
9.999999999924811256e-01,1.566096778680039776e-13
9.999999999925537342e-01,1.550512304699148223e-13
9.999999999926255656e-01,1.535082914256217908e-13
9.999999999926968419e-01,1.519807064090750798e-13
9.999999999927672301e-01,1.504683226299410017e-13
9.999999999928370631e-01,1.489709888183265834e-13
9.999999999929062300e-01,1.474885552096554487e-13
9.999999999929747307e-01,1.460208735296735295e-13
9.999999999930425654e-01,1.445677969796353429e-13
9.999999999931097339e-01,1.431291802216065664e-13
9.999999999931762362e-01,1.417048793639333963e-13
9.999999999932421835e-01,1.402947519468564514e-13
9.999999999933073536e-01,1.388986569282475618e-13
9.999999999933719685e-01,1.375164546695189714e-13
9.999999999934360284e-01,1.361480069216422994e-13
9.999999999934994221e-01,1.347931768113268892e-13
9.999999999935621497e-01,1.334518288273354826e-13
9.999999999936243222e-01,1.321238288069165949e-13
9.999999999936858286e-01,1.308090439224008967e-13
9.999999999937467798e-01,1.295073426679022821e-13
9.999999999938071760e-01,1.282185948461703713e-13
9.999999999938670170e-01,1.269426715555733970e-13
9.999999999939261919e-01,1.256794451771927434e-13
9.999999999939848117e-01,1.244287893620726814e-13
9.999999999940429873e-01,1.231905790185704483e-13
9.999999999941003859e-01,1.219646902998496839e-13
9.999999999941574513e-01,1.207510005914987232e-13
9.999999999942138507e-01,1.195493884992538753e-13
9.999999999942696949e-01,1.183597338368718169e-13
9.999999999943250950e-01,1.171819176140960933e-13
9.999999999943798290e-01,1.160158220247610961e-13
9.999999999944341189e-01,1.148613304350135497e-13
9.999999999944878537e-01,1.137183273716355518e-13
9.999999999945410334e-01,1.125866985105075525e-13
9.999999999945937690e-01,1.114663306651624368e-13
9.999999999946459495e-01,1.103571117754694097e-13
9.999999999946976859e-01,1.092589308964302274e-13
9.999999999947489782e-01,1.081716781870714049e-13
9.999999999947996043e-01,1.070952448994703401e-13
9.999999999948497864e-01,1.060295233678674813e-13
9.999999999948996354e-01,1.049744069979021111e-13
9.999999999949488183e-01,1.039297902559550890e-13
9.999999999949976681e-01,1.028955686585843370e-13
9.999999999950459628e-01,1.018716387620790215e-13
9.999999999950937024e-01,1.008578981521170189e-13
9.999999999951411089e-01,9.985424543351156646e-14
9.999999999951880714e-01,9.886058022008081166e-14
9.999999999952345897e-01,9.787680312459733289e-14
9.999999999952805529e-01,9.690281574885155922e-14
9.999999999953261831e-01,9.593852067381404375e-14
9.999999999953712582e-01,9.498382144988182333e-14
9.999999999954158891e-01,9.403862258724246370e-14
9.999999999954601870e-01,9.310282954631358273e-14
9.999999999955041519e-01,9.217634872829092109e-14
9.999999999955475616e-01,9.125908746579052074e-14
9.999999999955905272e-01,9.035095401357087500e-14
9.999999999956330488e-01,8.945185753936693288e-14
9.999999999956752372e-01,8.856170811479569399e-14
9.999999999957169816e-01,8.768041670636579431e-14
9.999999999957583929e-01,8.680789516657564635e-14
9.999999999957993602e-01,8.594405622508839540e-14
9.999999999958398833e-01,8.508881348001279771e-14
9.999999999958801844e-01,8.424208138925271063e-14
9.999999999959199304e-01,8.340377526195480544e-14
9.999999999959593433e-01,8.257381125004118681e-14
9.999999999959983121e-01,8.175210633981465058e-14
9.999999999960369479e-01,8.093857834366490317e-14
9.999999999960752506e-01,8.013314589183994712e-14
9.999999999961132202e-01,7.933572842431099404e-14
9.999999999961507458e-01,7.854624618271794234e-14
9.999999999961879382e-01,7.776462020238426209e-14
9.999999999962247976e-01,7.699077230442766652e-14
9.999999999962612129e-01,7.622462508793278166e-14
9.999999999962972952e-01,7.546610192221296367e-14
9.999999999963331554e-01,7.471512693914871755e-14
9.999999999963685715e-01,7.397162502559173663e-14
9.999999999964036546e-01,7.323552181586071484e-14
9.999999999964382935e-01,7.250674368429563579e-14
9.999999999964728215e-01,7.178521773789706937e-14
9.999999999965069053e-01,7.107087180903819512e-14
9.999999999965405451e-01,7.036363444823949267e-14
9.999999999965740738e-01,6.966343491703044667e-14
9.999999999966070474e-01,6.897020318086709051e-14
9.999999999966397990e-01,6.828386990213020310e-14
9.999999999966724396e-01,6.760436643319297597e-14
9.999999999967045250e-01,6.693162480954793957e-14
9.999999999967363884e-01,6.626557774301700394e-14
9.999999999967679187e-01,6.560615861501434676e-14
9.999999999967990050e-01,6.495330146988607971e-14
9.999999999968299802e-01,6.430694100831626739e-14
9.999999999968606224e-01,6.366701258078978216e-14
9.999999999968909314e-01,6.303345218112897113e-14
9.999999999969210185e-01,6.240619644009441650e-14
9.999999999969507725e-01,6.178518261904029766e-14
9.999999999969803044e-01,6.117034860364644323e-14
9.999999999970093922e-01,6.056163289769927989e-14
9.999999999970382580e-01,5.995897461694377860e-14
9.999999999970669018e-01,5.936231348299620000e-14
9.999999999970952125e-01,5.877158981730901814e-14
9.999999999971233011e-01,5.818674453520859622e-14
9.999999999971511677e-01,5.760771913997968899e-14
9.999999999971785902e-01,5.703445571701696690e-14
9.999999999972059017e-01,5.646689692803490955e-14
9.999999999972328801e-01,5.590498600532694301e-14
9.999999999972596365e-01,5.534866674609403483e-14
9.999999999972861708e-01,5.479788350681764190e-14
9.999999999973123721e-01,5.425258119769655603e-14
9.999999999973382403e-01,5.371270527713912763e-14
9.999999999973641085e-01,5.317820174630257489e-14
9.999999999973895326e-01,5.264901714369804608e-14
9.999999999974147347e-01,5.212509853983805944e-14
9.999999999974397147e-01,5.160639353194481168e-14
9.999999999974644727e-01,5.109285023871086037e-14
9.999999999974890086e-01,5.058441729510489777e-14
9.999999999975132114e-01,5.008104384723998343e-14
9.999999999975371923e-01,4.958267954728197085e-14
9.999999999975610621e-01,4.908927454841591228e-14
9.999999999975845988e-01,4.860077949986238888e-14
9.999999999976079135e-01,4.811714554193658463e-14
9.999999999976310061e-01,4.763832430116671404e-14
9.999999999976539877e-01,4.716426788545100311e-14
9.999999999976766363e-01,4.669492887926944249e-14
9.999999999976990628e-01,4.623026033894331400e-14
9.999999999977213783e-01,4.577021578793508798e-14
9.999999999977433607e-01,4.531474921220516277e-14
9.999999999977651211e-01,4.486381505560495482e-14
9.999999999977867704e-01,4.441736821532216104e-14
9.999999999978081977e-01,4.397536403737157304e-14
9.999999999978294030e-01,4.353775831212424266e-14
9.999999999978503862e-01,4.310450726989064345e-14
9.999999999978710363e-01,4.267556757653840321e-14
9.999999999978916865e-01,4.225089632915995560e-14
9.999999999979120036e-01,4.183045105178298594e-14
9.999999999979322096e-01,4.141418969111790289e-14
9.999999999979521936e-01,4.100207061235632119e-14
9.999999999979720666e-01,4.059405259500258168e-14
9.999999999979916065e-01,4.019009482875264739e-14
9.999999999980109244e-01,3.979015690941388763e-14
9.999999999980302423e-01,3.939419883486044307e-14
9.999999999980492271e-01,3.900218100103383975e-14
9.999999999980681009e-01,3.861406419798345636e-14
9.999999999980867527e-01,3.822980960594083688e-14
9.999999999981052934e-01,3.784937879144129063e-14
9.999999999981236121e-01,3.747273370347588556e-14
9.999999999981418197e-01,3.709983666968728329e-14
9.999999999981596943e-01,3.673065039260322493e-14
9.999999999981775689e-01,3.636513794590234749e-14
9.999999999981951104e-01,3.600326277072495283e-14
9.999999999982125409e-01,3.564498867201271831e-14
9.999999999982298604e-01,3.529027981489005926e-14
9.999999999982469578e-01,3.493910072108129318e-14
9.999999999982639443e-01,3.459141626535865148e-14
9.999999999982805976e-01,3.424719167203295919e-14
9.999999999982972509e-01,3.390639251147189323e-14
9.999999999983136822e-01,3.356898469665780359e-14
9.999999999983300025e-01,3.323493447977970806e-14
9.999999999983461008e-01,3.290420844885448104e-14
9.999999999983621990e-01,3.257677352438874125e-14
9.999999999983779642e-01,3.225259695606691079e-14
9.999999999983937293e-01,3.193164631947695009e-14
9.999999999984092725e-01,3.161388951286855614e-14
9.999999999984245935e-01,3.129929475393917905e-14
9.999999999984398036e-01,3.098783057665872439e-14
9.999999999984549026e-01,3.067946582811912673e-14
9.999999999984698906e-01,3.037416966541981319e-14
9.999999999984846566e-01,3.007191155258401457e-14
9.999999999984993115e-01,2.977266125750153815e-14
9.999999999985138555e-01,2.947638884890836435e-14
9.999999999985281773e-01,2.918306469338985885e-14
9.999999999985423882e-01,2.889265945241815815e-14
9.999999999985565990e-01,2.860514407941891960e-14
9.999999999985703658e-01,2.832048981686316053e-14
9.999999999985842436e-01,2.803866819339418886e-14
9.999999999985980104e-01,2.775965102097703852e-14
9.999999999986115551e-01,2.748341039208026699e-14
9.999999999986248778e-01,2.720991867688584263e-14
9.999999999986382004e-01,2.693914852052281461e-14
9.999999999986514121e-01,2.667107284033437685e-14
9.999999999986644017e-01,2.640566482316630381e-14
9.999999999986773913e-01,2.614289792268630019e-14
9.999999999986901589e-01,2.588274585672986579e-14
9.999999999987028154e-01,2.562518260466897733e-14
9.999999999987153609e-01,2.537018240481238162e-14
9.999999999987277954e-01,2.511771975182639274e-14
9.999999999987401189e-01,2.486776939418485809e-14
9.999999999987522203e-01,2.462030633164459215e-14
9.999999999987643218e-01,2.437530581274270256e-14
9.999999999987763122e-01,2.413274333232192722e-14
9.999999999987880805e-01,2.389259462908073836e-14
9.999999999987997379e-01,2.365483568314422839e-14
9.999999999988115063e-01,2.341944271366437298e-14
9.999999999988229415e-01,2.318639217643907524e-14
9.999999999988342658e-01,2.295566076155829633e-14
9.999999999988455901e-01,2.272722539107352054e-14
9.999999999988566923e-01,2.250106321668722581e-14
9.999999999988677946e-01,2.227715161747015386e-14
9.999999999988787858e-01,2.205546819759647469e-14
9.999999999988895549e-01,2.183599078410475323e-14
9.999999999989003241e-01,2.161869742468108927e-14
9.999999999989109822e-01,2.140356638546125001e-14
9.999999999989215294e-01,2.119057614885929884e-14
9.999999999989319655e-01,2.097970541141328564e-14
9.999999999989421795e-01,2.077093308165530342e-14
9.999999999989525046e-01,2.056423827800285994e-14
9.999999999989626076e-01,2.035960032666817229e-14
9.999999999989727106e-01,2.015699875959271446e-14
9.999999999989824806e-01,1.995641331239793657e-14
9.999999999989923616e-01,1.975782392235932178e-14
9.999999999990021315e-01,1.956121072640047075e-14
9.999999999990117905e-01,1.936655405910447481e-14
9.999999999990213384e-01,1.917383445074916640e-14
9.999999999990308863e-01,1.898303262535779325e-14
9.999999999990402122e-01,1.879412949877185959e-14
9.999999999990495381e-01,1.860710617674314933e-14
9.999999999990586419e-01,1.842194395304197762e-14
9.999999999990678567e-01,1.823862430758833837e-14
9.999999999990767385e-01,1.805712890459764566e-14
9.999999999990856203e-01,1.787743959074759454e-14
9.999999999990946131e-01,1.769953839336318458e-14
9.999999999991032729e-01,1.752340751861729659e-14
9.999999999991120436e-01,1.734902934975297879e-14
9.999999999991205923e-01,1.717638644531962956e-14
9.999999999991290300e-01,1.700546153742926457e-14
9.999999999991375788e-01,1.683623753003007894e-14
9.999999999991459054e-01,1.666869749719477366e-14
9.999999999991541211e-01,1.650282468142957862e-14
9.999999999991622257e-01,1.633860249199643067e-14
9.999999999991703303e-01,1.617601450325432094e-14
9.999999999991784350e-01,1.601504445301704743e-14
9.999999999991864286e-01,1.585567624092503447e-14
9.999999999991942001e-01,1.569789392683683269e-14
9.999999999992020827e-01,1.554168172923314932e-14
9.999999999992097433e-01,1.538702402363905694e-14
9.999999999992174038e-01,1.523390534106189426e-14
9.999999999992249533e-01,1.508231036644269117e-14
9.999999999992323918e-01,1.493222393712504019e-14
9.999999999992398303e-01,1.478363104133913299e-14
9.999999999992472688e-01,1.463651681669879739e-14
9.999999999992544852e-01,1.449086654871660235e-14
9.999999999992617017e-01,1.434666566933068551e-14
9.999999999992689181e-01,1.420389975544823350e-14
9.999999999992759125e-01,1.406255452750350104e-14
9.999999999992830180e-01,1.392261584802812677e-14
9.999999999992899014e-01,1.378406972023869986e-14
9.999999999992967847e-01,1.364690228663541173e-14
9.999999999993035571e-01,1.351109982761658439e-14
9.999999999993103295e-01,1.337664876010704327e-14
9.999999999993169908e-01,1.324353563619814150e-14
9.999999999993236521e-01,1.311174714180422570e-14
9.999999999993302024e-01,1.298127009532963618e-14
9.999999999993365307e-01,1.285209144635083426e-14
9.999999999993429700e-01,1.272419827431164064e-14
9.999999999993494093e-01,1.259757778722961387e-14
9.999999999993556266e-01,1.247221732041805944e-14
9.999999999993618438e-01,1.234810433521802265e-14
9.999999999993680611e-01,1.222522641774470812e-14
9.999999999993741673e-01,1.210357127764634448e-14
9.999999999993802735e-01,1.198312674687369860e-14
9.999999999993862687e-01,1.186388077846436991e-14
9.999999999993921529e-01,1.174582144533664576e-14
9.999999999993980371e-01,1.162893693909709874e-14
9.999999999994038102e-01,1.151321556885994429e-14
9.999999999994096944e-01,1.139864576007658885e-14
9.999999999994154676e-01,1.128521605337922287e-14
9.999999999994210187e-01,1.117291510343351415e-14
9.999999999994266808e-01,1.106173167780433315e-14
9.999999999994321209e-01,1.095165465583274162e-14
9.999999999994376720e-01,1.084267302752259276e-14
9.999999999994431121e-01,1.073477589244054988e-14
9.999999999994484412e-01,1.062795245862472575e-14
9.999999999994538813e-01,1.052219204150575909e-14
9.999999999994590993e-01,1.041748406283853125e-14
9.999999999994644284e-01,1.031381804964311892e-14
9.999999999994695354e-01,1.021118363315843472e-14
9.999999999994746425e-01,1.010957054780413212e-14
9.999999999994797495e-01,1.000896863015424998e-14
9.999999999994847455e-01,9.909367817921101377e-15
9.999999999994897415e-01,9.810758148947831949e-15
9.999999999994947375e-01,9.713129760213126715e-15
9.999999999994996225e-01,9.616472886843718725e-15
9.999999999995043964e-01,9.520777861138131096e-15
9.999999999995092814e-01,9.426035111600098361e-15
9.999999999995139444e-01,9.332235161980408130e-15
9.999999999995187183e-01,9.239368630329485449e-15
9.999999999995232702e-01,9.147426228059400900e-15
9.999999999995280442e-01,9.056398759013896677e-15
9.999999999995325961e-01,8.966277118549611336e-15
9.999999999995370370e-01,8.877052292624536815e-15
9.999999999995414779e-01,8.788715356896807964e-15
9.999999999995459188e-01,8.701257475832456683e-15
9.999999999995503597e-01,8.614669901820795923e-15
9.999999999995546895e-01,8.528943974300470667e-15
9.999999999995590194e-01,8.444071118892365690e-15
9.999999999995632383e-01,8.360042846542351989e-15
9.999999999995674571e-01,8.276850752672563959e-15
9.999999999995716760e-01,8.194486516339935663e-15
9.999999999995757838e-01,8.112941899404869233e-15
9.999999999995798916e-01,8.032208745706430309e-15
9.999999999995841105e-01,7.952278980246935652e-15
9.999999999995881073e-01,7.873144608384588717e-15
9.999999999995921041e-01,7.794797715033082446e-15
9.999999999995959898e-01,7.717230463870823009e-15
9.999999999995998756e-01,7.640435096556328748e-15
9.999999999996037614e-01,7.564403931952607933e-15
9.999999999996076472e-01,7.489129365359175854e-15
9.999999999996114219e-01,7.414603867750692026e-15
9.999999999996151967e-01,7.340819985024743449e-15
9.999999999996188604e-01,7.267770337255539599e-15
9.999999999996226352e-01,7.195447617956087661e-15
9.999999999996262989e-01,7.123844593347701024e-15
9.999999999996298516e-01,7.052954101635747663e-15
9.999999999996334044e-01,6.982769052294131994e-15
9.999999999996370681e-01,6.913282425355401315e-15
9.999999999996405098e-01,6.844487270708892314e-15
9.999999999996439515e-01,6.776376707405872407e-15
9.999999999996473932e-01,6.708943922970621198e-15
9.999999999996508349e-01,6.642182172719816279e-15
9.999999999996541655e-01,6.576084779087236741e-15
9.999999999996574962e-01,6.510645130956183319e-15
9.999999999996608269e-01,6.445856682998480801e-15
9.999999999996641575e-01,6.381712955019172059e-15
9.999999999996674882e-01,6.318207531309106213e-15
9.999999999996705968e-01,6.255334060002572358e-15
9.999999999996738165e-01,6.193086252442283095e-15
9.999999999996769251e-01,6.131457882550620839e-15
9.999999999996801447e-01,6.070442786206290184e-15
9.999999999996832534e-01,6.010034860628477864e-15
9.999999999996862510e-01,5.950228063765843688e-15
9.999999999996892486e-01,5.891016413692436110e-15
9.999999999996922462e-01,5.832393988009646515e-15
9.999999999996952438e-01,5.774354923253326612e-15
9.999999999996982414e-01,5.716893414307579579e-15
9.999999999997012390e-01,5.660003713824362754e-15
9.999999999997040145e-01,5.603680131648079082e-15
9.999999999997069011e-01,5.547917034247071879e-15
9.999999999997097877e-01,5.492708844149606641e-15
9.999999999997125633e-01,5.438050039386239469e-15
9.999999999997153388e-01,5.383935152937740654e-15
9.999999999997181144e-01,5.330358772187739593e-15
9.999999999997208899e-01,5.277315538381959850e-15
9.999999999997234434e-01,5.224800146091699077e-15
9.999999999997262190e-01,5.172807342683409984e-15
9.999999999997288835e-01,5.121331927793540649e-15
9.999999999997314371e-01,5.070368752807882372e-15
9.999999999997341016e-01,5.019912720347177940e-15
9.999999999997366551e-01,4.969958783756771212e-15
9.999999999997392086e-01,4.920501946602059578e-15
9.999999999997416511e-01,4.871537262168954100e-15
9.999999999997442046e-01,4.823059832968610547e-15
9.999999999997466471e-01,4.775064810248137631e-15
9.999999999997490896e-01,4.727547393505139104e-15
9.999999999997516431e-01,4.680502830007769207e-15
9.999999999997539746e-01,4.633926414319556783e-15
9.999999999997564171e-01,4.587813487828307795e-15
9.999999999997587485e-01,4.542159438280662408e-15
9.999999999997610800e-01,4.496959699320319479e-15
9.999999999997634115e-01,4.452209750031511706e-15
9.999999999997656319e-01,4.407905114486994645e-15
9.999999999997679634e-01,4.364041361299928744e-15
9.999999999997701838e-01,4.320614103181144575e-15
9.999999999997724043e-01,4.277618996499886149e-15
9.999999999997746247e-01,4.235051740849553241e-15
9.999999999997767341e-01,4.192908078617740645e-15
9.999999999997789546e-01,4.151183794559972446e-15
9.999999999997810640e-01,4.109874715378565477e-15
9.999999999997831734e-01,4.068976709304798878e-15
9.999999999997853939e-01,4.028485685685830246e-15
9.999999999997873923e-01,3.988397594575713059e-15
9.999999999997895017e-01,3.948708426329921383e-15
9.999999999997915001e-01,3.909414211204752898e-15
9.999999999997934985e-01,3.870511018959877893e-15
9.999999999997954969e-01,3.831994958465404492e-15
9.999999999997974953e-01,3.793862177312847961e-15
9.999999999997993827e-01,3.756108861429421106e-15
9.999999999998013811e-01,3.718731234696991581e-15
9.999999999998032685e-01,3.681725558574006102e-15
9.999999999998052669e-01,3.645088131721728146e-15
9.999999999998070432e-01,3.608815289634170683e-15
9.999999999998090416e-01,3.572903404271270328e-15
9.999999999998108180e-01,3.537348883696153326e-15
9.999999999998127054e-01,3.502148171716030284e-15
9.999999999998144817e-01,3.467297747526132367e-15
9.999999999998162581e-01,3.432794125357975969e-15
9.999999999998180344e-01,3.398633854130352504e-15
9.999999999998198108e-01,3.364813517104307074e-15
9.999999999998215872e-01,3.331329731541527775e-15
9.999999999998232525e-01,3.298179148365672723e-15
9.999999999998250289e-01,3.265358451827772728e-15
9.999999999998266942e-01,3.232864359174251014e-15
9.999999999998283595e-01,3.200693620318728292e-15
9.999999999998300249e-01,3.168843017517078724e-15
9.999999999998316902e-01,3.137309365045273722e-15
9.999999999998333555e-01,3.106089508881096298e-15
9.999999999998349098e-01,3.075180326388368321e-15
9.999999999998365752e-01,3.044578726004754086e-15
9.999999999998381295e-01,3.014281646932665676e-15
9.999999999998396838e-01,2.984286058832818900e-15
9.999999999998412381e-01,2.954588961521481100e-15
9.999999999998426814e-01,2.925187384670090271e-15
9.999999999998443467e-01,2.896078387508289558e-15
9.999999999998457900e-01,2.867259058529909725e-15
9.999999999998473443e-01,2.838726515201473219e-15
9.999999999998487876e-01,2.810477903674205108e-15
9.999999999998502309e-01,2.782510398498303726e-15
9.999999999998516742e-01,2.754821202340464562e-15
9.999999999998531175e-01,2.727407545704197125e-15
9.999999999998545608e-01,2.700266686652553748e-15
9.999999999998560041e-01,2.673395910534179096e-15
9.999999999998573363e-01,2.646792529711525893e-15
9.999999999998587796e-01,2.620453883292148387e-15
9.999999999998601119e-01,2.594377336862669661e-15
9.999999999998614442e-01,2.568560282225025195e-15
9.999999999998627764e-01,2.543000137135882001e-15
9.999999999998641087e-01,2.517694345048107599e-15
9.999999999998654410e-01,2.492640374855167646e-15
9.999999999998667732e-01,2.467835720638074348e-15
9.999999999998679945e-01,2.443277901414486489e-15
9.999999999998693268e-01,2.418964460890850909e-15
9.999999999998706590e-01,2.394892967216468806e-15
9.999999999998718803e-01,2.371061012740368414e-15
9.999999999998729905e-01,2.347466213770590801e-15
9.999999999998743228e-01,2.324106210335536173e-15
9.999999999998755440e-01,2.300978665948182028e-15
9.999999999998766542e-01,2.278081267372155526e-15
9.999999999998779865e-01,2.255411724390461561e-15
9.999999999998790967e-01,2.232967769576507992e-15
9.999999999998802069e-01,2.210747158067124332e-15
9.999999999998814282e-01,2.188747667338124898e-15
9.999999999998826494e-01,2.166967096982103662e-15
9.999999999998837596e-01,2.145403268488127088e-15
9.999999999998847589e-01,2.124054025024090172e-15
9.999999999998859801e-01,2.102917231220768135e-15
9.999999999998870903e-01,2.081990772958330152e-15
9.999999999998880895e-01,2.061272557154972749e-15
9.999999999998891997e-01,2.040760511557357327e-15
9.999999999998903100e-01,2.020452584533579928e-15
9.999999999998914202e-01,2.000346744867758955e-15
9.999999999998924194e-01,1.980440981556961469e-15
9.999999999998935296e-01,1.960733303610143056e-15
9.999999999998945288e-01,1.941221739848810172e-15
9.999999999998955280e-01,1.921904338710086536e-15
9.999999999998965272e-01,1.902779168051319780e-15
9.999999999998976374e-01,1.883844314956913868e-15
9.999999999998985256e-01,1.865097885547071351e-15
9.999999999998995248e-01,1.846538004788186695e-15
9.999999999999004130e-01,1.828162816305509574e-15
9.999999999999015232e-01,1.809970482197288843e-15
9.999999999999024114e-01,1.791959182851019617e-15
9.999999999999032996e-01,1.774127116761522284e-15
9.999999999999042988e-01,1.756472500350577148e-15
9.999999999999052980e-01,1.738993567788730222e-15
9.999999999999061862e-01,1.721688570818496672e-15
9.999999999999070743e-01,1.704555778579577255e-15
9.999999999999079625e-01,1.687593477435805892e-15
9.999999999999087397e-01,1.670799970803582882e-15
9.999999999999097389e-01,1.654173578982371171e-15
9.999999999999106270e-01,1.637712638986526591e-15
9.999999999999114042e-01,1.621415504379034972e-15
9.999999999999122924e-01,1.605280545106903891e-15
9.999999999999131806e-01,1.589306147337962337e-15
9.999999999999140687e-01,1.573490713299624050e-15
9.999999999999148459e-01,1.557832661118922504e-15
9.999999999999156231e-01,1.542330424664355541e-15
9.999999999999164002e-01,1.526982453389306926e-15
9.999999999999172884e-01,1.511787212176805233e-15
9.999999999999181766e-01,1.496743181186153700e-15
9.999999999999188427e-01,1.481848855700764290e-15
9.999999999999196199e-01,1.467102745977719545e-15
9.999999999999203970e-01,1.452503377098828947e-15
9.999999999999212852e-01,1.438049288822961249e-15
9.999999999999220623e-01,1.423739035440154521e-15
9.999999999999227285e-01,1.409571185626871996e-15
9.999999999999235056e-01,1.395544322302901726e-15
9.999999999999241718e-01,1.381657042489678142e-15
9.999999999999250599e-01,1.367907957169835233e-15
9.999999999999257261e-01,1.354295691148336265e-15
9.999999999999263922e-01,1.340818882914984191e-15
9.999999999999271694e-01,1.327476184508104327e-15
9.999999999999278355e-01,1.314266261379877703e-15
9.999999999999285016e-01,1.301187792262721044e-15
9.999999999999292788e-01,1.288239469037193393e-15
9.999999999999299449e-01,1.275419996601207507e-15
9.999999999999306111e-01,1.262728092740369131e-15
9.999999999999312772e-01,1.250162487999871702e-15
9.999999999999319433e-01,1.237721925557396861e-15
9.999999999999324984e-01,1.225405161097463894e-15
9.999999999999332756e-01,1.213210962687021044e-15
9.999999999999339417e-01,1.201138110652106123e-15
9.999999999999344968e-01,1.189185397455991366e-15
9.999999999999351630e-01,1.177351627578285762e-15
9.999999999999357181e-01,1.165635617395408822e-15
9.999999999999363842e-01,1.154036195062252375e-15
9.999999999999370504e-01,1.142552200394857420e-15
9.999999999999377165e-01,1.131182484754501081e-15
9.999999999999382716e-01,1.119925910932696265e-15
9.999999999999388267e-01,1.108781353037495305e-15
9.999999999999393818e-01,1.097747696380924641e-15
9.999999999999400480e-01,1.086823837367383288e-15
9.999999999999406031e-01,1.076008683383383546e-15
9.999999999999412692e-01,1.065301152688160054e-15
9.999999999999418243e-01,1.054700174305518540e-15
9.999999999999423794e-01,1.044204687916761952e-15
9.999999999999428235e-01,1.033813643754531084e-15
9.999999999999433786e-01,1.023526002497923736e-15
9.999999999999439337e-01,1.013340735168439435e-15
9.999999999999444888e-01,1.003256823027103877e-15
9.999999999999451550e-01,9.932732574726173276e-16
9.999999999999455991e-01,9.833890399403701682e-16
9.999999999999461542e-01,9.736031818026843347e-16
9.999999999999465983e-01,9.639147042698264600e-16
9.999999999999471534e-01,9.543226382921548062e-16
9.999999999999475975e-01,9.448260244632315655e-16
9.999999999999481526e-01,9.354239129237693811e-16
9.999999999999485967e-01,9.261153632667321697e-16
9.999999999999492628e-01,9.168994444431816137e-16
9.999999999999497069e-01,9.077752346691937443e-16
9.999999999999501510e-01,8.987418213336982935e-16
9.999999999999505951e-01,8.897983009071100636e-16
9.999999999999511502e-01,8.809437788510588829e-16
9.999999999999515943e-01,8.721773695288274671e-16
9.999999999999520384e-01,8.634981961168086841e-16
9.999999999999524825e-01,8.549053905168404286e-16
9.999999999999530376e-01,8.463980932692935614e-16
9.999999999999534817e-01,8.379754534672032173e-16
9.999999999999539257e-01,8.296366286710774473e-16
9.999999999999543698e-01,8.213807848246715263e-16
9.999999999999548139e-01,8.132070961715999315e-16
9.999999999999552580e-01,8.051147451726734824e-16
9.999999999999555911e-01,7.971029224241629966e-16
9.999999999999560352e-01,7.891708265768766564e-16
9.999999999999564793e-01,7.813176642559290092e-16
9.999999999999570344e-01,7.735426499814766182e-16
9.999999999999573674e-01,7.658450060900748421e-16
9.999999999999578115e-01,7.582239626569308600e-16
9.999999999999581446e-01,7.506787574189257367e-16
9.999999999999585887e-01,7.432086356982973565e-16
9.999999999999589217e-01,7.358128503272426752e-16
9.999999999999593658e-01,7.284906615731098438e-16
9.999999999999596989e-01,7.212413370644435827e-16
9.999999999999601430e-01,7.140641517177617326e-16
9.999999999999604761e-01,7.069583876649605264e-16
9.999999999999610312e-01,6.999233341815946100e-16
9.999999999999613642e-01,6.929582876157181401e-16
9.999999999999616973e-01,6.860625513175365353e-16
9.999999999999620304e-01,6.792354355697554816e-16
9.999999999999624745e-01,6.724762575185261193e-16
9.999999999999628075e-01,6.657843411052239579e-16
9.999999999999631406e-01,6.591590169987609615e-16
9.999999999999634737e-01,6.525996225286673660e-16
9.999999999999638067e-01,6.461055016188389001e-16
9.999999999999641398e-01,6.396760047218500139e-16
9.999999999999644729e-01,6.333104887540603075e-16
9.999999999999649170e-01,6.270083170312279007e-16
9.999999999999652500e-01,6.207688592048547682e-16
9.999999999999655831e-01,6.145914911991666133e-16
9.999999999999659162e-01,6.084755951486300555e-16
9.999999999999662492e-01,6.024205593362218984e-16
9.999999999999665823e-01,5.964257781321857155e-16
9.999999999999669154e-01,5.904906519334813528e-16
9.999999999999672484e-01,5.846145871038375146e-16
9.999999999999674705e-01,5.787969959143171100e-16
9.999999999999678035e-01,5.730372964845982921e-16
9.999999999999681366e-01,5.673349127247167851e-16
9.999999999999684697e-01,5.616892742774701626e-16
9.999999999999686917e-01,5.560998164613930658e-16
9.999999999999691358e-01,5.505659802142227960e-16
9.999999999999694689e-01,5.450872120370433279e-16
9.999999999999696909e-01,5.396629639388698035e-16
9.999999999999700240e-01,5.342926933818614517e-16
9.999999999999702460e-01,5.289758632270795125e-16
9.999999999999705791e-01,5.237119416807082227e-16
9.999999999999708011e-01,5.185004022409253295e-16
9.999999999999711342e-01,5.133407236451883341e-16
9.999999999999713562e-01,5.082323898181195795e-16
9.999999999999716893e-01,5.031748898199105069e-16
9.999999999999719114e-01,4.981677177951725065e-16
9.999999999999721334e-01,4.932103729223631431e-16
9.999999999999724665e-01,4.883023593637148870e-16
9.999999999999726885e-01,4.834431862155911108e-16
9.999999999999730216e-01,4.786323674594420152e-16
9.999999999999733546e-01,4.738694219131433499e-16
9.999999999999735767e-01,4.691538731828899993e-16
9.999999999999737987e-01,4.644852496155661382e-16
9.999999999999741318e-01,4.598630842515230329e-16
9.999999999999743538e-01,4.552869147779268908e-16
9.999999999999745759e-01,4.507562834824716591e-16
9.999999999999747979e-01,4.462707372076181889e-16
9.999999999999750200e-01,4.418298273052878336e-16
9.999999999999752420e-01,4.374331095919440682e-16
9.999999999999754641e-01,4.330801443042149709e-16
9.999999999999757971e-01,4.287704960548643323e-16
9.999999999999760192e-01,4.245037337892624095e-16
9.999999999999762412e-01,4.202794307422896160e-16
9.999999999999764633e-01,4.160971643956089562e-16
9.999999999999766853e-01,4.119565164354529934e-16
9.999999999999769074e-01,4.078570727107424845e-16
9.999999999999772404e-01,4.037984231916805507e-16
9.999999999999773515e-01,3.997801619287578931e-16
9.999999999999775735e-01,3.958018870121096931e-16
9.999999999999777955e-01,3.918632005313617047e-16
9.999999999999780176e-01,3.879637085357909052e-16
9.999999999999782396e-01,3.841030209949400370e-16
9.999999999999784617e-01,3.802807517596218955e-16
9.999999999999786837e-01,3.764965185232588340e-16
9.999999999999789058e-01,3.727499427836871541e-16
9.999999999999790168e-01,3.690406498052613124e-16
9.999999999999792388e-01,3.653682685813888947e-16
9.999999999999794609e-01,3.617324317974379325e-16
9.999999999999796829e-01,3.581327757939608978e-16
9.999999999999797939e-01,3.545689405303627773e-16
9.999999999999800160e-01,3.510405695488535807e-16
9.999999999999802380e-01,3.475473099388108584e-16
9.999999999999803491e-01,3.440888123014954821e-16
9.999999999999805711e-01,3.406647307150704460e-16
9.999999999999807931e-01,3.372747227000402788e-16
9.999999999999809042e-01,3.339184491849621198e-16
9.999999999999812372e-01,3.305955744725464433e-16
9.999999999999814593e-01,3.273057662060933438e-16
9.999999999999815703e-01,3.240486953362185311e-16
9.999999999999817923e-01,3.208240360879776511e-16
9.999999999999819034e-01,3.176314659282499930e-16
9.999999999999821254e-01,3.144706655334927154e-16
9.999999999999822364e-01,3.113413187578147083e-16
9.999999999999824585e-01,3.082431126013288255e-16
9.999999999999825695e-01,3.051757371788586099e-16
9.999999999999827915e-01,3.021388856889568174e-16
9.999999999999829026e-01,2.991322543831878138e-16
9.999999999999831246e-01,2.961555425357814273e-16
9.999999999999832356e-01,2.932084524135239023e-16
9.999999999999834577e-01,2.902906892459912690e-16
9.999999999999835687e-01,2.874019611960786828e-16
9.999999999999836797e-01,2.845419793307814605e-16
9.999999999999839018e-01,2.817104575923286380e-16
9.999999999999840128e-01,2.789071127695428331e-16
9.999999999999842348e-01,2.761316644695255128e-16
9.999999999999843459e-01,2.733838350896233914e-16
9.999999999999844569e-01,2.706633497896351354e-16
9.999999999999846789e-01,2.679699364643524953e-16
9.999999999999847899e-01,2.653033257163174385e-16
9.999999999999849010e-01,2.626632508288880713e-16
9.999999999999850120e-01,2.600494477395728229e-16
9.999999999999853451e-01,2.574616550135923638e-16
9.999999999999854561e-01,2.548996138177603720e-16
9.999999999999855671e-01,2.523630678945693045e-16
9.999999999999856781e-01,2.498517635365700683e-16
9.999999999999859002e-01,2.473654495610067407e-16
9.999999999999860112e-01,2.449038772846681764e-16
9.999999999999861222e-01,2.424668004990428827e-16
9.999999999999862332e-01,2.400539754456682010e-16
9.999999999999863443e-01,2.376651607917600265e-16
9.999999999999865663e-01,2.353001176060850541e-16
9.999999999999866773e-01,2.329586093350381276e-16
9.999999999999867883e-01,2.306404017790096925e-16
9.999999999999868994e-01,2.283452630689371028e-16
9.999999999999870104e-01,2.260729636431230560e-16
9.999999999999871214e-01,2.238232762242842272e-16
9.999999999999872324e-01,2.215959757967964038e-16
9.999999999999873435e-01,2.193908395842136262e-16
9.999999999999874545e-01,2.172076470269636878e-16
9.999999999999875655e-01,2.150461797602974513e-16
9.999999999999877875e-01,2.129062215924566057e-16
9.999999999999878986e-01,2.107875584830286046e-16
9.999999999999880096e-01,2.086899785215626933e-16
9.999999999999881206e-01,2.066132719063531744e-16
9.999999999999882316e-01,2.045572309234638428e-16
9.999999999999883427e-01,2.025216499259613207e-16
9.999999999999884537e-01,2.005063253133252462e-16
9.999999999999885647e-01,1.985110555111074943e-16
9.999999999999886757e-01,1.965356409507501817e-16
9.999999999999887867e-01,1.945798840496334515e-16
9.999999999999888978e-01,1.926435891913212621e-16
9.999999999999888978e-01,1.907265627059790495e-16
9.999999999999890088e-01,1.888286128510111609e-16
9.999999999999891198e-01,1.869495497918905976e-16
9.999999999999892308e-01,1.850891855831525706e-16
9.999999999999894529e-01,1.832473341496178605e-16
9.999999999999895639e-01,1.814238112677622157e-16
9.999999999999896749e-01,1.796184345472988907e-16
9.999999999999897859e-01,1.778310234129428690e-16
9.999999999999898970e-01,1.760613990863319216e-16
9.999999999999900080e-01,1.743093845681654154e-16
9.999999999999900080e-01,1.725748046204828242e-16
9.999999999999901190e-01,1.708574857491440648e-16
9.999999999999902300e-01,1.691572561864836785e-16
9.999999999999903411e-01,1.674739458741134409e-16
9.999999999999904521e-01,1.658073864459323694e-16
9.999999999999905631e-01,1.641574112112696529e-16
9.999999999999905631e-01,1.625238551382194966e-16
9.999999999999906741e-01,1.609065548371414308e-16
9.999999999999907851e-01,1.593053485443015297e-16
9.999999999999908962e-01,1.577200761057113383e-16
9.999999999999910072e-01,1.561505789610928452e-16
9.999999999999910072e-01,1.545967001280262974e-16
9.999999999999911182e-01,1.530582841862552214e-16
9.999999999999912292e-01,1.515351772621255009e-16
9.999999999999913403e-01,1.500272270132126467e-16
9.999999999999913403e-01,1.485342826130688759e-16
9.999999999999914513e-01,1.470561947361441583e-16
9.999999999999915623e-01,1.455928155428565313e-16
9.999999999999916733e-01,1.441439986647905791e-16
9.999999999999916733e-01,1.427095991900740717e-16
9.999999999999917843e-01,1.412894736488693586e-16
9.999999999999918954e-01,1.398834799990296830e-16
9.999999999999918954e-01,1.384914776118977879e-16
9.999999999999920064e-01,1.371133272582263262e-16
9.999999999999921174e-01,1.357488910942677782e-16
9.999999999999921174e-01,1.343980326479734774e-16
9.999999999999922284e-01,1.330606168053494976e-16
9.999999999999923395e-01,1.317365097969481488e-16
9.999999999999923395e-01,1.304255791844747465e-16
9.999999999999924505e-01,1.291276938475564422e-16
9.999999999999925615e-01,1.278427239706139997e-16
9.999999999999925615e-01,1.265705410298834315e-16
9.999999999999926725e-01,1.253110177805662431e-16
9.999999999999927836e-01,1.240640282440896499e-16
9.999999999999927836e-01,1.228294476955204493e-16
9.999999999999928946e-01,1.216071526510774271e-16
9.999999999999928946e-01,1.203970208557859052e-16
9.999999999999930056e-01,1.191989312712546634e-16
9.999999999999931166e-01,1.180127640635593307e-16
9.999999999999931166e-01,1.168384005912616600e-16
9.999999999999932276e-01,1.156757233935479925e-16
9.999999999999932276e-01,1.145246161784688712e-16
9.999999999999933387e-01,1.133849638113209183e-16
9.999999999999933387e-01,1.122566523031190881e-16
9.999999999999934497e-01,1.111395687992008318e-16
9.999999999999936717e-01,1.100336015679425881e-16
9.999999999999936717e-01,1.089386399895733907e-16
9.999999999999937828e-01,1.078545745451231983e-16
9.999999999999937828e-01,1.067812968054576660e-16
9.999999999999938938e-01,1.057186994204377917e-16
9.999999999999938938e-01,1.046666761081871428e-16
9.999999999999940048e-01,1.036251216444507884e-16
9.999999999999940048e-01,1.025939318520828030e-16
9.999999999999941158e-01,1.015730035906159353e-16
9.999999999999941158e-01,1.005622347459498161e-16
9.999999999999942268e-01,9.956152422014184038e-17
9.999999999999942268e-01,9.857077192128507145e-17
9.999999999999943379e-01,9.758987875350846756e-17
9.999999999999943379e-01,9.661874660705530425e-17
9.999999999999944489e-01,9.565727834847440394e-17
9.999999999999944489e-01,9.470537781090886375e-17
9.999999999999945599e-01,9.376294978446774931e-17
9.999999999999945599e-01,9.282990000671404692e-17
9.999999999999946709e-01,9.190613515322701522e-17
9.999999999999946709e-01,9.099156282827179721e-17
9.999999999999947820e-01,9.008609155556184675e-17
9.999999999999947820e-01,8.918963076910036435e-17
9.999999999999947820e-01,8.830209080413192704e-17
9.999999999999948930e-01,8.742338288816541149e-17
9.999999999999948930e-01,8.655341913209869252e-17
9.999999999999950040e-01,8.569211252143139823e-17
9.999999999999950040e-01,8.483937690755330947e-17
9.999999999999951150e-01,8.399512699913728342e-17
9.999999999999951150e-01,8.315927835359989588e-17
9.999999999999951150e-01,8.233174736865911352e-17
9.999999999999952260e-01,8.151245127397581954e-17
9.999999999999952260e-01,8.070130812286679291e-17
9.999999999999953371e-01,7.989823678411774959e-17
9.999999999999953371e-01,7.910315693386028164e-17
9.999999999999953371e-01,7.831598904754145035e-17
9.999999999999954481e-01,7.753665439197290653e-17
9.999999999999954481e-01,7.676507501744813624e-17
9.999999999999955591e-01,7.600117374995472735e-17
9.999999999999955591e-01,7.524487418344768653e-17
9.999999999999955591e-01,7.449610067221051696e-17
9.999999999999956701e-01,7.375477832329231027e-17
9.999999999999956701e-01,7.302083298901038779e-17
9.999999999999956701e-01,7.229419125953731306e-17
9.999999999999957812e-01,7.157478045556144084e-17
9.999999999999957812e-01,7.086252862101018067e-17
9.999999999999958922e-01,7.015736451586115670e-17
9.999999999999958922e-01,6.945921760900953698e-17
9.999999999999958922e-01,6.876801807121663997e-17
9.999999999999960032e-01,6.808369676812833068e-17
9.999999999999960032e-01,6.740618525335338248e-17
9.999999999999960032e-01,6.673541576162517475e-17
9.999999999999961142e-01,6.607132120201694677e-17
9.999999999999961142e-01,6.541383515123429826e-17
9.999999999999961142e-01,6.476289184697418857e-17
9.999999999999962252e-01,6.411842618134086936e-17
9.999999999999962252e-01,6.348037369434108543e-17
9.999999999999962252e-01,6.284867056743031748e-17
9.999999999999963363e-01,6.222325361713238870e-17
9.999999999999963363e-01,6.160406028872246397e-17
9.999999999999963363e-01,6.099102864996401190e-17
9.999999999999964473e-01,6.038409738492136198e-17
9.999999999999964473e-01,5.978320578782070280e-17
9.999999999999964473e-01,5.918829375698089433e-17
9.999999999999964473e-01,5.859930178880457886e-17
9.999999999999965583e-01,5.801617097182061713e-17
9.999999999999965583e-01,5.743884298079847110e-17
9.999999999999965583e-01,5.686726007090862411e-17
9.999999999999966693e-01,5.630136507194936396e-17
9.999999999999966693e-01,5.574110138263107894e-17
9.999999999999966693e-01,5.518641296490919811e-17
9.999999999999966693e-01,5.463724433838565171e-17
9.999999999999967804e-01,5.409354057475417481e-17
9.999999999999967804e-01,5.355524729230864598e-17
9.999999999999967804e-01,5.302231065050612238e-17
9.999999999999968914e-01,5.249467734457629429e-17
9.999999999999968914e-01,5.197229460019592218e-17
9.999999999999968914e-01,5.145511016820512643e-17
9.999999999999968914e-01,5.094307231938355660e-17
9.999999999999970024e-01,5.043612983927865017e-17
9.999999999999970024e-01,4.993423202307793186e-17
9.999999999999970024e-01,4.943732867054334950e-17
9.999999999999970024e-01,4.894537008098510838e-17
9.999999999999971134e-01,4.845830704829280286e-17
9.999999999999971134e-01,4.797609085601575308e-17
9.999999999999971134e-01,4.749867327248560741e-17
9.999999999999971134e-01,4.702600654599754867e-17
9.999999999999972244e-01,4.655804340002947652e-17
9.999999999999972244e-01,4.609473702851531936e-17
9.999999999999972244e-01,4.563604109116549907e-17
9.999999999999972244e-01,4.518190970882791124e-17
9.999999999999973355e-01,4.473229745890109957e-17
9.999999999999973355e-01,4.428715937079294390e-17
9.999999999999973355e-01,4.384645092141814412e-17
9.999999999999973355e-01,4.341012803075015403e-17
9.999999999999973355e-01,4.297814705740773875e-17
9.999999999999974465e-01,4.255046479429191447e-17
9.999999999999974465e-01,4.212703846426612150e-17
9.999999999999974465e-01,4.170782571587335665e-17
9.999999999999974465e-01,4.129278461910495756e-17
9.999999999999975575e-01,4.088187366120259923e-17
9.999999999999975575e-01,4.047505174250787493e-17
9.999999999999975575e-01,4.007227817235328622e-17
9.999999999999975575e-01,3.967351266498818302e-17
9.999999999999975575e-01,3.927871533555404467e-17
9.999999999999976685e-01,3.888784669609107492e-17
9.999999999999976685e-01,3.850086765159040301e-17
9.999999999999976685e-01,3.811773949608530256e-17
9.999999999999976685e-01,3.773842390877602327e-17
9.999999999999976685e-01,3.736288295020123942e-17
9.999999999999977796e-01,3.699107905843954289e-17
9.999999999999978906e-01,3.662297504535406460e-17
9.999999999999978906e-01,3.625853409287448067e-17
9.999999999999978906e-01,3.589771974931078251e-17
9.999999999999978906e-01,3.554049592571146957e-17
9.999999999999978906e-01,3.518682689225029530e-17
9.999999999999980016e-01,3.483667727465414469e-17
9.999999999999980016e-01,3.449001205066630585e-17
9.999999999999980016e-01,3.414679654654004488e-17
9.999999999999980016e-01,3.380699643357444650e-17
9.999999999999980016e-01,3.347057772467742720e-17
9.999999999999980016e-01,3.313750677096779081e-17
9.999999999999981126e-01,3.280775025841100180e-17
9.999999999999981126e-01,3.248127520448386285e-17
9.999999999999981126e-01,3.215804895487924565e-17
9.999999999999981126e-01,3.183803918023675545e-17
9.999999999999981126e-01,3.152121387291055228e-17
9.999999999999981126e-01,3.120754134376922574e-17
9.999999999999982236e-01,3.089699021902305802e-17
9.999999999999982236e-01,3.058952943708963308e-17
9.999999999999982236e-01,3.028512824548383260e-17
9.999999999999982236e-01,2.998375619774338002e-17
9.999999999999982236e-01,2.968538315038475578e-17
9.999999999999982236e-01,2.938997925988528044e-17
9.999999999999983347e-01,2.909751497970151018e-17
9.999999999999983347e-01,2.880796105731102066e-17
9.999999999999983347e-01,2.852128853128782239e-17
9.999999999999983347e-01,2.823746872840685288e-17
9.999999999999983347e-01,2.795647326077352138e-17
9.999999999999983347e-01,2.767827402298568006e-17
9.999999999999983347e-01,2.740284318932359671e-17
9.999999999999984457e-01,2.713015321096404317e-17
9.999999999999984457e-01,2.686017681322802737e-17
9.999999999999984457e-01,2.659288699284997570e-17
9.999999999999984457e-01,2.632825701527802915e-17
9.999999999999984457e-01,2.606626041200119759e-17
9.999999999999984457e-01,2.580687097789924946e-17
9.999999999999984457e-01,2.555006276862471959e-17
9.999999999999985567e-01,2.529581009800527046e-17
9.999999999999985567e-01,2.504408753547571260e-17
9.999999999999985567e-01,2.479486990353544122e-17
9.999999999999985567e-01,2.454813227522769281e-17
9.999999999999985567e-01,2.430384997164914825e-17
9.999999999999985567e-01,2.406199855947906328e-17
9.999999999999985567e-01,2.382255384853650831e-17
9.999999999999985567e-01,2.358549188936183496e-17
9.999999999999986677e-01,2.335078897081887472e-17
9.999999999999986677e-01,2.311842161772601126e-17
9.999999999999986677e-01,2.288836658850583716e-17
9.999999999999986677e-01,2.266060087286153325e-17
9.999999999999986677e-01,2.243510168947629145e-17
9.999999999999986677e-01,2.221184648373249595e-17
9.999999999999986677e-01,2.199081292545829892e-17
9.999999999999986677e-01,2.177197890669195790e-17
9.999999999999986677e-01,2.155532253947151224e-17
9.999999999999987788e-01,2.134082215364646755e-17
9.999999999999987788e-01,2.112845629470814471e-17
9.999999999999987788e-01,2.091820372164627085e-17
9.999999999999987788e-01,2.071004340482226269e-17
9.999999999999987788e-01,2.050395452386677977e-17
9.999999999999987788e-01,2.029991646559811157e-17
9.999999999999987788e-01,2.009790882195836945e-17
9.999999999999987788e-01,1.989791138797460167e-17
9.999999999999987788e-01,1.969990415973584594e-17
9.999999999999988898e-01,1.950386733239318207e-17
9.999999999999988898e-01,1.930978129817968190e-17
9.999999999999988898e-01,1.911762664444726729e-17
9.999999999999988898e-01,1.892738415172724318e-17
9.999999999999988898e-01,1.873903479180604709e-17
9.999999999999988898e-01,1.855255972582284633e-17
9.999999999999988898e-01,1.836794030238605861e-17
9.999999999999988898e-01,1.818515805570595499e-17
9.999999999999988898e-01,1.800419470374981924e-17
9.999999999999988898e-01,1.782503214641151943e-17
9.999999999999990008e-01,1.764765246370191954e-17
9.999999999999990008e-01,1.747203791395724689e-17
9.999999999999990008e-01,1.729817093206306123e-17
9.999999999999990008e-01,1.712603412769810855e-17
9.999999999999990008e-01,1.695561028359569328e-17
9.999999999999990008e-01,1.678688235381985078e-17
9.999999999999990008e-01,1.661983346206235689e-17
9.999999999999990008e-01,1.645444689995304948e-17
9.999999999999990008e-01,1.629070612538938471e-17
9.999999999999990008e-01,1.612859476088255929e-17
9.999999999999990008e-01,1.596809659191779839e-17
9.999999999999990008e-01,1.580919556533441128e-17
9.999999999999991118e-01,1.565187578771854581e-17
9.999999999999991118e-01,1.549612152381420371e-17
9.999999999999991118e-01,1.534191719495003011e-17
9.999999999999991118e-01,1.518924737747959996e-17
9.999999999999991118e-01,1.503809680124046450e-17
9.999999999999991118e-01,1.488845034802531420e-17
9.999999999999991118e-01,1.474029305007048425e-17
9.999999999999991118e-01,1.459361008855948855e-17
9.999999999999991118e-01,1.444838679213937570e-17
9.999999999999991118e-01,1.430460863545495150e-17
9.999999999999991118e-01,1.416226123769448303e-17
9.999999999999991118e-01,1.402133036115194420e-17
9.999999999999991118e-01,1.388180190980355014e-17
9.999999999999992228e-01,1.374366192789646502e-17
9.999999999999992228e-01,1.360689659855451195e-17
9.999999999999992228e-01,1.347149224239482837e-17
9.999999999999992228e-01,1.333743531616022774e-17
9.999999999999992228e-01,1.320471241136517218e-17
9.999999999999992228e-01,1.307331025295330071e-17
9.999999999999992228e-01,1.294321569797116146e-17
9.999999999999992228e-01,1.281441573425232853e-17
9.999999999999992228e-01,1.268689747911649175e-17
9.999999999999992228e-01,1.256064817808144095e-17
9.999999999999992228e-01,1.243565520358610359e-17
9.999999999999992228e-01,1.231190605372894195e-17
9.999999999999992228e-01,1.218938835101627742e-17
9.999999999999992228e-01,1.206808984112479883e-17
9.999999999999993339e-01,1.194799839167641219e-17
9.999999999999993339e-01,1.182910199102352430e-17
9.999999999999993339e-01,1.171138874704899889e-17
9.999999999999993339e-01,1.159484688597551899e-17
9.999999999999993339e-01,1.147946475118846933e-17
9.999999999999993339e-01,1.136523080207052071e-17
9.999999999999993339e-01,1.125213361284617985e-17
9.999999999999993339e-01,1.114016187144027843e-17
9.999999999999993339e-01,1.102930437834539685e-17
9.999999999999993339e-01,1.091955004550216550e-17
9.999999999999993339e-01,1.081088789519070261e-17
9.999999999999993339e-01,1.070330705893166012e-17
9.999999999999993339e-01,1.059679677639963403e-17
9.999999999999993339e-01,1.049134639434735534e-17
9.999999999999993339e-01,1.038694536553908541e-17
9.999999999999993339e-01,1.028358324769686879e-17
9.999999999999993339e-01,1.018124970245505065e-17
9.999999999999994449e-01,1.007993449432667483e-17
9.999999999999994449e-01,9.979627489680141762e-18
9.999999999999994449e-01,9.880318655724637808e-18
9.999999999999994449e-01,9.781998059507787329e-18
9.999999999999994449e-01,9.684655866921150229e-18
9.999999999999994449e-01,9.588282341717048585e-18
9.999999999999994449e-01,9.492867844535126155e-18
9.999999999999994449e-01,9.398402831937278749e-18
9.999999999999994449e-01,9.304877855454175622e-18
9.999999999999994449e-01,9.212283560639285819e-18
9.999999999999994449e-01,9.120610686133640438e-18
9.999999999999994449e-01,9.029850062739894812e-18
9.999999999999994449e-01,8.939992612504297795e-18
9.999999999999994449e-01,8.851029347809754402e-18
9.999999999999994449e-01,8.762951370475968171e-18
9.999999999999994449e-01,8.675749870869829467e-18
9.999999999999994449e-01,8.589416127024639958e-18
9.999999999999994449e-01,8.503941503766858997e-18
9.999999999999994449e-01,8.419317451853397942e-18
9.999999999999994449e-01,8.335535507115659856e-18
9.999999999999994449e-01,8.252587289613316695e-18
9.999999999999995559e-01,8.170464502796492813e-18
9.999999999999995559e-01,8.089158932675102127e-18
9.999999999999995559e-01,8.008662446998227861e-18
9.999999999999995559e-01,7.928966994439910236e-18
9.999999999999995559e-01,7.850064603794192494e-18
9.999999999999995559e-01,7.771947383178171091e-18
9.999999999999995559e-01,7.694607519241857513e-18
9.999999999999995559e-01,7.618037276387575756e-18
9.999999999999995559e-01,7.542228995995461158e-18
9.999999999999995559e-01,7.467175095657775361e-18
9.999999999999995559e-01,7.392868068420823312e-18
9.999999999999995559e-01,7.319300482033361406e-18
9.999999999999995559e-01,7.246464978204054434e-18
9.999999999999995559e-01,7.174354271864765772e-18
9.999999999999995559e-01,7.102961150442215362e-18
9.999999999999995559e-01,7.032278473136866856e-18
9.999999999999995559e-01,6.962299170207996233e-18
9.999999999999995559e-01,6.893016242267375474e-18
9.999999999999995559e-01,6.824422759578486751e-18
9.999999999999995559e-01,6.756511861363701479e-18
9.999999999999995559e-01,6.689276755118357290e-18
9.999999999999995559e-01,6.622710715930682123e-18
9.999999999999995559e-01,6.556807085809931250e-18
9.999999999999995559e-01,6.491559273019785177e-18
9.999999999999995559e-01,6.426960751419328001e-18
9.999999999999995559e-01,6.363005059810563145e-18
9.999999999999996669e-01,6.299685801291615207e-18
9.999999999999996669e-01,6.236996642617180244e-18
9.999999999999996669e-01,6.174931313565337009e-18
9.999999999999996669e-01,6.113483606309768520e-18
9.999999999999996669e-01,6.052647374799557918e-18
9.999999999999996669e-01,5.992416534143841526e-18
9.999999999999996669e-01,5.932785060003459963e-18
9.999999999999996669e-01,5.873746987988647437e-18
9.999999999999996669e-01,5.815296413061879447e-18
9.999999999999996669e-01,5.757427488947909594e-18
9.999999999999996669e-01,5.700134427548451742e-18
9.999999999999996669e-01,5.643411498363487370e-18
9.999999999999996669e-01,5.587253027918342244e-18
9.999999999999996669e-01,5.531653399195656492e-18
9.999999999999996669e-01,5.476607051074205596e-18
9.999999999999996669e-01,5.422108477772115583e-18
9.999999999999996669e-01,5.368152228296409141e-18
9.999999999999996669e-01,5.314732905898025988e-18
9.999999999999996669e-01,5.261845167531492443e-18
9.999999999999996669e-01,5.209483723321117587e-18
9.999999999999996669e-01,5.157643336031367151e-18
9.999999999999996669e-01,5.106318820543258626e-18
9.999999999999996669e-01,5.055505043335957165e-18
9.999999999999996669e-01,5.005196921972805739e-18
9.999999999999996669e-01,4.955389424593560638e-18
9.999999999999996669e-01,4.906077569410588998e-18
9.999999999999996669e-01,4.857256424210807144e-18
9.999999999999996669e-01,4.808921105862563941e-18
9.999999999999996669e-01,4.761066779826740396e-18
9.999999999999996669e-01,4.713688659673744924e-18
9.999999999999996669e-01,4.666782006604291123e-18
9.999999999999996669e-01,4.620342128975627490e-18
9.999999999999996669e-01,4.574364381832471017e-18
9.999999999999996669e-01,4.528844166441954428e-18
9.999999999999997780e-01,4.483776929834176330e-18
9.999999999999997780e-01,4.439158164346362102e-18
9.999999999999997780e-01,4.394983407172192435e-18
9.999999999999997780e-01,4.351248239915620830e-18
9.999999999999997780e-01,4.307948288148503668e-18
9.999999999999997780e-01,4.265079220973558942e-18
9.999999999999997780e-01,4.222636750590758538e-18
9.999999999999997780e-01,4.180616631868645504e-18
9.999999999999997780e-01,4.139014661919908394e-18
9.999999999999997780e-01,4.097826679680586374e-18
9.999999999999997780e-01,4.057048565494352622e-18
9.999999999999997780e-01,4.016676240700050238e-18
9.999999999999997780e-01,3.976705667223918178e-18
9.999999999999997780e-01,3.937132847175867034e-18
9.999999999999997780e-01,3.897953822449272333e-18
9.999999999999997780e-01,3.859164674325242925e-18
9.999999999999997780e-01,3.820761523080842150e-18
9.999999999999997780e-01,3.782740527600643178e-18
9.999999999999997780e-01,3.745097884992972060e-18
9.999999999999997780e-01,3.707829830209169093e-18
9.999999999999997780e-01,3.670932635667161194e-18
9.999999999999997780e-01,3.634402610878784441e-18
9.999999999999997780e-01,3.598236102080289786e-18
9.999999999999997780e-01,3.562429491867313855e-18
9.999999999999997780e-01,3.526979198832691642e-18
9.999999999999997780e-01,3.491881677208403789e-18
9.999999999999997780e-01,3.457133416511072205e-18
9.999999999999997780e-01,3.422730941190490563e-18
9.999999999999997780e-01,3.388670810282392222e-18
9.999999999999997780e-01,3.354949617063936034e-18
9.999999999999997780e-01,3.321563988713116797e-18
9.999999999999997780e-01,3.288510585971548794e-18
9.999999999999997780e-01,3.255786102810140529e-18
9.999999999999997780e-01,3.223387266098800823e-18
9.999999999999997780e-01,3.191310835278726815e-18
9.999999999999997780e-01,3.159553602038425947e-18
9.999999999999997780e-01,3.128112389992949257e-18
9.999999999999997780e-01,3.096984054365873347e-18
9.999999999999997780e-01,3.066165481675111879e-18
9.999999999999997780e-01,3.035653589421196108e-18
9.999999999999997780e-01,3.005445325779091424e-18
9.999999999999997780e-01,2.975537669293079977e-18
9.999999999999997780e-01,2.945927628574251390e-18
9.999999999999997780e-01,2.916612242001643503e-18
9.999999999999997780e-01,2.887588577425722728e-18
9.999999999999997780e-01,2.858853731875233247e-18
9.999999999999997780e-01,2.830404831266963607e-18
9.999999999999997780e-01,2.802239030117992369e-18
9.999999999999997780e-01,2.774353511261401205e-18
9.999999999999997780e-01,2.746745485564225539e-18
9.999999999999997780e-01,2.719412191648596458e-18
9.999999999999997780e-01,2.692350895615664037e-18
9.999999999999998890e-01,2.665558890771883417e-18
9.999999999999998890e-01,2.639033497358587654e-18
9.999999999999998890e-01,2.612772062283697978e-18
9.999999999999998890e-01,2.586771958856468158e-18
9.999999999999998890e-01,2.561030586524874708e-18
9.999999999999998890e-01,2.535545370615245798e-18
9.999999999999998890e-01,2.510313762075037129e-18
9.999999999999998890e-01,2.485333237217614633e-18
9.999999999999998890e-01,2.460601297469946862e-18
9.999999999999998890e-01,2.436115469122798784e-18
9.999999999999998890e-01,2.411873303083096086e-18
9.999999999999998890e-01,2.387872374629075933e-18
9.999999999999998890e-01,2.364110283167860913e-18
9.999999999999998890e-01,2.340584651995114541e-18
9.999999999999998890e-01,2.317293128057591042e-18
9.999999999999998890e-01,2.294233381717545588e-18
9.999999999999998890e-01,2.271403106519822342e-18
9.999999999999998890e-01,2.248800018961260558e-18
9.999999999999998890e-01,2.226421858262066663e-18
9.999999999999998890e-01,2.204266386139948132e-18
9.999999999999998890e-01,2.182331386586014586e-18
9.999999999999998890e-01,2.160614665643227285e-18
9.999999999999998890e-01,2.139114051187049965e-18
9.999999999999998890e-01,2.117827392707973978e-18
9.999999999999998890e-01,2.096752561096669639e-18
9.999999999999998890e-01,2.075887448430815825e-18
9.999999999999998890e-01,2.055229967764357018e-18
9.999999999999998890e-01,2.034778052918852291e-18
9.999999999999998890e-01,2.014529658276609631e-18
9.999999999999998890e-01,1.994482758576312802e-18
9.999999999999998890e-01,1.974635348710252125e-18
9.999999999999998890e-01,1.954985443523859816e-18
9.999999999999998890e-01,1.935531077617233283e-18
9.999999999999998890e-01,1.916270305148364015e-18
9.999999999999998890e-01,1.897201199638728434e-18
9.999999999999998890e-01,1.878321853780411793e-18
9.999999999999998890e-01,1.859630379245418771e-18
9.999999999999998890e-01,1.841124906496881487e-18
9.999999999999998890e-01,1.822803584601879533e-18
9.999999999999998890e-01,1.804664581046521035e-18
9.999999999999998890e-01,1.786706081552466241e-18
9.999999999999998890e-01,1.768926289895546906e-18
9.999999999999998890e-01,1.751323427726175252e-18
9.999999999999998890e-01,1.733895734391299639e-18
9.999999999999998890e-01,1.716641466758501102e-18
9.999999999999998890e-01,1.699558899041469432e-18
9.999999999999998890e-01,1.682646322627465854e-18
9.999999999999998890e-01,1.665902045906495156e-18
9.999999999999998890e-01,1.649324394101942302e-18
9.999999999999998890e-01,1.632911709103251296e-18
9.999999999999998890e-01,1.616662349299912911e-18
9.999999999999998890e-01,1.600574689417340790e-18
9.999999999999998890e-01,1.584647120354380158e-18
9.999999999999998890e-01,1.568878049022201279e-18
9.999999999999998890e-01,1.553265898185141379e-18
9.999999999999998890e-01,1.537809106302788399e-18
9.999999999999998890e-01,1.522506127373864543e-18
9.999999999999998890e-01,1.507355430781657490e-18
9.999999999999998890e-01,1.492355501140796108e-18
9.999999999999998890e-01,1.477504838145746595e-18
9.999999999999998890e-01,1.462801956420813353e-18
9.999999999999998890e-01,1.448245385371422913e-18
9.999999999999998890e-01,1.433833669037201482e-18
9.999999999999998890e-01,1.419565365946202266e-18
9.999999999999998890e-01,1.405439048970792757e-18
9.999999999999998890e-01,1.391453305184969516e-18
9.999999999999998890e-01,1.377606735722898426e-18
9.999999999999998890e-01,1.363897955639156310e-18
9.999999999999998890e-01,1.350325593770069563e-18
9.999999999999998890e-01,1.336888292596629152e-18
9.999999999999998890e-01,1.323584708108767253e-18
9.999999999999998890e-01,1.310413509670795801e-18
9.999999999999998890e-01,1.297373379888463394e-18
9.999999999999998890e-01,1.284463014477060682e-18
9.999999999999998890e-01,1.271681122131019112e-18
9.999999999999998890e-01,1.259026424394808915e-18
9.999999999999998890e-01,1.246497655534938140e-18
9.999999999999998890e-01,1.234093562413498790e-18
9.999999999999998890e-01,1.221812904362701155e-18
9.999999999999998890e-01,1.209654453060834292e-18
9.999999999999998890e-01,1.197616992409461606e-18
9.999999999999998890e-01,1.185699318411662788e-18
9.999999999999998890e-01,1.173900239051747360e-18
9.999999999999998890e-01,1.162218574175908645e-18
9.999999999999998890e-01,1.150653155374236097e-18
9.999999999999998890e-01,1.139202825863897255e-18
9.999999999999998890e-01,1.127866440373321942e-18
9.999999999999998890e-01,1.116642865027780649e-18
9.999999999999998890e-01,1.105530977235860787e-18
9.999999999999998890e-01,1.094529665577233122e-18
9.999999999999998890e-01,1.083637829691531969e-18
9.999999999999998890e-01,1.072854380168188341e-18
9.999999999999998890e-01,1.062178238437589489e-18
9.999999999999998890e-01,1.051608336663091810e-18
9.999999999999998890e-01,1.041143617634261163e-18
9.999999999999998890e-01,1.030783034661174558e-18
9.999999999999998890e-01,1.020525551469625495e-18
9.999999999999998890e-01,1.010370142097591935e-18
9.999999999999998890e-01,1.000315790792517410e-18
9.999999999999998890e-01,9.903614919097575048e-19
9.999999999999998890e-01,9.805062498120384179e-19
9.999999999999998890e-01,9.707490787697715977e-19
9.999999999999998890e-01,9.610890028625740119e-19
9.999999999999998890e-01,9.515250558815566687e-19
9.999999999999998890e-01,9.420562812327274823e-19
9.999999999999998890e-01,9.326817318413507476e-19
9.999999999999998890e-01,9.234004700571395790e-19
9.999999999999998890e-01,9.142115675605116558e-19
9.999999999999998890e-01,9.051141052697775027e-19
9.999999999999998890e-01,8.961071732491216752e-19
9.999999999999998890e-01,8.871898706176925113e-19
9.999999999999998890e-01,8.783613054594077498e-19
9.999999999999998890e-01,8.696205947337810861e-19
1.000000000000000000e+00,8.609668641876374461e-19


==> data/prange_GV_SR_q2_m4_eta4.txt <==
R,w
1.130436839556714368e-03,9.575531272519713366e-02
7.429985808148908966e-03,9.503720727507405930e-02
1.370634414891169772e-02,9.432292021001800753e-02
1.995939977725380565e-02,9.361245174574397976e-02
2.618904286371848134e-02,9.290580184110049100e-02
3.239516584299639845e-02,9.220297019872726596e-02
3.857766342223689637e-02,9.150395626578770869e-02
4.473643258873183370e-02,9.080875923476564027e-02
5.087137261692298296e-02,9.011737804433239685e-02
5.698238507474140402e-02,8.942981138028108234e-02
6.306937382932098490e-02,8.874605767652490873e-02
6.913224505200865622e-02,8.806611511616496690e-02
7.517090722277153247e-02,8.738998163261792185e-02
8.118527113393469996e-02,8.671765491080871135e-02
8.717524989327962714e-02,8.604913238842566703e-02
9.314075892652340372e-02,8.538441125723396363e-02
9.908171597912718287e-02,8.472348846445346138e-02
1.049980411175133188e-01,8.406636071419103240e-02
1.108896567296465685e-01,8.341302446893213152e-02
1.167564875249944567e-01,8.276347595108905775e-02
1.225984605338975575e-01,8.211771114460206245e-02
1.284155051062968456e-01,8.147572579659885517e-02
1.342075529099013842e-01,8.083751541910229321e-02
1.399745379277452795e-01,8.020307529079191700e-02
1.457163964551618784e-01,7.957240045881561197e-02
1.514330670961969716e-01,7.894548574064820523e-02
1.571244907594148144e-01,7.832232572600197895e-02
1.627906106531805674e-01,7.770291477877946940e-02
1.684313722803680857e-01,7.708724703907342268e-02
1.740467234325210333e-01,7.647531642521079864e-02
1.796366141834940811e-01,7.586711663583703413e-02
1.852009968825248931e-01,7.526264115204604754e-02
1.907398261468230549e-01,7.466188323954588146e-02
1.962530588536225418e-01,7.406483595086552074e-02
2.017406541317527946e-01,7.347149212759658543e-02
2.072025733526726698e-01,7.288184440267543585e-02
2.126387801210600781e-01,7.229588520269561447e-02
2.180492402649021333e-01,7.171360675025582887e-02
2.234339218251163439e-01,7.113500106634040865e-02
2.287927950447343761e-01,7.056005997272807306e-02
2.341258323575952094e-01,6.998877509443475475e-02
2.394330083766373907e-01,6.942113786218033489e-02
2.447142998817426474e-01,6.885713951488435514e-02
2.499696858071559502e-01,6.829677110218779212e-02
2.551991472285169982e-01,6.774002348699659226e-02
2.604026673494499455e-01,6.718688734805286500e-02
2.655802314877991899e-01,6.663735318252388129e-02
2.707318270614691436e-01,6.609141130861333202e-02
2.758574435738856412e-01,6.554905186819234841e-02
2.809570725991210605e-01,6.501026482944666229e-02
2.860307077666262021e-01,6.447503998954437487e-02
2.910783447456595230e-01,6.394336697731578534e-02
2.960999812293673150e-01,6.341523525594947031e-02
3.010956169185400322e-01,6.289063412570188027e-02
3.060652535050775169e-01,6.236955272661719868e-02
3.110088946551157196e-01,6.185198004126175181e-02
3.159265459918974006e-01,6.133790489746481639e-02
3.208182150783414066e-01,6.082731597107012694e-02
3.256839113993613699e-01,6.032020178869303834e-02
3.305236463438849803e-01,5.981655073048763871e-02
3.353374331866613156e-01,5.931635103291581917e-02
3.401252870698041608e-01,5.881959079152236647e-02
3.448872249841073989e-01,5.832625796371353893e-02
3.496232657501505692e-01,5.783634037153595475e-02
3.543334299991622860e-01,5.734982570446041372e-02
3.590177401537117952e-01,5.686670152216228430e-02
3.636762204081886996e-01,5.638695525730326452e-02
3.683088967091028287e-01,5.591057421831092250e-02
3.729157967352221270e-01,5.543754559215436500e-02
3.774969498775124777e-01,5.496785644711955215e-02
3.820523872189562908e-01,5.450149373557660465e-02
3.865821415142062234e-01,5.403844429674363459e-02
3.910862471690984554e-01,5.357869485944435212e-02
3.955647402200570539e-01,5.312223204485670008e-02
4.000176583133435715e-01,5.266904236925699229e-02
4.044450406842251544e-01,5.221911224675204743e-02
4.088469281360275209e-01,5.177242799200341972e-02
4.132233630190902396e-01,5.132897582294108918e-02
4.175743892096527299e-01,5.088874186346480782e-02
4.219000520886303507e-01,5.045171214613657085e-02
4.262003985203525191e-01,5.001787261485745456e-02
4.304754768312206714e-01,4.958720912753303289e-02
4.347253367883286979e-01,4.915970745872325770e-02
4.389500295780101036e-01,4.873535330228047358e-02
4.431496077843734005e-01,4.831413227396948173e-02
4.473241253677954221e-01,4.789602991407301141e-02
4.514736376433876597e-01,4.748103168998095425e-02
4.555982012594627095e-01,4.706912299876097466e-02
4.596978741759633058e-01,4.666028916971452084e-02
4.637727156429156672e-01,4.625451546691165122e-02
4.678227861788766262e-01,4.585178709170882605e-02
4.718481475493894184e-01,4.545208918524732550e-02
4.758488627454730002e-01,4.505540683093071236e-02
4.798249959621085914e-01,4.466172505688500299e-02
4.837766125767838377e-01,4.427102883839518360e-02
4.877037791280603996e-01,4.388330310032244330e-02
4.916065632941861718e-01,4.349853271949967459e-02
4.954850338717685654e-01,4.311670252710387424e-02
4.993392607544763218e-01,4.273779731100907364e-02
5.031693149118290354e-01,4.236180181811383116e-02
5.069752683680399663e-01,4.198870075664720009e-02
5.107571941809281313e-01,4.161847879845146508e-02
5.145151664209233200e-01,4.125112058123987790e-02
5.182492601501234031e-01,4.088661071083318083e-02
5.219595514014676585e-01,4.052493376336923497e-02
5.256461171579839275e-01,4.016607428749000008e-02
5.293090353321484587e-01,3.981001680650202157e-02
5.329483847453202472e-01,3.945674582051473395e-02
5.365642451073073804e-01,3.910624580855094623e-02
5.401566969960285292e-01,3.875850123063336039e-02
5.437258218372895691e-01,3.841349652984545060e-02
5.472717018846898762e-01,3.807121613436547508e-02
5.507944201996251010e-01,3.773164445947704143e-02
5.542940606314405994e-01,3.739476590955109758e-02
5.577707077977005490e-01,3.706056488000328969e-02
5.612244470645912919e-01,3.672902575922461221e-02
5.646553645274710043e-01,3.640013293048494775e-02
5.680635469915351621e-01,3.607387077381213336e-02
5.714490819526485410e-01,3.575022366784227218e-02
5.748120575783093322e-01,3.542917599164468329e-02
5.781525626887634717e-01,3.511071212652000506e-02
5.814706867382795075e-01,3.479481645777053600e-02
5.847665197965551398e-01,3.448147337644610205e-02
5.880401525303029509e-01,3.417066728106078755e-02
5.912916761849825731e-01,3.386238257928418649e-02
5.945211825666937289e-01,3.355660368960566159e-02
5.977287640242452404e-01,3.325331504297089624e-02
6.009145134313638170e-01,3.295250108439383430e-02
6.040785241690951324e-01,3.265414627453967766e-02
6.072208901083595567e-01,3.235823509128257780e-02
6.103417055926906309e-01,3.206475203123534956e-02
6.134410654211266412e-01,3.177368161125482954e-02
6.165190648312957045e-01,3.148500836991855595e-02
6.195757994826666115e-01,3.119871686897603830e-02
6.226113654399765274e-01,3.091479169477388475e-02
6.256258591568473193e-01,3.063321745965338211e-02
6.286193774595592032e-01,3.035397880332428230e-02
6.315920175310276719e-01,3.007706039421024699e-02
6.345438768949491770e-01,2.980244693076960355e-02
6.374750534001314417e-01,2.953012314279019820e-02
6.403856452050145087e-01,2.926007379265768357e-02
6.432757507623572124e-01,2.899228367660016889e-02
6.461454688041281536e-01,2.872673762590561772e-02
6.489948983265706461e-01,2.846342050811494565e-02
6.518241385754542927e-01,2.820231722819009287e-02
6.546332890315219588e-01,2.794341272965621820e-02
6.574224493961029481e-01,2.768669199572100156e-02
6.601917195769333446e-01,2.743214005036764477e-02
6.629411996741524371e-01,2.717974195942425217e-02
6.656709899664861041e-01,2.692948283160908826e-02
6.683811908976274863e-01,2.668134781955097332e-02
6.710719030627841919e-01,2.643532212078750568e-02
6.737432271954326701e-01,2.619139097873803002e-02
6.763952641542463340e-01,2.594953968365410965e-02
6.790281149102235236e-01,2.570975357354584462e-02
6.816418805339796716e-01,2.547201803508683179e-02
6.842366621832480789e-01,2.523631850449456829e-02
6.868125610905533307e-01,2.500264046838928528e-02
6.893696785510711189e-01,2.477096946463014024e-02
6.919081159106821310e-01,2.454129108312873980e-02
6.944279745541908078e-01,2.431359096664211655e-02
6.969293558937463828e-01,2.408785481154254032e-02
6.994123613574363407e-01,2.386406836856654057e-02
7.018770923780639492e-01,2.364221744354277552e-02
7.043236503821135308e-01,2.342228789809809239e-02
7.067521367788802689e-01,2.320426565034426972e-02
7.091626529497963016e-01,2.298813667554287093e-02
7.115553002379276792e-01,2.277388700675028396e-02
7.139301799376482904e-01,2.256150273544295370e-02
7.162873932844999736e-01,2.235097001212184992e-02
7.186270414452107236e-01,2.214227504689901885e-02
7.209492255079055223e-01,2.193540411006309268e-02
7.232540464724823703e-01,2.173034353262663296e-02
7.255416052411605143e-01,2.152707970685447184e-02
7.278120026092096406e-01,2.132559908677284302e-02
7.300653392558316135e-01,2.112588818866150894e-02
7.323017157352292861e-01,2.092793359152630636e-02
7.345212324678329630e-01,2.073172193755474374e-02
7.367239897317033881e-01,2.053723993255310645e-02
7.389100876540841689e-01,2.034447434636756091e-02
7.410796262031345005e-01,2.015341201328668327e-02
7.432327051798177653e-01,1.996403983242790031e-02
7.453694242099500045e-01,1.977634476810714859e-02
7.474898827364183651e-01,1.959031385019160965e-02
7.495941800115419884e-01,1.940593417443745722e-02
7.516824150896055379e-01,1.922319290281048962e-02
7.537546868195423855e-01,1.904207726379168394e-02
7.558110938377713417e-01,1.886257455266736327e-02
7.578517345611949230e-01,1.868467213180350500e-02
7.598767071803337325e-01,1.850835743090637267e-02
7.618861096526271526e-01,1.833361794726722643e-02
7.638800396958744798e-01,1.816044124599313497e-02
7.658585947818243866e-01,1.798881496022356266e-02
7.678218721299164828e-01,1.781872679133243362e-02
7.697699687011532177e-01,1.765016450911756699e-02
7.717029811921303217e-01,1.748311595197537052e-02
7.736210060291986990e-01,1.731756902706294357e-02
7.755241393627689828e-01,1.715351171044703429e-02
7.774124770617591995e-01,1.699093204723961179e-02
7.792861147081662221e-01,1.682981815172200288e-02
7.811451475917869924e-01,1.667015820745551199e-02
7.829896707050628679e-01,1.651194046738053978e-02
7.848197787380658541e-01,1.635515325390315966e-02
7.866355660736024102e-01,1.619978495897103979e-02
7.884371267824571428e-01,1.604582404413688185e-02
7.902245546187598446e-01,1.589325904061098665e-02
7.919979430154767686e-01,1.574207854930294651e-02
7.937573850800330177e-01,1.559227124085185538e-02
7.955029735900442933e-01,1.544382585564697992e-02
7.972348009891840892e-01,1.529673120383699680e-02
7.989529593831617982e-01,1.515097616532955563e-02
8.006575405358202779e-01,1.500654968978080983e-02
8.023486358653558748e-01,1.486344079657467808e-02
8.040263364406410318e-01,1.472163857479354653e-02
8.056907329776713533e-01,1.458113218317853323e-02
8.073419158361200276e-01,1.444191085008113794e-02
8.089799750160013847e-01,1.430396387340583143e-02
8.106050001544494732e-01,1.416728062054342999e-02
8.122170805225914503e-01,1.403185052829676940e-02
8.138163050225393214e-01,1.389766310279707401e-02
8.154027621844793794e-01,1.376470791941255233e-02
8.169765401638635627e-01,1.363297462264891589e-02
8.185377267387092814e-01,1.350245292604167723e-02
8.200864093069857308e-01,1.337313261204160775e-02
8.216226748841107819e-01,1.324500353189183958e-02
8.231466101005374680e-01,1.311805560549819324e-02
8.246583011994417234e-01,1.299227882129181180e-02
8.261578340344939431e-01,1.286766323608574090e-02
8.276452940677320180e-01,1.274419897492383436e-02
8.291207663675219663e-01,1.262187623092343725e-02
8.305843356066057170e-01,1.250068526511167143e-02
8.320360860602434849e-01,1.238061640625493127e-02
8.334761016044313076e-01,1.226166005068314926e-02
8.349044657142152825e-01,1.214380666210723887e-02
8.363212614620828544e-01,1.202704677143109392e-02
8.377265715164372573e-01,1.191137097655801079e-02
8.391204781401582213e-01,1.179676994219110153e-02
8.405030631892311810e-01,1.168323439962927479e-02
8.418744081114660771e-01,1.157075514655708272e-02
8.432345939452863259e-01,1.145932304683000211e-02
8.445837013185955033e-01,1.134892903025479065e-02
8.459218104477208566e-01,1.123956409236459911e-02
8.472490011364219864e-01,1.113121929419036600e-02
8.485653527749792424e-01,1.102388576202680513e-02
8.498709443393492879e-01,1.091755468719453337e-02
8.511658543903878327e-01,1.081221732579789978e-02
8.524501610731468615e-01,1.070786499847838948e-02
8.537239421162274855e-01,1.060448909016480958e-02
8.549872748312085102e-01,1.050208104981886423e-02
8.562402361121328465e-01,1.040063239017751696e-02
8.574829024350629769e-01,1.030013468749128858e-02
8.587153498576884925e-01,1.020057958125984536e-02
8.599376540190035723e-01,1.010195877396349862e-02
8.611498901390390870e-01,1.000426403079186614e-02
8.623521330186529887e-01,9.907487179369395616e-03
8.635444570393826513e-01,9.811620109477555557e-03
8.647269361633431739e-01,9.716654772774849236e-03
8.658996439331909656e-01,9.622583182513343505e-03
8.670626534721349588e-01,9.529397413252874843e-03
8.682160374840014461e-01,9.437089600572700146e-03
8.693598682533547617e-01,9.345651940780375436e-03
8.704942176456589298e-01,9.255076690618908516e-03
8.716191571074993760e-01,9.165356166971014643e-03
8.727347576668453843e-01,9.076482746561555931e-03
8.738410899333637349e-01,8.988448865657893902e-03
8.749382240987795267e-01,8.901247019768000757e-03
8.760262299372766348e-01,8.814869763337285224e-03
8.771051768059489051e-01,8.729309709443034901e-03
8.781751336452910950e-01,8.644559529487486418e-03
8.792361689797337787e-01,8.560611952889290999e-03
8.802883509182201083e-01,8.477459766773127320e-03
8.813317471548195448e-01,8.395095815658551106e-03
8.823664249693857764e-01,8.313513001146832435e-03
8.833924512282497199e-01,8.232704281606923954e-03
8.844098923849551541e-01,8.152662671859866109e-03
8.854188144810231087e-01,8.073381242862678886e-03
8.864192831467605505e-01,7.994853121390654155e-03
8.874113636020988238e-01,7.917071489718924618e-03
8.883951206574689508e-01,7.840029585303224385e-03
8.893706187147111253e-01,7.763720700459487284e-03
8.903379217680120750e-01,7.688138182043295979e-03
8.912970934048792815e-01,7.613275431128089035e-03
8.922481968071448444e-01,7.539125902683063533e-03
8.931912947519969892e-01,7.465683105250485278e-03
8.941264496130473249e-01,7.392940600622309455e-03
8.950537233614164201e-01,7.320892003516868939e-03
8.959731775668577924e-01,7.249530981254734274e-03
8.968848733989027711e-01,7.178851253434495594e-03
8.977888716280331138e-01,7.108846591608342438e-03
8.986852326268827129e-01,7.039510818957210765e-03
8.995740163714566195e-01,6.970837809966308127e-03
9.004552824423817103e-01,6.902821490100051645e-03
9.013290900261782257e-01,6.835455835477310428e-03
9.021954979165521804e-01,6.768734872546610694e-03
9.030545645157157519e-01,6.702652677761246347e-03
9.039063478357208803e-01,6.637203377254997580e-03
9.047509054998209566e-01,6.572381146517553702e-03
9.055882947438490538e-01,6.508180210070471997e-03
9.064185724176191394e-01,6.444594841143141788e-03
9.072417949863407216e-01,6.381619361349536064e-03
9.080580185320572539e-01,6.319248140364886780e-03
9.088672987551001947e-01,6.257475595602994198e-03
9.096696909755599414e-01,6.196296191894007203e-03
9.104652501347758609e-01,6.135704441162487255e-03
9.112540307968377551e-01,6.075694902106434231e-03
9.120360871501074218e-01,6.016262179876474478e-03
9.128114730087530937e-01,5.957400925755866779e-03
9.135802418142988657e-01,5.899105836841184863e-03
9.143424466371885551e-01,5.841371655723441407e-03
9.150981401783607749e-01,5.784193170170397712e-03
9.158473747708394397e-01,5.727565212809183036e-03
9.165902023813363719e-01,5.671482660809932207e-03
9.173266746118629023e-01,5.615940435570219470e-03
9.180568427013588995e-01,5.560933502400186232e-03
9.187807575273256866e-01,5.506456870208916062e-03
9.194984696074737229e-01,5.452505591191331852e-03
9.202100291013806110e-01,5.399074760516254373e-03
9.209154858121553211e-01,5.346159516015384569e-03
9.216148891881169591e-01,5.293755037873155815e-03
9.223082883244756447e-01,5.241856548317914977e-03
9.229957319650268222e-01,5.190459311313827713e-03
9.236772685038512343e-01,5.139558632254044059e-03
9.243529459870244436e-01,5.089149857654766927e-03
9.250228121143287963e-01,5.039228374850769979e-03
9.256869142409775986e-01,4.989789611691716059e-03
9.263452993793422907e-01,4.940829036239810512e-03
9.269980142006856161e-01,4.892342156468618489e-03
9.276451050369035611e-01,4.844324519962935234e-03
9.282866178822669623e-01,4.796771713620198545e-03
9.289225983951726606e-01,4.749679363352807618e-03
9.295530918998973213e-01,4.703043133791861771e-03
9.301781433883550276e-01,4.656858727992172452e-03
9.307977975218613143e-01,4.611121887138401078e-03
9.314120986328954244e-01,4.565828390252833595e-03
9.320210907268713374e-01,4.520974053904136016e-03
9.326248174839082417e-01,4.476554731917618303e-03
9.332233222606047818e-01,4.432566315086844400e-03
9.338166480918166368e-01,4.389004730886440948e-03
9.344048376924325439e-01,4.345865943186603443e-03
9.349879334591555402e-01,4.303145951968666630e-03
9.355659774722843158e-01,4.260840793042241365e-03
9.361390114974953436e-01,4.218946537763748790e-03
9.367070769876272296e-01,4.177459292756234739e-03
9.372702150844629543e-01,4.136375199630916259e-03
9.378284666205150000e-01,4.095690434709850503e-03
9.383818721208094793e-01,4.055401208750260278e-03
9.389304718046718179e-01,4.015503766670127685e-03
9.394743055875072191e-01,3.975994387275541553e-03
9.400134130825870127e-01,3.936869382989237505e-03
9.405478336028290087e-01,3.898125099580764322e-03
9.410776061625790723e-01,3.859757915898139134e-03
9.416027694793918101e-01,3.821764243600847023e-03
9.421233619758078159e-01,3.784140526894641705e-03
9.426394217811301379e-01,3.746883242267557042e-03
9.431509867331999697e-01,3.709988898227580857e-03
9.436580943801680110e-01,3.673454035041836662e-03
9.441607819822662728e-01,3.637275224477167467e-03
9.446590865135735537e-01,3.601449069542491180e-03
9.451530446637819161e-01,3.565972204232443175e-03
9.456426928399584986e-01,3.530841293272665542e-03
9.461280671683036658e-01,3.496053031866640671e-03
9.466092034959090462e-01,3.461604145443942984e-03
9.470861373925070215e-01,3.427491389410269613e-03
9.475589041522211042e-01,3.393711548898768228e-03
9.480275387953115418e-01,3.360261438523047539e-03
9.484920760699149245e-01,3.327137902131714359e-03
9.489525504537840161e-01,3.294337812564351355e-03
9.494089961560177038e-01,3.261858071409273752e-03
9.498614471187921682e-01,3.229695608762609641e-03
9.503099370190839501e-01,3.197847382989051253e-03
9.507544992703906850e-01,3.166310380484032606e-03
9.511951670244453982e-01,3.135081615437686989e-03
9.516319731729265818e-01,3.104158129600104610e-03
9.520649503491642740e-01,3.073536992048277270e-03
9.524941309298394776e-01,3.043215298954566553e-03
9.529195470366800258e-01,3.013190173356622686e-03
9.533412305381495644e-01,2.983458764929061528e-03
9.537592130511320931e-01,2.954018249756458232e-03
9.541735259426105120e-01,2.924865830107999283e-03
9.545842003313397273e-01,2.895998734213663713e-03
9.549912670895156497e-01,2.867414216041848461e-03
9.553947568444345340e-01,2.839109555078715447e-03
9.557946999801499866e-01,2.811082056108875696e-03
9.561911266391224240e-01,2.783329048997700179e-03
9.565840667238624251e-01,2.755847888475145956e-03
9.569735498985696420e-01,2.728635953921022123e-03
9.573596055907619418e-01,2.701690649151951458e-03
9.577422629929015496e-01,2.675009402209654798e-03
9.581215510640134214e-01,2.648589665150851737e-03
9.584974985312970652e-01,2.622428913838647548e-03
9.588701338917325900e-01,2.596524647735349092e-03
9.592394854136787608e-01,2.570874389696947791e-03
9.596055811384653911e-01,2.545475685768917081e-03
9.599684488819791861e-01,2.520326104983609729e-03
9.603281162362423684e-01,2.495423239159016027e-03
9.606846105709841988e-01,2.470764702699205975e-03
9.610379590352058354e-01,2.446348132396036507e-03
9.613881885587378662e-01,2.422171187232438194e-03
9.617353258537923999e-01,2.398231548187156059e-03
9.620793974165061657e-01,2.374526918040853907e-03
9.624204295284766175e-01,2.351055021183860120e-03
9.627584482582922654e-01,2.327813603425172868e-03
9.630934794630550133e-01,2.304800431803001853e-03
9.634255487898947257e-01,2.282013294396734258e-03
9.637546816774777980e-01,2.259450000140261153e-03
9.640809033575068465e-01,2.237108378636877299e-03
9.644042388562141799e-01,2.214986279975445123e-03
9.647247129958479439e-01,2.193081574548046662e-03
9.650423503961491623e-01,2.171392152869034992e-03
9.653571754758254464e-01,2.149915925395420955e-03
9.656692124540109390e-01,2.128650822348786883e-03
9.659784853517241476e-01,2.107594793538445851e-03
9.662850179933165640e-01,2.086745808186057233e-03
9.665888340079122898e-01,2.066101854751601838e-03
9.668899568308430004e-01,2.045660940760663741e-03
9.671884097050721385e-01,2.025421092633210036e-03
9.674842156826134465e-01,2.005380355513573191e-03
9.677773976259419486e-01,1.985536793101878861e-03
9.680679782093963848e-01,1.965888487486709690e-03
9.683559799205747609e-01,1.946433538979262714e-03
9.686414250617210175e-01,1.927170065948665334e-03
9.689243357511061472e-01,1.908096204658705098e-03
9.692047339243992088e-01,1.889210109105848379e-03
9.694826413360334572e-01,1.870509950858508918e-03
9.697580795605611481e-01,1.851993918897741880e-03
9.700310699940042358e-01,1.833660219459090201e-03
9.703016338551950781e-01,1.815507075875785314e-03
9.705697921871103695e-01,1.797532728423219652e-03
9.708355658581975245e-01,1.779735434164618274e-03
9.710989755636921794e-01,1.762113466798105859e-03
9.713600418269293657e-01,1.744665116504895636e-03
9.716187850006466897e-01,1.727388689798784122e-03
9.718752252682786308e-01,1.710282509376886192e-03
9.721293826452452880e-01,1.693344913971542168e-03
9.723812769802312461e-01,1.676574258203565419e-03
9.726309279564577803e-01,1.659968912436584352e-03
9.728783550929481772e-01,1.643527262632659639e-03
9.731235777457830638e-01,1.627247710209090174e-03
9.733666151093515184e-01,1.611128671896369354e-03
9.736074862175905231e-01,1.595168579597427234e-03
9.738462099452203091e-01,1.579365880247949293e-03
9.740828050089692658e-01,1.563719035677922945e-03
9.743172899687941868e-01,1.548226522474292115e-03
9.745496832290897471e-01,1.532886831844869910e-03
9.747800030398923177e-01,1.517698469483289968e-03
9.750082674980761199e-01,1.502659955435159530e-03
9.752344945485412753e-01,1.487769823965340299e-03
9.754587019853945273e-01,1.473026623426302228e-03
9.756809074531223036e-01,1.458428916127706143e-03
9.759011284477564496e-01,1.443975278206986431e-03
9.761193823180324136e-01,1.429664299501093392e-03
9.763356862665396596e-01,1.415494583419328470e-03
9.765500573508656412e-01,1.401464746817220313e-03
9.767625124847307827e-01,1.387573419871581315e-03
9.769730684391169095e-01,1.373819245956537120e-03
9.771817418433886848e-01,1.360200881520672641e-03
9.773885491864071628e-01,1.346716995965237338e-03
9.775935068176354603e-01,1.333366271523351437e-03
9.777966309482384322e-01,1.320147403140354463e-03
9.779979376521736878e-01,1.307059098355097242e-03
9.781974428672758348e-01,1.294100077182301200e-03
9.783951623963345057e-01,1.281269071995952630e-03
9.785911119081628362e-01,1.268564827413652804e-03
9.787853069386612814e-01,1.255986100182078947e-03
9.789777628918718833e-01,1.243531659063342506e-03
9.791684950410274313e-01,1.231200284722403643e-03
9.793575185295925190e-01,1.218990769615412723e-03
9.795448483722970501e-01,1.206901917879123209e-03
9.797304994561635283e-01,1.194932545221178430e-03
9.799144865415269079e-01,1.183081478811419873e-03
9.800968242630474503e-01,1.171347557174138307e-03
9.802775271307163640e-01,1.159729630081240623e-03
9.804566095308556717e-01,1.148226558446446008e-03
9.806340857271081957e-01,1.136837214220320219e-03
9.808099698614245465e-01,1.125560480286296036e-03
9.809842759550404523e-01,1.114395250357607054e-03
9.811570179094479816e-01,1.103340428875093605e-03
9.813282095073607714e-01,1.092394930906004412e-03
9.814978644136697072e-01,1.081557682043608358e-03
9.816659961763968267e-01,1.070827618307750376e-03
9.818326182276365666e-01,1.060203686046286200e-03
9.819977438844958995e-01,1.049684841837363221e-03
9.821613863500229247e-01,1.039270052392648721e-03
9.823235587141321279e-01,1.028958294461346972e-03
9.824842739545218695e-01,1.018748554735120345e-03
9.826435449375849895e-01,1.008639829753854578e-03
9.828013844193141946e-01,9.986311258122395739e-04
9.829578050461985628e-01,9.887214588672615934e-04
9.831128193561162742e-01,9.789098544464541578e-04
9.832664397792180155e-01,9.691953475570178403e-04
9.834186786388080526e-01,9.595769825957228480e-04
9.835695481522137573e-01,9.500538132596900252e-04
9.837190604316530251e-01,9.406249024579082466e-04
9.838672274850929211e-01,9.312893222235897909e-04
9.840140612171038859e-01,9.220461536273213011e-04
9.841595734297058362e-01,9.128944866909621944e-04
9.843037758232091594e-01,9.038334203023966644e-04
9.844466799970492676e-01,8.948620621309916071e-04
9.845882974506148244e-01,8.859795285438583747e-04
9.847286395840705309e-01,8.771849445228733621e-04
9.848677176991726956e-01,8.684774435824250093e-04
9.850055430000794754e-01,8.598561676879756897e-04
9.851421265941555649e-01,8.513202671753014421e-04
9.852774794927693369e-01,8.428689006705007269e-04
9.854116126120853192e-01,8.345012350107374041e-04
9.855445367738512319e-01,8.262164451656776008e-04
9.856762627061770310e-01,8.180137141597057949e-04
9.858068010443101770e-01,8.098922329947949974e-04
9.859361623314041312e-01,8.018512005741160360e-04
9.860643570192810792e-01,7.938898236263453902e-04
9.861913954691895468e-01,7.860073166306443633e-04
9.863172879525545778e-01,7.782029017423806091e-04
9.864420446517245811e-01,7.704758087194825064e-04
9.865656756607111832e-01,7.628252748495028190e-04
9.866881909859231969e-01,7.552505448773216010e-04
9.868096005468960374e-01,7.477508709335749758e-04
9.869299141770141448e-01,7.403255124636855386e-04
9.870491416242294092e-01,7.329737361575809022e-04
9.871672925517734898e-01,7.256948158800605956e-04
9.872843765388641391e-01,7.184880326017812832e-04
9.874004030814067523e-01,7.113526743309332712e-04
9.875153815926904777e-01,7.042880360455029166e-04
9.876293214040791080e-01,6.972934196261834985e-04
9.877422317656956441e-01,6.903681337899151421e-04
9.878541218471029728e-01,6.835114940240117308e-04
9.879650007379787713e-01,6.767228225209580717e-04
9.880748774487838615e-01,6.700014481137545833e-04
9.881837609114284549e-01,6.633467062118999277e-04
9.882916599799294044e-01,6.567579387379605211e-04
9.883985834310660135e-01,6.502344940647156483e-04
9.885045399650276288e-01,6.437757269529314130e-04
9.886095382060586800e-01,6.373809984896731040e-04
9.887135867030965031e-01,6.310496760272126795e-04
9.888166939304062764e-01,6.247811331225135894e-04
9.889188682882092962e-01,6.185747494772545537e-04
9.890201181033072553e-01,6.124299108784628807e-04
9.891204516297014138e-01,6.063460091396581176e-04
9.892198770492066640e-01,6.003224420425746664e-04
9.893184024720612646e-01,5.943586132794061172e-04
9.894160359375311353e-01,5.884539323956335327e-04
9.895127854145099322e-01,5.826078147333484548e-04
9.896086588021143493e-01,5.768196813751314553e-04
9.897036639302735361e-01,5.710889590884559840e-04
9.897978085603168497e-01,5.654150802705981043e-04
9.898911003855526136e-01,5.597974828941030753e-04
9.899835470318466557e-01,5.542356104527272490e-04
9.900751560581925181e-01,5.487289119079080809e-04
9.901659349572802249e-01,5.432768416357411151e-04
9.902558911560582766e-01,5.378788593744367273e-04
9.903450320162926479e-01,5.325344301723118146e-04
9.904333648351199004e-01,5.272430243362346810e-04
9.905208968455974095e-01,5.220041173805775462e-04
9.906076352172482613e-01,5.168171899766500071e-04
9.906935870566014879e-01,5.116817279025932851e-04
9.907787594077295257e-01,5.065972219937880591e-04
9.908631592527793464e-01,5.015631680936912104e-04
9.909467935125008120e-01,4.965790670051609991e-04
9.910296690467697012e-01,4.916444244422404257e-04
9.911117926551080703e-01,4.867587509823846810e-04
9.911931710771985093e-01,4.819215620191725298e-04
9.912738109933953989e-01,4.771323777154344082e-04
9.913537190252322828e-01,4.723907229568442335e-04
9.914329017359240215e-01,4.676961273059503706e-04
9.915113656308661705e-01,4.630481249566287868e-04
9.915891171581293628e-01,4.584462546890010035e-04
9.916661627089499165e-01,4.538900598247504930e-04
9.917425086182165561e-01,4.493790881828825133e-04
9.918181611649538043e-01,4.449128920358879171e-04
9.918931265728001545e-01,4.404910280663549530e-04
9.919674110104831355e-01,4.361130573239649822e-04
9.920410205922906011e-01,4.317785451829124987e-04
9.921139613785380229e-01,4.274870612997342181e-04
9.921862393760316756e-01,4.232381795715220289e-04
9.922578605385286021e-01,4.190314780945696778e-04
9.923288307671924713e-01,4.148665391233813632e-04
9.923991559110453275e-01,4.107429490300882583e-04
9.924688417674167873e-01,4.066602982642543722e-04
9.925378940823884610e-01,4.026181813130513105e-04
9.926063185512349341e-01,3.986161966618431891e-04
9.926741208188616383e-01,3.946539467551212041e-04
9.927413064802390608e-01,3.907310379578265622e-04
9.928078810808322885e-01,3.868470805170432869e-04
9.928738501170286668e-01,3.830016885240460469e-04
9.929392190365609050e-01,3.791944798767379172e-04
9.930039932389264079e-01,3.754250762424225091e-04
9.930681780758048305e-01,3.716931030209471134e-04
9.931317788514697487e-01,3.679981893081983178e-04
9.931948008231992198e-01,3.643399678599368178e-04
9.932572492016813470e-01,3.607180750560060045e-04
9.933191291514172905e-01,3.571321508648564913e-04
9.933804457911207253e-01,3.535818388084305936e-04
9.934412041941141913e-01,3.500667859273660530e-04
9.935014093887215569e-01,3.465866427465629689e-04
9.935610663586582625e-01,3.431410632410546863e-04
9.936201800434171227e-01,3.397297048022212911e-04
9.936787553386515759e-01,3.363522282043279873e-04
9.937367970965567121e-01,3.330082975713748563e-04
9.937943101262443069e-01,3.296975803442880860e-04
9.938512991941179653e-01,3.264197472484060489e-04
9.939077690242436036e-01,3.231744722612897732e-04
9.939637242987159338e-01,3.199614325808439836e-04
9.940191696580241709e-01,3.167803085937349428e-04
9.940741097014127448e-01,3.136307838441349080e-04
9.941285489872399017e-01,3.105125450027479937e-04
9.941824920333325322e-01,3.074252818361434040e-04
9.942359433173397765e-01,3.043686871763887189e-04
9.942889072770817460e-01,3.013424568909623086e-04
9.943413883108959128e-01,2.983462898529814665e-04
9.943933907779809456e-01,2.953798879116940044e-04
9.944449189987379922e-01,2.924429558632694664e-04
9.944959772551074106e-01,2.895352014218694164e-04
9.945465697909054992e-01,2.866563351909903485e-04
9.945967008121551212e-01,2.838060706351033433e-04
9.946463744874162183e-01,2.809841240515485662e-04
9.946955949481123271e-01,2.781902145427132844e-04
9.947443662888540983e-01,2.754240639884687368e-04
9.947926925677610388e-01,2.726853970188935594e-04
9.948405778067799243e-01,2.699739409872420771e-04
9.948880259920003244e-01,2.672894259431842423e-04
9.949350410739683515e-01,2.646315846063060535e-04
9.949816269679964131e-01,2.620001523398564672e-04
9.950277875544720763e-01,2.593948671247694798e-04
9.950735266791624900e-01,2.568154695339184461e-04
9.951188481535178099e-01,2.542617027066299018e-04
9.951637557549711799e-01,2.517333123234464262e-04
9.952082532272356064e-01,2.492300465811232604e-04
9.952523442806007203e-01,2.467516561678883853e-04
9.952960325922236562e-01,2.442978942389237231e-04
9.953393218064203740e-01,2.418685163920935373e-04
9.953822155349529854e-01,2.394632806439102183e-04
9.954247173573146368e-01,2.370819474057240378e-04
9.954668308210128380e-01,2.347242794601622708e-04
9.955085594418497941e-01,2.323900419377804402e-04
9.955499067042001826e-01,2.300790022939495395e-04
9.955908760612870445e-01,2.277909302859680368e-04
9.956314709354552317e-01,2.255255979503888219e-04
9.956716947184418576e-01,2.232827795805831877e-04
9.957115507716459701e-01,2.210622517045072316e-04
9.957510424263936732e-01,2.188637930626947741e-04
9.957901729842036920e-01,2.166871845864551101e-04
9.958289457170482750e-01,2.145322093762994456e-04
9.958673638676128759e-01,2.123986526805607563e-04
9.959054306495545017e-01,2.102863018742325734e-04
9.959431492477556214e-01,2.081949464380109221e-04
9.959805228185784065e-01,2.061243779375363492e-04
9.960175544901151978e-01,2.040743900028512195e-04
9.960542473624368620e-01,2.020447783080439824e-04
9.960906045078401494e-01,2.000353405510988411e-04
9.961266289710918320e-01,1.980458764339428546e-04
9.961623237696710653e-01,1.960761876426800917e-04
9.961976918940098624e-01,1.941260778280336273e-04
9.962327363077315701e-01,1.921953525859644791e-04
9.962674599478867909e-01,1.902838194384863795e-04
9.963018657251877519e-01,1.883912878146689544e-04
9.963359565242407845e-01,1.865175690318192261e-04
9.963697352037759192e-01,1.846624762768607118e-04
9.964032045968760354e-01,1.828258245878814411e-04
9.964363675112022367e-01,1.810074308358689443e-04
9.964692267292188932e-01,1.792071137066240255e-04
9.965017850084155748e-01,1.774246936828448632e-04
9.965340450815278750e-01,1.756599930263996279e-04
9.965660096567561244e-01,1.739128357607596417e-04
9.965976814179814403e-01,1.721830476536119741e-04
9.966290630249816651e-01,1.704704561996352912e-04
9.966601571136433080e-01,1.687748906034560619e-04
9.966909662961734861e-01,1.670961817627601308e-04
9.967214931613089801e-01,1.654341622515754855e-04
9.967517402745236232e-01,1.637886663037187130e-04
9.967817101782345812e-01,1.621595297963978233e-04
9.968114053920055229e-01,1.605465902339878420e-04
9.968408284127501240e-01,1.589496867319535557e-04
9.968699817149309084e-01,1.573686600009352129e-04
9.968988677507595320e-01,1.558033523309912990e-04
9.969274889503926262e-01,1.542536075759891150e-04
9.969558477221280857e-01,1.527192711381604527e-04
9.969839464525980244e-01,1.512001899527973768e-04
9.970117875069612889e-01,1.496962124731035081e-04
9.970393732290928623e-01,1.482071886551940320e-04
9.970667059417737121e-01,1.467329699432379816e-04
9.970937879468771969e-01,1.452734092547564027e-04
9.971206215255540295e-01,1.438283609660545245e-04
9.971472089384169069e-01,1.423976808978023325e-04
9.971735524257222538e-01,1.409812263007563841e-04
9.971996542075511893e-01,1.395788558416173944e-04
9.972255164839878283e-01,1.381904295890359782e-04
9.972511414352980275e-01,1.368158089997464357e-04
9.972765312221035794e-01,1.354548569048426776e-04
9.973016879855587380e-01,1.341074374961828447e-04
9.973266138475217479e-01,1.327734163129376662e-04
9.973513109107261521e-01,1.314526602282607899e-04
9.973757812589516547e-01,1.301450374360955866e-04
9.974000269571919874e-01,1.288504174381111379e-04
9.974240500518217756e-01,1.275686710307625269e-04
9.974478525707625165e-01,1.262996702924866813e-04
9.974714365236464486e-01,1.250432885710164497e-04
9.974948039019790880e-01,1.237994004708222872e-04
9.975179566793006547e-01,1.225678818406790861e-04
9.975408968113456121e-01,1.213486097613493273e-04
9.975636262362018725e-01,1.201414625333978135e-04
9.975861468744666727e-01,1.189463196651161371e-04
9.976084606294035595e-01,1.177630618605715195e-04
9.976305693870958224e-01,1.165915710077722024e-04
9.976524750165995936e-01,1.154317301669459487e-04
9.976741793700963923e-01,1.142834235589420194e-04
9.976956842830416727e-01,1.131465365537386990e-04
9.977169915743160367e-01,1.120209556590688084e-04
9.977381030463712275e-01,1.109065685091564974e-04
9.977590204853773459e-01,1.098032638535614554e-04
9.977797456613675120e-01,1.087109315461406756e-04
9.978002803283827493e-01,1.076294625341114576e-04
9.978206262246135383e-01,1.065587488472263128e-04
9.978407850725414807e-01,1.054986835870500147e-04
9.978607585790796319e-01,1.044491609163506000e-04
9.978805484357112787e-01,1.034100760485863880e-04
9.979001563186282731e-01,1.023813252375011369e-04
9.979195838888659242e-01,1.013628057668210328e-04
9.979388327924398894e-01,1.003544159400505042e-04
9.979579046604798442e-01,9.935605507037502014e-05
9.979768011093619329e-01,9.836762347065673652e-05
9.979955237408408841e-01,9.738902244353215252e-05
9.980140741421807959e-01,9.642015427160756185e-05
9.980324538862843653e-01,9.546092220774762349e-05
9.980506645318213410e-01,9.451123046546666066e-05
9.980687076233553112e-01,9.357098420940772581e-05
9.980865846914707129e-01,9.264008954591939303e-05
9.981042972528967328e-01,9.171845351372501925e-05
9.981218468106322073e-01,9.080598407468109981e-05
9.981392348540674142e-01,8.990259010463328348e-05
9.981564628591067523e-01,8.900818138435599312e-05
9.981735322882886452e-01,8.812266859058500302e-05
9.981904445909054457e-01,8.724596328713805351e-05
9.982072012031220076e-01,8.637797791612041281e-05
9.982238035480933691e-01,8.551862578922331433e-05
9.982402530360805493e-01,8.466782107910202863e-05
9.982565510645664553e-01,8.382547881084273153e-05
9.982726990183705684e-01,8.299151485351037572e-05
9.982886982697619649e-01,8.216584591178539908e-05
9.983045501785714482e-01,8.134838951767762831e-05
9.983202560923034596e-01,8.053906402232456055e-05
9.983358173462467677e-01,7.973778858787105499e-05
9.983512352635830478e-01,7.894448317942592158e-05
9.983665111554963500e-01,7.815906855710406682e-05
9.983816463212797920e-01,7.738146626814118622e-05
9.983966420484426951e-01,7.661159863908966351e-05
9.984114996128160557e-01,7.584938876809110939e-05
9.984262202786576834e-01,7.509476051722285643e-05
9.984408052987551185e-01,7.434763850492524058e-05
9.984552559145293271e-01,7.360794809849856974e-05
9.984695733561365083e-01,7.287561540667692166e-05
9.984837588425685695e-01,7.215056727227492220e-05
9.984978135817543787e-01,7.143273126490526771e-05
9.985117387706582415e-01,7.072203567377291413e-05
9.985255355953784884e-01,7.001840950053544305e-05
9.985392052312451749e-01,6.932178245223677405e-05
9.985527488429170040e-01,6.863208493431057768e-05
9.985661675844761387e-01,6.794924804365028560e-05
9.985794625995246809e-01,6.727320356175289415e-05
9.985926350212775970e-01,6.660388394792523159e-05
9.986056859726567536e-01,6.594122233256079332e-05
9.986186165663830661e-01,6.528515251047979965e-05
9.986314279050682030e-01,6.463560893434017391e-05
9.986441210813054026e-01,6.399252670810862608e-05
9.986566971777598445e-01,6.335584158059922796e-05
9.986691572672576900e-01,6.272548993907525153e-05
9.986815024128741225e-01,6.210140880291248160e-05
9.986937336680222765e-01,6.148353581732968122e-05
9.987058520765382807e-01,6.087180924717631655e-05
9.987178586727694096e-01,6.026616797078439188e-05
9.987297544816577943e-01,5.966655147388085097e-05
9.987415405188260209e-01,5.907289984355805772e-05
9.987532177906609521e-01,5.848515376230846837e-05
9.987647872943956617e-01,5.790325450211372389e-05
9.987762500181940339e-01,5.732714391859482364e-05
9.987876069412302549e-01,5.675676444521965321e-05
9.987988590337709693e-01,5.619205908756632175e-05
9.988100072572549948e-01,5.563297141764700436e-05
9.988210525643731463e-01,5.507944556828407029e-05
9.988319958991466185e-01,5.453142622754399225e-05
9.988428381970054781e-01,5.398885863322602828e-05
9.988535803848660466e-01,5.345168856740400922e-05
9.988642233812069504e-01,5.291986235102558205e-05
9.988747680961462816e-01,5.239332683856140797e-05
9.988852154315160936e-01,5.187202941270949202e-05
9.988955662809371194e-01,5.135591797914968424e-05
9.989058215298932675e-01,5.084494096135397660e-05
9.989159820558045633e-01,5.033904729544437599e-05
9.989260487281003131e-01,4.983818642510361857e-05
9.989360224082902695e-01,4.934230829653624535e-05
9.989459039500371285e-01,4.885136335347788403e-05
9.989556941992268069e-01,4.836530253225743316e-05
9.989653939940386085e-01,4.788407725690469472e-05
9.989750041650141688e-01,4.740763943430809004e-05
9.989845255351282871e-01,4.693594144942066340e-05
9.989939589198543191e-01,4.646893616051114097e-05
9.990033051272346754e-01,4.600657689446777007e-05
9.990125649579462142e-01,4.554881744214047149e-05
9.990217392053670764e-01,4.509561205373554166e-05
9.990308286556431883e-01,4.464691543425594551e-05
9.990398340877523209e-01,4.420268273898027479e-05
9.990487562735703708e-01,4.376286956899628231e-05
9.990575959779343096e-01,4.332743196676892773e-05
9.990663539587062436e-01,4.289632641175889979e-05
9.990750309668364748e-01,4.246950981608437777e-05
9.990836277464256732e-01,4.204693952021962879e-05
9.990921450347870492e-01,4.162857328874556553e-05
9.991005835625074161e-01,4.121436930613314839e-05
9.991089440535081412e-01,4.080428617257475017e-05
9.991172272251058750e-01,4.039828289985677453e-05
9.991254337880711711e-01,3.999631890726728072e-05
9.991335644466885491e-01,3.959835401755293946e-05
9.991416198988147812e-01,3.920434845290745777e-05
9.991496008359371794e-01,3.881426283100554713e-05
9.991575079432312156e-01,3.842805816107601095e-05
9.991653418996173652e-01,3.804569584000836103e-05
9.991731033778178395e-01,3.766713764850628508e-05
9.991807930444127628e-01,3.729234574727102470e-05
9.991884115598956839e-01,3.692128267322810785e-05
9.991959595787285320e-01,3.655391133579136435e-05
9.992034377493963504e-01,3.619019501315929807e-05
9.992108467144614758e-01,3.583009734865292976e-05
9.992181871106164959e-01,3.547358234708996075e-05
9.992254595687387608e-01,3.512061437118971441e-05
9.992326647139414542e-01,3.477115813802131013e-05
9.992398031656267721e-01,3.442517871547974876e-05
9.992468755375373268e-01,3.408264151880169345e-05
9.992538824378076612e-01,3.374351230711592452e-05
9.992608244690146524e-01,3.340775718002310179e-05
9.992677022282279165e-01,3.307534257421671973e-05
9.992745163070604342e-01,3.274623526013045619e-05
9.992812672917164019e-01,3.242040233862336656e-05
9.992879557630423015e-01,3.209781123769818678e-05
9.992945822965736413e-01,3.177842970924734441e-05
9.993011474625842494e-01,3.146222582583829924e-05
9.993076518261331254e-01,3.114916797752384758e-05
9.993140959471125129e-01,3.083922486868864569e-05
9.993204803802944181e-01,3.053236551492710736e-05
9.993268056753765727e-01,3.022855923994758655e-05
9.993330723770293966e-01,2.992777567251414799e-05
9.993392810249406288e-01,2.962998474341203779e-05
9.993454321538612906e-01,2.933515668244761470e-05
9.993515262936497612e-01,2.904326201547793431e-05
9.993575639693168533e-01,2.875427156146581200e-05
9.993635457010693335e-01,2.846815642957014957e-05
9.993694720043536650e-01,2.818488801625911147e-05
9.993753433898989735e-01,2.790443800245594218e-05
9.993811603637605678e-01,2.762677835071318305e-05
9.993869234273613511e-01,2.735188130241087700e-05
9.993926330775346756e-01,2.707971937498851570e-05
9.993982898065656428e-01,2.681026535919868090e-05
9.994038941022324041e-01,2.654349231639173127e-05
9.994094464478473494e-01,2.627937357582746212e-05
9.994149473222969648e-01,2.601788273200966210e-05
9.994203972000832437e-01,2.575899364205281653e-05
9.994257965513619890e-01,2.550268042306924116e-05
9.994311458419840033e-01,2.524891744958605180e-05
9.994364455335323916e-01,2.499767935098752122e-05
9.994416960833625296e-01,2.474894100897943522e-05
9.994468979446404777e-01,2.450267755508387071e-05
9.994520515663803950e-01,2.425886436815353009e-05
9.994571573934827313e-01,2.401747707191439024e-05
9.994622158667711975e-01,2.377849153253255634e-05
9.994672274230307352e-01,2.354188385620200016e-05
9.994721924950430436e-01,2.330763038676128711e-05
9.994771115116237725e-01,2.307570770332888392e-05
9.994819848976583820e-01,2.284609261796537817e-05
9.994868130741377810e-01,2.261876217335882187e-05
9.994915964581938539e-01,2.239369364053014289e-05
9.994963354631343222e-01,2.217086451656430967e-05
9.995010304984780491e-01,2.195025252236393202e-05
9.995056819699890127e-01,2.173183560042207270e-05
9.995102902797102784e-01,2.151559191262186594e-05
9.995148558259988603e-01,2.130149983805333061e-05
9.995193790035579173e-01,2.108953797085491347e-05
9.995238602034715036e-01,2.087968511807651988e-05
9.995282998132356544e-01,2.067192029756072190e-05
9.995326982167926921e-01,2.046622273584945866e-05
9.995370557945628676e-01,2.026257186610718269e-05
9.995413729234764455e-01,2.006094732606748609e-05
9.995456499770055681e-01,1.986132895600013670e-05
9.995498873251955629e-01,1.966369679669544127e-05
9.995540853346963628e-01,1.946803108747292518e-05
9.995582443687933694e-01,1.927431226420549937e-05
9.995623647874378737e-01,1.908252095736614814e-05
9.995664469472781422e-01,1.889263799009387849e-05
9.995704912016881716e-01,1.870464437627630518e-05
9.995744979007988862e-01,1.851852131865520059e-05
9.995784673915267815e-01,1.833425020694693535e-05
9.995824000176039004e-01,1.815181261598425411e-05
9.995862961196061436e-01,1.797119030387640473e-05
9.995901560349825798e-01,1.779236521018507660e-05
9.995939800980836454e-01,1.761531945412222959e-05
9.995977686401892326e-01,1.744003533276204478e-05
9.996015219895375559e-01,1.726649531927316669e-05
9.996052404713513528e-01,1.709468206116848251e-05
9.996089244078671943e-01,1.692457837856983956e-05
9.996125741183611302e-01,1.675616726249368110e-05
9.996161899191765565e-01,1.658943187315004494e-05
9.996197721237504163e-01,1.642435553826087778e-05
9.996233210426404003e-01,1.626092175139512081e-05
9.996268369835508150e-01,1.609911417031787971e-05
9.996303202513584507e-01,1.593891661535956443e-05
9.996337711481383392e-01,1.578031306779773774e-05
9.996371899731900657e-01,1.562328766825739186e-05
9.996405770230619714e-01,1.546782471512700701e-05
9.996439325915772445e-01,1.531390866298822011e-05
9.996472569698577892e-01,1.516152412106434333e-05
9.996505504463500946e-01,1.501065585168109343e-05
9.996538133068487708e-01,1.486128876874470399e-05
9.996570458345207522e-01,1.471340793623520454e-05
9.996602483099297221e-01,1.456699856671252890e-05
9.996634210110596497e-01,1.442204601984067545e-05
9.996665642133382157e-01,1.427853580092330743e-05
9.996696781896606820e-01,1.413645355945609747e-05
9.996727632104122074e-01,1.399578508769335461e-05
9.996758195434913841e-01,1.385651631922711646e-05
9.996788474543326641e-01,1.371863332758218238e-05
9.996818472059288974e-01,1.358212232482507704e-05
9.996848190588538685e-01,1.344696966018489947e-05
9.996877632712839468e-01,1.331316181869078931e-05
9.996906800990207342e-01,1.318068541982002150e-05
9.996935697955116051e-01,1.304952721616150526e-05
9.996964326118723543e-01,1.291967409209249492e-05
9.996992687969079583e-01,1.279111306246663932e-05
9.997020785971336698e-01,1.266383127131780954e-05
9.997048622567961118e-01,1.253781599057409631e-05
9.997076200178937055e-01,1.241305461878636434e-05
9.997103521201978760e-01,1.228953467986949196e-05
9.997130588012727026e-01,1.216724382185429687e-05
9.997157402964953476e-01,1.204616981565452888e-05
9.997183968390762621e-01,1.192630055384352565e-05
9.997210286600786144e-01,1.180762404944471234e-05
9.997236359884382750e-01,1.169012843473416635e-05
9.997262190509832447e-01,1.157380196005335668e-05
9.997287780724523065e-01,1.145863299263620317e-05
9.997313132755151210e-01,1.134461001544535658e-05
9.997338248807906558e-01,1.123172162602162630e-05
9.997363131068656150e-01,1.111995653534487013e-05
9.997387781703134246e-01,1.100930356670459272e-05
9.997412202857131058e-01,1.089975165458419310e-05
9.997436396656663726e-01,1.079128984355387910e-05
9.997460365208165056e-01,1.068390728717621437e-05
9.997484110598665596e-01,1.057759324692249386e-05
9.997507634895961282e-01,1.047233709109838252e-05
9.997530940148799949e-01,1.036812829378251691e-05
9.997554028387045655e-01,1.026495643377338578e-05
9.997576901621860745e-01,1.016281119354819101e-05
9.997599561845870175e-01,1.006168235823203907e-05
9.997622011033339140e-01,9.961559814575936418e-06
9.997644251140328508e-01,9.862433549947097449e-06
9.997666284104876899e-01,9.764293651327158636e-06
9.997688111847150561e-01,9.667130304321775084e-06
9.997709736269619896e-01,9.570933792180034205e-06
9.997731159257213784e-01,9.475694494822265181e-06
9.997752382677481675e-01,9.381402887879554427e-06
9.997773408380753457e-01,9.288049541740772539e-06
9.997794238200301553e-01,9.195625120610441565e-06
9.997814873952487469e-01,9.104120381575924730e-06
9.997835317436926106e-01,9.013526173682644333e-06
9.997855570436631201e-01,8.923833437020363589e-06
9.997875634718176308e-01,8.835033201816700439e-06
9.997895512031836907e-01,8.747116587540865052e-06
9.997915204111743614e-01,8.660074802016372476e-06
9.997934712676034286e-01,8.573899140541371827e-06
9.997954039426990569e-01,8.488580985018934872e-06
9.997973186051194450e-01,8.404111803095896274e-06
9.997992154219661476e-01,8.320483147309108750e-06
9.998010945587992859e-01,8.237686654241967667e-06
9.998029561796510922e-01,8.155714043687527240e-06
9.998048004470401207e-01,8.074557117821149242e-06
9.998066275219852361e-01,7.994207760381335750e-06
9.998084375640189370e-01,7.914657935857582094e-06
9.998102307312014547e-01,7.835899688688016429e-06
9.998120071801341879e-01,7.757925142463307347e-06
9.998137670659728027e-01,7.680726499139633052e-06
9.998155105424407774e-01,7.604296038259455092e-06
9.998172377618425033e-01,7.528626116178933682e-06
9.998189488750757192e-01,7.453709165304691721e-06
9.998206440316458332e-01,7.379537693336531768e-06
9.998223233796769138e-01,7.306104282518736838e-06
9.998239870659261230e-01,7.233401588898861520e-06
9.998256352357943744e-01,7.161422341592783509e-06
9.998272680333406548e-01,7.090159342058677788e-06
9.998288856012930159e-01,7.019605463376630350e-06
9.998304880810614526e-01,6.949753649536475768e-06
9.998320756127495601e-01,6.880596914732649889e-06
9.998336483351670800e-01,6.812128342665137778e-06
9.998352063858413352e-01,6.744341085848791194e-06
9.998367499010289983e-01,6.677228364928073008e-06
9.998382790157280819e-01,6.610783467999603636e-06
9.998397938636891524e-01,6.544999749941401582e-06
9.998412945774272087e-01,6.479870631747888033e-06
9.998427812882324517e-01,6.415389599872876436e-06
9.998442541261818306e-01,6.351550205577739141e-06
9.998457132201504782e-01,6.288346064286948313e-06
9.998471586978225911e-01,6.225770854950043281e-06
9.998485906857015326e-01,6.163818319409023982e-06
9.998500093091219343e-01,6.102482261773391417e-06
9.998514146922601320e-01,6.041756547800078879e-06
9.998528069581439359e-01,5.981635104280405923e-06
9.998541862286642878e-01,5.922111918433153006e-06
9.998555526245850311e-01,5.863181037302805563e-06
9.998569062655535689e-01,5.804836567165036825e-06
9.998582472701109669e-01,5.747072672936878972e-06
9.998595757557022790e-01,5.689883577593573980e-06
9.998608918386864275e-01,5.633263561591218177e-06
9.998621956343463069e-01,5.577206962294337380e-06
9.998634872568988863e-01,5.521708173410382281e-06
9.998647668195044247e-01,5.466761644428628422e-06
9.998660344342766848e-01,5.412361880065458544e-06
9.998672902122925921e-01,5.358503439715160830e-06
9.998685342636013385e-01,5.305180936905489156e-06
9.998697666972341525e-01,5.252389038759332150e-06
9.998709876212137360e-01,5.200122465461748207e-06
9.998721971425632571e-01,5.148375989731510944e-06
9.998733953673155650e-01,5.097144436299077717e-06
9.998745824005228489e-01,5.046422681388613724e-06
9.998757583462647425e-01,4.996205652205903842e-06
9.998769233076579832e-01,4.946488326431359357e-06
9.998780773868650718e-01,4.897265731717353040e-06
9.998792206851030429e-01,4.848532945191622367e-06
9.998803533026519030e-01,4.800285092964538588e-06
9.998814753388638454e-01,4.752517349642005195e-06
9.998825868921713544e-01,4.705224937843168364e-06
9.998836880600955324e-01,4.658403127722264317e-06
9.998847789392546481e-01,4.612047236496225664e-06
9.998858596253730191e-01,4.566152627975990115e-06
9.998869302132883385e-01,4.520714712103131959e-06
9.998879907969602243e-01,4.475728944491090377e-06
9.998890414694784345e-01,4.431190825970336477e-06
9.998900823230707502e-01,4.387095902139002825e-06
9.998911134491107466e-01,4.343439762917042574e-06
9.998921349381261203e-01,4.300218042105464860e-06
9.998931468798056832e-01,4.257426416949914624e-06
9.998941493630081334e-01,4.215060607708030212e-06
9.998951424757688278e-01,4.173116377221972099e-06
9.998961263053077753e-01,4.131589530494327047e-06
9.998971009380369646e-01,4.090475914268824255e-06
9.998980664595680246e-01,4.049771416615208745e-06
9.998990229547194408e-01,4.009471966517677375e-06
9.998999705075239941e-01,3.969573533468259818e-06
9.999009092012355326e-01,3.930072127063395413e-06
9.999018391183368548e-01,3.890963796605099222e-06
9.999027603405464815e-01,3.852244630706070198e-06
9.999036729488255393e-01,3.813910756898192122e-06
9.999045770233846442e-01,3.775958341245746183e-06
9.999054726436918950e-01,3.738383587961663541e-06
9.999063598884780912e-01,3.701182739028119789e-06
9.999072388357445051e-01,3.664352073820911843e-06
9.999081095627695426e-01,3.627887908737045928e-06
9.999089721461152935e-01,3.591786596826812303e-06
9.999098266616339714e-01,3.556044527428733537e-06
9.999106731844747964e-01,3.520658125808679351e-06
9.999115117890903237e-01,3.485623852802546192e-06
9.999123425492425499e-01,3.450938204462006028e-06
9.999131655380100181e-01,3.416597711704521232e-06
9.999139808277931474e-01,3.382598939966095376e-06
9.999147884903214489e-01,3.348938488857980521e-06
9.999155885966589663e-01,3.315612991826782797e-06
9.999163812172109367e-01,3.282619115817488558e-06
9.999171664217295641e-01,3.249953560940532154e-06
9.999179442793201256e-01,3.217613060141493314e-06
9.999187148584469664e-01,3.185594378874533333e-06
9.999194782269392734e-01,3.153894314779080906e-06
9.999202344519974028e-01,3.122509697359329256e-06
9.999209836001979879e-01,3.091437387667318335e-06
9.999217257374999335e-01,3.060674277989181964e-06
9.999224609292506338e-01,3.030217291534065660e-06
9.999231892401909683e-01,3.000063382126795139e-06
9.999239107344610744e-01,2.970209533902958846e-06
9.999246254756061214e-01,2.940652761007450629e-06
9.999253335265813059e-01,2.911390107296004971e-06
9.999260349497581801e-01,2.882418646039291539e-06
9.999267298069288712e-01,2.853735479630568536e-06
9.999274181593125199e-01,2.825337739295631939e-06
9.999281000675597220e-01,2.797222584806057576e-06
9.999287755917583009e-01,2.769387204195294319e-06
9.999294447914384154e-01,2.741828813477183175e-06
9.999301077255775549e-01,2.714544656367869594e-06
9.999307644526056471e-01,2.687532004009895193e-06
9.999314150304103865e-01,2.660788154699423923e-06
9.999320595163418979e-01,2.634310433616176624e-06
9.999326979672180649e-01,2.608096192555682219e-06
9.999333304393288602e-01,2.582142809664741701e-06
9.999339569884417855e-01,2.556447689178981747e-06
9.999345776698066457e-01,2.531008261163379310e-06
9.999351925381601003e-01,2.505821981255368801e-06
9.999358016477302158e-01,2.480886330410140557e-06
9.999364050522420166e-01,2.456198814649019114e-06
9.999370028049211490e-01,2.431756964809801518e-06
9.999375949584986545e-01,2.407558336299941665e-06
9.999381815652166328e-01,2.383600508852183833e-06
9.999387626768310167e-01,2.359881086282282043e-06
9.999393383446175676e-01,2.336397696249645481e-06
9.999399086193754282e-01,2.313147990019858845e-06
9.999404735514320075e-01,2.290129642229894117e-06
9.999410331906468663e-01,2.267340350655661442e-06
9.999415875864164915e-01,2.244777835981552204e-06
9.999421367876785149e-01,2.222439841572747684e-06
9.999426808429154878e-01,2.200324133249320028e-06
9.999432198001598771e-01,2.178428499062900574e-06
9.999437537069976178e-01,2.156750749075562754e-06
9.999442826105722215e-01,2.135288715140600642e-06
9.999448065575894384e-01,2.114040250685943060e-06
9.999453255943203667e-01,2.093003230499272750e-06
9.999458397666068921e-01,2.072175550515585853e-06
9.999463491198637977e-01,2.051555127606850336e-06
9.999468536990846479e-01,2.031139899373485962e-06
9.999473535488441200e-01,2.010927823938334535e-06
9.999478487133026672e-01,1.990916879742256875e-06
9.999483392362102929e-01,1.971105065342054051e-06
9.999488251609103262e-01,1.951490399210387610e-06
9.999493065303427519e-01,1.932070919537447660e-06
9.999497833870487629e-01,1.912844684034837213e-06
9.999502557731735353e-01,1.893809769741414872e-06
9.999507237304706697e-01,1.874964272830791343e-06
9.999511873003051887e-01,1.856306308421145766e-06
9.999516465236578666e-01,1.837834010386537901e-06
9.999521014411278941e-01,1.819545531170361406e-06
9.999525520929372080e-01,1.801439041600647241e-06
9.999529985189331560e-01,1.783512730706951026e-06
9.999534407585932705e-01,1.765764805539449255e-06
9.999538788510269338e-01,1.748193490989444961e-06
9.999543128349802634e-01,1.730797029611921942e-06
9.999547427488388873e-01,1.713573681449858692e-06
9.999551686306312748e-01,1.696521723860041154e-06
9.999555905180319559e-01,1.679639451340981204e-06
9.999560084483652966e-01,1.662925175362181702e-06
9.999564224586078298e-01,1.646377224195335742e-06
9.999568325853923634e-01,1.629993942747213614e-06
9.999572388650109778e-01,1.613773692393972788e-06
9.999576413334174685e-01,1.597714850817460534e-06
9.999580400262317870e-01,1.581815811842812722e-06
9.999584349787420390e-01,1.566074985277884112e-06
9.999588262259074822e-01,1.550490796754279966e-06
9.999592138023625232e-01,1.535061687569750744e-06
9.999595977424189375e-01,1.519786114532479921e-06
9.999599780800695337e-01,1.504662549806597246e-06
9.999603548489900406e-01,1.489689480759443666e-06
9.999607280825433264e-01,1.474865409810356255e-06
9.999610978137811745e-01,1.460188854280745920e-06
9.999614640754478367e-01,1.445658346245980775e-06
9.999618268999826975e-01,1.431272432388433334e-06
9.999621863195232718e-01,1.417029673852195092e-06
9.999625423659075363e-01,1.402928646099235510e-06
9.999628950706771491e-01,1.388967938766789612e-06
9.999632444650801144e-01,1.375146155526467615e-06
9.999635905800734470e-01,1.361461913944467803e-06
9.999639334463257256e-01,1.347913845343375698e-06
9.999642730942198687e-01,1.334500594665338374e-06
9.999646095538560209e-01,1.321220820336407266e-06
9.999649428550536623e-01,1.308073194132521248e-06
9.999652730273550505e-01,1.295056401046532627e-06
9.999656001000266636e-01,1.282169139156748899e-06
9.999659241020627531e-01,1.269410119496779785e-06
9.999662450621872312e-01,1.256778065926497267e-06
9.999665630088565571e-01,1.244271715004550140e-06
9.999668779702619581e-01,1.231889815861880183e-06
9.999671899743320935e-01,1.219631130076672568e-06
9.999674990487353865e-01,1.207494431550550347e-06
9.999678052208824663e-01,1.195478506385845943e-06
9.999681085179285001e-01,1.183582152764247586e-06
9.999684089667756348e-01,1.171804180826653619e-06
9.999687065940749964e-01,1.160143412554051715e-06
9.999690014262301307e-01,1.148598681649837200e-06
9.999692934893975593e-01,1.137168833423052101e-06
9.999695828094907757e-01,1.125852724672951075e-06
9.999698694121813558e-01,1.114649223574713158e-06
9.999701533229015116e-01,1.103557209566133320e-06
9.999704345668468664e-01,1.092575573235678806e-06
9.999707131689774542e-01,1.081703216211421512e-06
9.999709891540212725e-01,1.070939051051235837e-06
9.999712625464755034e-01,1.060282001134083272e-06
9.999715333706089559e-01,1.049731000552229792e-06
9.999718016504640650e-01,1.039284994004761526e-06
9.999720674098595552e-01,1.028942936691936249e-06
9.999723306723912186e-01,1.018703794210732567e-06
9.999725914614356892e-01,1.008566542451440543e-06
9.999728498001512200e-01,9.985301674951330088e-07
9.999731057114800148e-01,9.885936655123756764e-07
9.999733592181503372e-01,9.787560426627300655e-07
9.999736103426788425e-01,9.690163149954001388e-07
9.999738591073716876e-01,9.593735083508612833e-07
9.999741055343274176e-01,9.498266582633362196e-07
9.999743496454379654e-01,9.403748098644433093e-07
9.999745914623915377e-01,9.310170177876020056e-07
9.999748310066738366e-01,9.217523460735217636e-07
9.999750682995699469e-01,9.125798680766334868e-07
9.999753033621666676e-01,9.034986663723191971e-07
9.999755362153539551e-01,8.945078326652588342e-07
9.999757668798269217e-01,8.856064676984992573e-07
9.999759953760873898e-01,8.767936811635527087e-07
9.999762217244461127e-01,8.680685916113913338e-07
9.999764459450244392e-01,8.594303263642002171e-07
9.999766680577553135e-01,8.508780214281969404e-07
9.999768880823864947e-01,8.424108214071326837e-07
9.999771060384810006e-01,8.340278794167775788e-07
9.999773219454193285e-01,8.257283570002537314e-07
9.999775358224010091e-01,8.175114240440942557e-07
9.999777476884466054e-01,8.093762586953150432e-07
9.999779575623990446e-01,8.013220472791318649e-07
9.999781654629252836e-01,7.933479842176192675e-07
9.999783714085183073e-01,7.854532719491717165e-07
9.999785754174979058e-01,7.776371208486564470e-07
9.999787775080135610e-01,7.698987491485298150e-07
9.999789776980448908e-01,7.622373828605685941e-07
9.999791760054036471e-01,7.546522556984942571e-07
9.999793724477352708e-01,7.471426090013632928e-07
9.999795670425208893e-01,7.397076916576256198e-07
9.999797598070777616e-01,7.323467600300327867e-07
9.999799507585617198e-01,7.250590778812953728e-07
9.999801399139688352e-01,7.178439163003738629e-07
9.999803272901356399e-01,7.107005536296571074e-07
9.999805129037420137e-01,7.036282753927167650e-07
9.999806967713119610e-01,6.966263742228759551e-07
9.999808789092150541e-01,6.896941497924921710e-07
9.999810593336677655e-01,6.828309087428433871e-07
9.999812380607356888e-01,6.760359646148614095e-07
9.999814151063338707e-01,6.693086377804037291e-07
9.999815904862290328e-01,6.626482553743118441e-07
9.999817642160402364e-01,6.560541512271394797e-07
9.999819363112407711e-01,6.495256657984612372e-07
9.999821067871597080e-01,6.430621461109805248e-07
9.999822756589823447e-01,6.366629456851569311e-07
9.999824429417525362e-01,6.303274244745767642e-07
9.999826086503734723e-01,6.240549488019623592e-07
9.999827727996088989e-01,6.178448912957332284e-07
9.999829354040847829e-01,6.116966308273280584e-07
9.999830964782904230e-01,6.056095524490209507e-07
9.999832560365797818e-01,5.995830473324426058e-07
9.999834140931725956e-01,5.936165127077128532e-07
9.999835706621554854e-01,5.877093518030927307e-07
9.999837257574839544e-01,5.818609737853675519e-07
9.999838793929826108e-01,5.760707937006921377e-07
9.999840315823470549e-01,5.703382324161126142e-07
9.999841823391446560e-01,5.646627165616671576e-07
9.999843316768162182e-01,5.590436784729816191e-07
9.999844796086769794e-01,5.534805561345597157e-07
9.999846261479174991e-01,5.479727931235143142e-07
9.999847713076048805e-01,5.425198385539399183e-07
9.999849151006844350e-01,5.371211470218387988e-07
9.999850575399802377e-01,5.317761785505162730e-07
9.999851986381963487e-01,5.264843985366354002e-07
9.999853384079184782e-01,5.212452776966939219e-07
9.999854768616140976e-01,5.160582920141104323e-07
9.999856140116344383e-01,5.109229226868342248e-07
9.999857498702152681e-01,5.058386560754063970e-07
9.999858844494778909e-01,5.008049836516442654e-07
9.999860177614299239e-01,4.958214019477290731e-07
9.999861498179672958e-01,4.908874125058729636e-07
9.999862806308740248e-01,4.860025218284843258e-07
9.999864102118245501e-01,4.811662413287614219e-07
9.999865385723833988e-01,4.763780872818799425e-07
9.999866657240077394e-01,4.716375807765644808e-07
9.999867916780470489e-01,4.669442476672094125e-07
9.999869164457446669e-01,4.622976185264755440e-07
9.999870400382387947e-01,4.576972285982996365e-07
9.999871624665637171e-01,4.531426177514309956e-07
9.999872837416500237e-01,4.486333304334279475e-07
9.999874038743263860e-01,4.441689156250512025e-07
9.999875228753201117e-01,4.397489267952040323e-07
9.999876407552579227e-01,4.353729218562268760e-07
9.999877575246673977e-01,4.310404631197001144e-07
9.999878731939774168e-01,4.267511172526859243e-07
9.999879877735191602e-01,4.225044552343433567e-07
9.999881012735276631e-01,4.183000523130684696e-07
9.999882137041415930e-01,4.141374879639683513e-07
9.999883250754049158e-01,4.100163458468193802e-07
9.999884353972677831e-01,4.059362137644440266e-07
9.999885446795867550e-01,4.018966836214414485e-07
9.999886529321270201e-01,3.978973513834183661e-07
9.999887601645611745e-01,3.939378170365365161e-07
9.999888663864724414e-01,3.900176845475229547e-07
9.999889716073533386e-01,3.861365618240747092e-07
9.999890758366082322e-01,3.822940606756050472e-07
9.999891790835532257e-01,3.784897967744597442e-07
9.999892813574170480e-01,3.747233896174401883e-07
9.999893826673422748e-01,3.709944624877626008e-07
9.999894830223857722e-01,3.673026424173945581e-07
9.999895824315195858e-01,3.636475601497148670e-07
9.999896809036317169e-01,3.600288501026230039e-07
9.999897784475270113e-01,3.564461503319379738e-07
9.999898750719280471e-01,3.528991024952123749e-07
9.999899707854752462e-01,3.493873518159070340e-07
9.999900655967285390e-01,3.459105470478716328e-07
9.999901595141676980e-01,3.424683404402531919e-07
9.999902525461927816e-01,3.390603877026801044e-07
9.999903447011253554e-01,3.356863479708417353e-07
9.999904359872090476e-01,3.323458837724100090e-07
9.999905264126103255e-01,3.290386609932522711e-07
9.999906159854189402e-01,3.257643488440512024e-07
9.999907047136492588e-01,3.225226198271880538e-07
9.999907926052399310e-01,3.193131497039993703e-07
9.999908796680561096e-01,3.161356174623621521e-07
9.999909659098885628e-01,3.129897052845537181e-07
9.999910513384552280e-01,3.098750985155008357e-07
9.999911359614021000e-01,3.067914856312763409e-07
9.999912197863030094e-01,3.037385582079549553e-07
9.999913028206611765e-01,3.007160108907777925e-07
9.999913850719093222e-01,2.977235413635808745e-07
9.999914665474106679e-01,2.947608503185921599e-07
9.999915472544593786e-01,2.918276414264656363e-07
9.999916272002814521e-01,2.889236213066549661e-07
9.999917063920347182e-01,2.860484994980829066e-07
9.999917848368103934e-01,2.832019884300645742e-07
9.999918625416329698e-01,2.803838033935575582e-07
9.999919395134609923e-01,2.775936625126972727e-07
9.999920157591883907e-01,2.748312867165768366e-07
9.999920912856437027e-01,2.720963997113652897e-07
9.999921660995919614e-01,2.693887279526464084e-07
9.999922402077346950e-01,2.667080006180704473e-07
9.999923136167104820e-01,2.640539495802782014e-07
9.999923863330957285e-01,2.614263093800566792e-07
9.999924583634053343e-01,2.588248171998181306e-07
9.999925297140930258e-01,2.562492128372872329e-07
9.999926003915519113e-01,2.536992386794868034e-07
9.999926704021150359e-01,2.511746396769831272e-07
9.999927397520567141e-01,2.486751633183500845e-07
9.999928084475918633e-01,2.462005596049426563e-07
9.999928764948770032e-01,2.437505810258659895e-07
9.999929439000114773e-01,2.413249825332321347e-07
9.999930106690371190e-01,2.389235215176595125e-07
9.999930768079390297e-01,2.365459577839835293e-07
9.999931423226462446e-01,2.341920535272598421e-07
9.999932072190323984e-01,2.318615733089557983e-07
9.999932715029157260e-01,2.295542840334119193e-07
9.999933351800601722e-01,2.272699549245378795e-07
9.999933982561752810e-01,2.250083575027071954e-07
9.999934607369176387e-01,2.227692655619313547e-07
9.999935226278898748e-01,2.205524551472116376e-07
9.999935839346429933e-01,2.183577045321497863e-07
9.999936446626754849e-01,2.161847941967796176e-07
9.999937048174341037e-01,2.140335068055895085e-07
9.999937644043146445e-01,2.119036271858089719e-07
9.999938234286626093e-01,2.097949423058663054e-07
9.999938818957729847e-01,2.077072412540898423e-07
9.999939398108910193e-01,2.056403152176220721e-07
9.999939971792128901e-01,2.035939574615132791e-07
9.999940540058862570e-01,2.015679633080677294e-07
9.999941102960099304e-01,1.995621301163512702e-07
9.999941660546356470e-01,1.975762572619325256e-07
9.999942212867667379e-01,1.956101461168244148e-07
9.999942759973604600e-01,1.936636000295979627e-07
9.999943301913272187e-01,1.917364243057359798e-07
9.999943838735312340e-01,1.898284261881399748e-07
9.999944370487910961e-01,1.879394148378592554e-07
9.999944897218806528e-01,1.860692013150114055e-07
9.999945418975280109e-01,1.842175985598654448e-07
9.999945935804178676e-01,1.823844213741539535e-07
9.999946447751901779e-01,1.805694864025306995e-07
9.999946954864419313e-01,1.787726121142400789e-07
9.999947457187264854e-01,1.769936187849673166e-07
9.999947954765548985e-01,1.752323284788477783e-07
9.999948447643955962e-01,1.734885650306773194e-07
9.999948935866749267e-01,1.717621540282997968e-07
9.999949419477781598e-01,1.700529227951451936e-07
9.999949898520491542e-01,1.683607003729779136e-07
9.999950373037905793e-01,1.666853175047807601e-07
9.999950843072654694e-01,1.650266066178334148e-07
9.999951308666961136e-01,1.633844018069583904e-07
9.999951769862656104e-01,1.617585388179112972e-07
9.999952226701176450e-01,1.601488550309706384e-07
9.999952679223569341e-01,1.585551894446561429e-07
9.999953127470497805e-01,1.569773826596329422e-07
9.999953571482241843e-01,1.554152768627749100e-07
9.999954011298702872e-01,1.538687158113644012e-07
9.999954446959409271e-01,1.523375448174829167e-07
9.999954878503516387e-01,1.508216107325237148e-07
9.999955305969812080e-01,1.493207619318806321e-07
9.999955729396721171e-01,1.478348482997887608e-07
9.999956148822306545e-01,1.463637212142953585e-07
9.999956564284273597e-01,1.449072335324113602e-07
9.999956975819973559e-01,1.434652395753794371e-07
9.999957383466406835e-01,1.420375951141096095e-07
9.999957787260225217e-01,1.406241573547597814e-07
9.999958187237739660e-01,1.392247849244388033e-07
9.999958583434915838e-01,1.378393378570830453e-07
9.999958975887383028e-01,1.364676775794425282e-07
9.999959364630437442e-01,1.351096668972273550e-07
9.999959749699041112e-01,1.337651699813906745e-07
9.999960131127828555e-01,1.324340523545303616e-07
9.999960508951107885e-01,1.311161808774531152e-07
9.999960883202867468e-01,1.298114237358451782e-07
9.999961253916773707e-01,1.285196504270937482e-07
9.999961621126179923e-01,1.272407317472396526e-07
9.999961984864120801e-01,1.259745397780413296e-07
9.999962345163323496e-01,1.247209478741954826e-07
9.999962702056207631e-01,1.234798306506568122e-07
9.999963055574890847e-01,1.222510639701029344e-07
9.999963405751182144e-01,1.210345249305230182e-07
9.999963752616598534e-01,1.198300918529131236e-07
9.999964096202355046e-01,1.186376442691196643e-07
9.999964436539378054e-01,1.174570629097781080e-07
9.999964773658299722e-01,1.162882296923888573e-07
9.999965107589464663e-01,1.151310277095116085e-07
9.999965438362936609e-01,1.139853412170607201e-07
9.999965766008491741e-01,1.128510556227414255e-07
9.999966090555625353e-01,1.117280574745771165e-07
9.999966412033560736e-01,1.106162344495666455e-07
9.999966730471243626e-01,1.095154753424546273e-07
9.999967045897345530e-01,1.084256700545988719e-07
9.999967358340272616e-01,1.073467095829635619e-07
9.999967667828160156e-01,1.062784860092208766e-07
9.999967974388880299e-01,1.052208924889466636e-07
9.999968278050044290e-01,1.041738232409456126e-07
9.999968578839003586e-01,1.031371735366607371e-07
9.999968876782848737e-01,1.021108396897028823e-07
9.999969171908419385e-01,1.010947190454842989e-07
9.999969464242302042e-01,1.000887099709410365e-07
9.999969753810833417e-01,9.909271184437895134e-08
9.999970040640100422e-01,9.810662504539970456e-08
9.999970324755946827e-01,9.713035094494080663e-08
9.999970606183973265e-01,9.616379189541512137e-08
9.999970884949538341e-01,9.520685122093412053e-08
9.999971161077761961e-01,9.425943320764968323e-08
9.999971434593527553e-01,9.332144309417091079e-08
9.999971705521487619e-01,9.239278706209044704e-08
9.999971973886059295e-01,9.147337222660450163e-08
9.999972239711432120e-01,9.056310662721340764e-08
9.999972503021564707e-01,8.966189921853401402e-08
9.999972763840195844e-01,8.876965986118431409e-08
9.999973022190833394e-01,8.788629931277166344e-08
9.999973278096773166e-01,8.701172921897034667e-08
9.999973531581083375e-01,8.614586210467565493e-08
9.999973782666622402e-01,8.528861136526455738e-08
9.999974031376025474e-01,8.443989125792475719e-08
9.999974277731723538e-01,8.359961689308257256e-08
9.999974521755928825e-01,8.276770422591564012e-08
9.999974763470650396e-01,8.194407004793847641e-08
9.999975002897686371e-01,8.112863197868935239e-08
9.999975240058631698e-01,8.032130845748249543e-08
9.999975474974877043e-01,7.952201873525367668e-08
9.999975707667611013e-01,7.873068286648723263e-08
9.999975938157825706e-01,7.794722170121190823e-08
9.999976166466314487e-01,7.717155687709327489e-08
9.999976392613671994e-01,7.640361081158792899e-08
9.999976616620301906e-01,7.564330669418733031e-08
9.999976838506415833e-01,7.489056847873815135e-08
9.999977058292035537e-01,7.414532087582865547e-08
9.999977275996992931e-01,7.340748934526680616e-08
9.999977491640931193e-01,7.267700008861724494e-08
9.999977705243313642e-01,7.195378004182318448e-08
9.999977916823415969e-01,7.123775686790164938e-08
9.999978126400336231e-01,7.052885894970101357e-08
9.999978333992989299e-01,6.982701538274595421e-08
9.999978539620113516e-01,6.913215596813862740e-08
9.999978743300269590e-01,6.844421120554024577e-08
9.999978945051845036e-01,6.776311228622266874e-08
9.999979144893054173e-01,6.708879108618015851e-08
9.999979342841937013e-01,6.642118015931861313e-08
9.999979538916368149e-01,6.576021273071235045e-08
9.999979733134051196e-01,6.510582268991874176e-08
9.999979925512522128e-01,6.445794458437316799e-08
9.999980116069152603e-01,6.381651361283600223e-08
9.999980304821153299e-01,6.318146561891401207e-08
9.999980491785569470e-01,6.255273708464603057e-08
9.999980676979287608e-01,6.193026512414355199e-08
9.999980860419033224e-01,6.131398747730803694e-08
9.999981042121375285e-01,6.070384250359746464e-08
9.999981222102727330e-01,6.009976917586362548e-08
9.999981400379349683e-01,5.950170707425071123e-08
9.999981576967345021e-01,5.890959638014620266e-08
9.999981751882668357e-01,5.832337787020446322e-08
9.999981925141122607e-01,5.774299291041732969e-08
9.999982096758361916e-01,5.716838345025212805e-08
9.999982266749894988e-01,5.659949201684775080e-08
9.999982435131080649e-01,5.603626170926057020e-08
9.999982601917135616e-01,5.547863619277962300e-08
9.999982767123132277e-01,5.492655969328636362e-08
9.999982930764002020e-01,5.437997699167854039e-08
9.999983092854536348e-01,5.383883341834947960e-08
9.999983253409382433e-01,5.330307484771457189e-08
9.999983412443055331e-01,5.277264769280371462e-08
9.999983569969929098e-01,5.224749889989625813e-08
9.999983726004247897e-01,5.172757594321680600e-08
9.999983880560113780e-01,5.121282681968375639e-08
9.999984033651501125e-01,5.070320004370273608e-08
9.999984185292252192e-01,5.019864464202295317e-08
9.999984335496078236e-01,4.969911014863357877e-08
9.999984484276559504e-01,4.920454659971848126e-08
9.999984631647150790e-01,4.871490452866075684e-08
9.999984777621180321e-01,4.823013496109024697e-08
9.999984922211846428e-01,4.775018940999060629e-08
9.999985065432229758e-01,4.727501987084483101e-08
9.999985207295281064e-01,4.680457881683579822e-08
9.999985347813834524e-01,4.633881919409478159e-08
9.999985487000596640e-01,4.587769441699020124e-08
9.999985624868161782e-01,4.542115836347358789e-08
9.999985761429002196e-01,4.496916537046177107e-08
9.999985896695469112e-01,4.452167022927156341e-08
9.999986030679803850e-01,4.407862818109990679e-08
9.999986163394126715e-01,4.363999491254265779e-08
9.999986294850446988e-01,4.320572655116732514e-08
9.999986425060660711e-01,4.277577966112053551e-08
9.999986554036548458e-01,4.235011123878555371e-08
9.999986681789783116e-01,4.192867870848267061e-08
9.999986808331926547e-01,4.151143991820725101e-08
9.999986933674431810e-01,4.109835313541548667e-08
9.999987057828643167e-01,4.068937704285199138e-08
9.999987180805798292e-01,4.028447073441311042e-08
9.999987302617029394e-01,3.988359371106021164e-08
9.999987423273362097e-01,3.948670587676477324e-08
9.999987542785718775e-01,3.909376753449985331e-08
9.999987661164921882e-01,3.870473938227109862e-08
9.999987778421687290e-01,3.831958250918193238e-08
9.999987894566629842e-01,3.793825839154598414e-08
9.999988009610267792e-01,3.756072888903020459e-08
9.999988123563019471e-01,3.718695624084164901e-08
9.999988236435201072e-01,3.681690306195214552e-08
9.999988348237036639e-01,3.645053233935543517e-08
9.999988458978649186e-01,3.608780742836921138e-08
9.999988568670070688e-01,3.572869204896626953e-08
9.999988677321234309e-01,3.537315028214736626e-08
9.999988784941982178e-01,3.502114656635007775e-08
9.999988891542060943e-01,3.467264569388832318e-08
9.999988997131130652e-01,3.432761280743495451e-08
9.999989101718753659e-01,3.398601339653174918e-08
9.999989205314404606e-01,3.364781329413922649e-08
9.999989307927472648e-01,3.331297867322064317e-08
9.999989409567252574e-01,3.298147604335521152e-08
9.999989510242952573e-01,3.265327224739217372e-08
9.999989609963696457e-01,3.232833445813115393e-08
9.999989708738521443e-01,3.200663017504013727e-08
9.999989806576377038e-01,3.168812722100608600e-08
9.999989903486131704e-01,3.137279373911346803e-08
9.999989999476566194e-01,3.106059818946139835e-08
9.999990094556381326e-01,3.075150934600595968e-08
9.999990188734195762e-01,3.044549629343825747e-08
9.999990282018544896e-01,3.014252842409356354e-08
9.999990374417886407e-01,2.984257543488689647e-08
9.999990465940595818e-01,2.954560732428547111e-08
9.999990556594968716e-01,2.925159438930499728e-08
9.999990646389226301e-01,2.896050722254003854e-08
9.999990735331507619e-01,2.867231670922390453e-08
9.999990823429878439e-01,2.838699402431364012e-08
9.999990910692326818e-01,2.810451062961027539e-08
9.999990997126764203e-01,2.782483827090149575e-08
9.999991082741030990e-01,2.754794897513693589e-08
9.999991167542889858e-01,2.727381504763141928e-08
9.999991251540031323e-01,2.700240906929215613e-08
9.999991334740074844e-01,2.673370389387945865e-08
9.999991417150565498e-01,2.646767264528875796e-08
9.999991498778978416e-01,2.620428871486367656e-08
9.999991579632717675e-01,2.594352575873569640e-08
9.999991659719119630e-01,2.568535769518697805e-08
9.999991739045447359e-01,2.542975870204279622e-08
9.999991817618898438e-01,2.517670321408985284e-08
9.999991895446602719e-01,2.492616592051672214e-08
9.999991972535619000e-01,2.467812176238507351e-08
9.999992048892942798e-01,2.443254593012079963e-08
9.999992124525503012e-01,2.418941386103364256e-08
9.999992199440164153e-01,2.394870123686137067e-08
9.999992273643721896e-01,2.371038398133510809e-08
9.999992347142911964e-01,2.347443825777391672e-08
9.999992419944405686e-01,2.324084046669826100e-08
9.999992492054807780e-01,2.300956724347059766e-08
9.999992563480667451e-01,2.278059545595941434e-08
9.999992634228463961e-01,2.255390220222321987e-08
9.999992704304621061e-01,2.232946480822251632e-08
9.999992773715499217e-01,2.210726082554962500e-08
9.999992842467401166e-01,2.188726802918439325e-08
9.999992910566568582e-01,2.166946441527213257e-08
9.999992978019180967e-01,2.145382819892060497e-08
9.999993044831366751e-01,2.124033781202357520e-08
9.999993111009191082e-01,2.102897190110138623e-08
9.999993176558662489e-01,2.081970932516608551e-08
9.999993241485733986e-01,2.061252915360781969e-08
9.999993305796300858e-01,2.040741066409917913e-08
9.999993369496205098e-01,2.020433334052499980e-08
9.999993432591229858e-01,2.000327687092818922e-08
9.999993495087107220e-01,1.980422114547905433e-08
9.999993556989512644e-01,1.960714625446470002e-08
9.999993618304070520e-01,1.941203248629569594e-08
9.999993679036348615e-01,1.921886032553674142e-08
9.999993739191864739e-01,1.902761045095278546e-08
9.999993798776083409e-01,1.883826373357730853e-08
9.999993857794418073e-01,1.865080123479986776e-08
9.999993916252231108e-01,1.846520420446994091e-08
9.999993974154833820e-01,1.828145407902367330e-08
9.999994031507486447e-01,1.809953247962526251e-08
9.999994088315402596e-01,1.791942121032951231e-08
9.999994144583741473e-01,1.774110225626261107e-08
9.999994200317617876e-01,1.756455778181848422e-08
9.999994255522096642e-01,1.738977012887690170e-08
9.999994310202195980e-01,1.721672181503553154e-08
9.999994364362884136e-01,1.704539553186208741e-08
9.999994418009084951e-01,1.687577414316388661e-08
9.999994471145673414e-01,1.670784068327211868e-08
9.999994523777481215e-01,1.654157835534690929e-08
9.999994575909292305e-01,1.637697052969557607e-08
9.999994627545845116e-01,1.621400074211006499e-08
9.999994678691833672e-01,1.605265269222085439e-08
9.999994729351909806e-01,1.589291024186497724e-08
9.999994779530678723e-01,1.573475741347369390e-08
9.999994829232702331e-01,1.557817838847282082e-08
9.999994878462500347e-01,1.542315750570123396e-08
9.999994927224550301e-01,1.526967925984506551e-08
9.999994975523284202e-01,1.511772829988554255e-08
9.999995023363096314e-01,1.496728942756424929e-08
9.999995070748337600e-01,1.481834759586358147e-08
9.999995117683315726e-01,1.467088790750027010e-08
9.999995164172301720e-01,1.452489561343704199e-08
9.999995210219523312e-01,1.438035611140591712e-08
9.999995255829168261e-01,1.423725494444831254e-08
9.999995301005387693e-01,1.409557779946969323e-08
9.999995345752288323e-01,1.395531050580648987e-08
9.999995390073944668e-01,1.381643903381038591e-08
9.999995433974384618e-01,1.367894949344363747e-08
9.999995477457604975e-01,1.354282813289042570e-08
9.999995520527562576e-01,1.340806133718191714e-08
9.999995563188175396e-01,1.327463562683315283e-08
9.999995605443324775e-01,1.314253765649636682e-08
9.999995647296856527e-01,1.301175421362483470e-08
9.999995688752579825e-01,1.288227221715189264e-08
9.999995729814267209e-01,1.275407871618315493e-08
9.999995770485655688e-01,1.262716088869982892e-08
9.999995810770445637e-01,1.250150604027772498e-08
9.999995850672306341e-01,1.237710160281628517e-08
9.999995890194868231e-01,1.225393513328204959e-08
9.999995929341727319e-01,1.213199431246461314e-08
9.999995968116450751e-01,1.201126694374325122e-08
9.999996006522566816e-01,1.189174095186835535e-08
9.999996044563571607e-01,1.177340438175247888e-08
9.999996082242926798e-01,1.165624539727507922e-08
9.999996119564066310e-01,1.154025228009918801e-08
9.999996156530387426e-01,1.142541342849813151e-08
9.999996193145253010e-01,1.131171735619646857e-08
9.999996229412001503e-01,1.119915269121995816e-08
9.999996265333933598e-01,1.108770817475863097e-08
9.999996300914318903e-01,1.097737266004114062e-08
9.999996336156401489e-01,1.086813511121874806e-08
9.999996371063387679e-01,1.075998460226276758e-08
9.999996405638458263e-01,1.065291031587064692e-08
9.999996439884762944e-01,1.054690154238447993e-08
9.999996473805420338e-01,1.044194767872025762e-08
9.999996507403520196e-01,1.033803822730630265e-08
9.999996540682123403e-01,1.023516279503448535e-08
9.999996573644261977e-01,1.013331109221965535e-08
9.999996606292937962e-01,1.003247293157089190e-08
9.999996638631126755e-01,9.932638227173031172e-09
9.999996670661773779e-01,9.833796993476814370e-09
9.999996702387798919e-01,9.735939344301301283e-09
9.999996733812092087e-01,9.639055491844034541e-09
9.999996764937516547e-01,9.543135745702493225e-09
9.999996795766910029e-01,9.448170511905259222e-09
9.999996826303079178e-01,9.354150291951587747e-09
9.999996856548810653e-01,9.261065681861794072e-09
9.999996886506857807e-01,9.168907371237028754e-09
9.999996916179952899e-01,9.077666142327150969e-09
9.999996945570800433e-01,8.987332869109780354e-09
9.999996974682078266e-01,8.897898516376609852e-09
9.999997003516440941e-01,8.809354138830089736e-09
9.999997032076517467e-01,8.721690880189079933e-09
9.999997060364910206e-01,8.634899972302167000e-09
9.999997088384198207e-01,8.548972734271661662e-09
9.999997116136936093e-01,8.463900571584450358e-09
9.999997143625656282e-01,8.379674975252767999e-09
9.999997170852862327e-01,8.296287520963436093e-09
9.999997197821037798e-01,8.213729868234466080e-09
9.999997224532641837e-01,8.131993759581749314e-09
9.999997250990111386e-01,8.051071019692331398e-09
9.999997277195857848e-01,7.970953554607070060e-09
9.999997303152271533e-01,7.891633350911392775e-09
9.999997328861718326e-01,7.813102474933006021e-09
9.999997354326545240e-01,7.735353071949269309e-09
9.999997379549074861e-01,7.658377365400756521e-09
9.999997404531605349e-01,7.582167656113800437e-09
9.999997429276419325e-01,7.506716321530723419e-09
9.999997453785770540e-01,7.432015814946666511e-09
9.999997478061896095e-01,7.358058664755620109e-09
9.999997502107010883e-01,7.284837473702375576e-09
9.999997525923308705e-01,7.212344918142949675e-09
9.999997549512962269e-01,7.140573747312381663e-09
9.999997572878124297e-01,7.069516782598794620e-09
9.999997596020925306e-01,6.999166916826187674e-09
9.999997618943479161e-01,6.929517113542866285e-09
9.999997641647876412e-01,6.860560406317960705e-09
9.999997664136188735e-01,6.792289898044929972e-09
9.999997686410467823e-01,6.724698760251010034e-09
9.999997708472747604e-01,6.657780232415023002e-09
9.999997730325042022e-01,6.591527621290491123e-09
9.999997751969345039e-01,6.525934300236474135e-09
9.999997773407631740e-01,6.460993708555034814e-09
9.999997794641859450e-01,6.396699350834398845e-09
9.999997815673966617e-01,6.333044796299995230e-09
9.999997836505872817e-01,6.270023678170626052e-09
9.999997857139478752e-01,6.207629693021911285e-09
9.999997877576669580e-01,6.145856600156097940e-09
9.999997897819312698e-01,6.084698220977225199e-09
9.999997917869252184e-01,6.024148438373848327e-09
9.999997937728323238e-01,5.964201196106591666e-09
9.999997957398335524e-01,5.904850498202654080e-09
9.999997976881086492e-01,5.846090408356342894e-09
9.999997996178355830e-01,5.787915049334812453e-09
9.999998015291905462e-01,5.730318602390473891e-09
9.999998034223480659e-01,5.673295306679247280e-09
9.999998052974810037e-01,5.616839458683772721e-09
9.999998071547606671e-01,5.560945411643604504e-09
9.999998089943566981e-01,5.505607574989845560e-09
9.999998108164370736e-01,5.450820413786213253e-09
9.999998126211684379e-01,5.396578448175679539e-09
9.999998144087153262e-01,5.342876252831803717e-09
9.999998161792411633e-01,5.289708456416719856e-09
9.999998179329077086e-01,5.237069741043355239e-09
9.999998196698752784e-01,5.184954841743752587e-09
9.999998213903024125e-01,5.133358545942691190e-09
9.999998230943463184e-01,5.082275692935804596e-09
9.999998247821628716e-01,5.031701173373986531e-09
9.999998264539059489e-01,4.981629928751833456e-09
9.999998281097285391e-01,4.932056950901927016e-09
9.999998297497819655e-01,4.882977281494104398e-09
9.999998313742161082e-01,4.834386011539039117e-09
9.999998329831792931e-01,4.786278280897794880e-09
9.999998345768187358e-01,4.738649277795229142e-09
9.999998361552798753e-01,4.691494238338920585e-09
9.999998377187072629e-01,4.644808446042881824e-09
9.999998392672435621e-01,4.598587231355345158e-09
9.999998408010303264e-01,4.552825971192242632e-09
9.999998423202078879e-01,4.507520088474333964e-09
9.999998438249150245e-01,4.462665051669612710e-09
9.999998453152894040e-01,4.418256374340237108e-09
9.999998467914671396e-01,4.374289614693354468e-09
9.999998482535833455e-01,4.330760375137334481e-09
9.999998497017714705e-01,4.287664301841478355e-09
9.999998511361641862e-01,4.244997084300732389e-09
9.999998525568924990e-01,4.202754454904730178e-09
9.999998539640861939e-01,4.160932188510521573e-09
9.999998553578742788e-01,4.119526102020446692e-09
9.999998567383839854e-01,4.078532053963325280e-09
9.999998581057417679e-01,4.037945944080400699e-09
9.999998594600724156e-01,3.997763712915399972e-09
9.999998608014998291e-01,3.957981341408101893e-09
9.999998621301467994e-01,3.918594850492811157e-09
9.999998634461348956e-01,3.879600300699955908e-09
9.999998647495843551e-01,3.840993791762246378e-09
9.999998660406145268e-01,3.802771462224723744e-09
9.999998673193434273e-01,3.764929489058143356e-09
9.999998685858880743e-01,3.727464087277044767e-09
9.999998698403642639e-01,3.690371509560775213e-09
9.999998710828869042e-01,3.653648045878864067e-09
9.999998723135695711e-01,3.617290023120080305e-09
9.999998735325249521e-01,3.581293804724742043e-09
9.999998747398644028e-01,3.545655790321135914e-09
9.999998759356986122e-01,3.510372415365566115e-09
9.999998771201368264e-01,3.475440150785457406e-09
9.999998782932875141e-01,3.440855502626787576e-09
9.999998794552580339e-01,3.406615011704266552e-09
9.999998806061547452e-01,3.372715253255495495e-09
9.999998817460830081e-01,3.339152836598563247e-09
9.999998828751469615e-01,3.305924404792572233e-09
9.999998839934501893e-01,3.273026634302253529e-09
9.999998851010948320e-01,3.240456234665215682e-09
9.999998861981825860e-01,3.208209948162972080e-09
9.999998872848135933e-01,3.176284549495235281e-09
9.999998883610873301e-01,3.144676845457003070e-09
9.999998894271024952e-01,3.113383674619530201e-09
9.999998904829565660e-01,3.082401907013811457e-09
9.999998915287462431e-01,3.051728443817648885e-09
9.999998925645673387e-01,3.021360217045837503e-09
9.999998935905144437e-01,2.991294189242997151e-09
9.999998946066818162e-01,2.961527353180113020e-09
9.999998956131623817e-01,2.932056731553443140e-09
9.999998966100482889e-01,2.902879376686863650e-09
9.999998975974306870e-01,2.873992370237155090e-09
9.999998985754001701e-01,2.845392822901824432e-09
9.999998995440463334e-01,2.817077874130440547e-09
9.999999005034577726e-01,2.789044691838231195e-09
9.999999014537225284e-01,2.761290472122944473e-09
9.999999023949274202e-01,2.733812438984512347e-09
9.999999033271587123e-01,2.706607844047122096e-09
9.999999042505018920e-01,2.679673966284628752e-09
9.999999051650414472e-01,2.653008111748130192e-09
9.999999060708611998e-01,2.626607613296628029e-09
9.999999069680441943e-01,2.600469830330371887e-09
9.999999078566724764e-01,2.574592148526484612e-09
9.999999087368276474e-01,2.548971979577766348e-09
9.999999096085900874e-01,2.523606760933559530e-09
9.999999104720398435e-01,2.498493955543547062e-09
9.999999113272560747e-01,2.473631051604100688e-09
9.999999121743170516e-01,2.449015562306801958e-09
9.999999130133003789e-01,2.424645025589989429e-09
9.999999138442831059e-01,2.400517003892256780e-09
9.999999146673411721e-01,2.376629083908750507e-09
9.999999154825500725e-01,2.352978876349894580e-09
9.999999162899845251e-01,2.329564015702167737e-09
9.999999170897185818e-01,2.306382159991778401e-09
9.999999178818255174e-01,2.283430990550181305e-09
9.999999186663779405e-01,2.260708211782263852e-09
9.999999194434477934e-01,2.238211550936834100e-09
9.999999202131061304e-01,2.215938757879105972e-09
9.999999209754237839e-01,2.193887604865736739e-09
9.999999217304703647e-01,2.172055886322097058e-09
9.999999224783152618e-01,2.150441418621452625e-09
9.999999232190270870e-01,2.129042039866799427e-09
9.999999239526735639e-01,2.107855609674418283e-09
9.999999246793220831e-01,2.086880008959882395e-09
9.999999253990391468e-01,2.066113139726191575e-09
9.999999261118909244e-01,2.045552924853726276e-09
9.999999268179426970e-01,2.025197307892722448e-09
9.999999275172593016e-01,2.005044252857382150e-09
9.999999282099046871e-01,1.985091744022320115e-09
9.999999288959424693e-01,1.965337785721034020e-09
9.999999295754355977e-01,1.945780402146096110e-09
9.999999302484463559e-01,1.926417637151760192e-09
9.999999309150363613e-01,1.907247554058106778e-09
9.999999315752670093e-01,1.888268235457421191e-09
9.999999322291986958e-01,1.869477783022493221e-09
9.999999328768913731e-01,1.850874317316555836e-09
9.999999335184045490e-01,1.832455977605516418e-09
9.999999341537969544e-01,1.814220921671656259e-09
9.999999347831269869e-01,1.796167325629457550e-09
9.999999354064523782e-01,1.778293383743244386e-09
9.999999360238303048e-01,1.760597308246399550e-09
9.999999366353173880e-01,1.743077329162749125e-09
9.999999372409696941e-01,1.725731694129353939e-09
9.999999378408428452e-01,1.708558668221312093e-09
9.999999384349919085e-01,1.691556533778303318e-09
9.999999390234713958e-01,1.674723590232616474e-09
9.999999396063352641e-01,1.658058153939250581e-09
9.999999401836370261e-01,1.641558558007346784e-09
9.999999407554295283e-01,1.625223152133539167e-09
9.999999413217655064e-01,1.609050302436956837e-09
9.999999418826968078e-01,1.593038391295640058e-09
9.999999424382749469e-01,1.577185817184929221e-09
9.999999429885508828e-01,1.561490994517118158e-09
9.999999435335751308e-01,1.545952353482932008e-09
9.999999440733977618e-01,1.530568339894579830e-09
9.999999446080681809e-01,1.515337415030147243e-09
9.999999451376355708e-01,1.500258055479868843e-09
9.999999456621486704e-01,1.485328752993603129e-09
9.999999461816555524e-01,1.470548014330041608e-09
9.999999466962037342e-01,1.455914361107415316e-09
9.999999472058407335e-01,1.441426329655480974e-09
9.999999477106131796e-01,1.427082470869287455e-09
9.999999482105673687e-01,1.412881350064092644e-09
9.999999487057493752e-01,1.398821546831925977e-09
9.999999491962046072e-01,1.384901654899579110e-09
9.999999496819780287e-01,1.371120281987826809e-09
9.999999501631142707e-01,1.357476049672232921e-09
9.999999506396577420e-01,1.343967593245336923e-09
9.999999511116518525e-01,1.330593561580016910e-09
9.999999515791402338e-01,1.317352616994504481e-09
9.999999520421656296e-01,1.304243435118455092e-09
9.999999525007706724e-01,1.291264704760540018e-09
9.999999529549973287e-01,1.278415127777355390e-09
9.999999534048876759e-01,1.265693418943452889e-09
9.999999538504826813e-01,1.253098305822934221e-09
9.999999542918235340e-01,1.240628528642055383e-09
9.999999547289505353e-01,1.228282840163279929e-09
9.999999551619039861e-01,1.216060005560576949e-09
9.999999555907237436e-01,1.203958802295794582e-09
9.999999560154491096e-01,1.191978019996516249e-09
9.999999564361190529e-01,1.180116460334880145e-09
9.999999568527723204e-01,1.168372936907771019e-09
9.999999572654471036e-01,1.156746275118208052e-09
9.999999576741814833e-01,1.145235312057741291e-09
9.999999580790127629e-01,1.133838896390269158e-09
9.999999584799784680e-01,1.122555888236768356e-09
9.999999588771151249e-01,1.111385159061328441e-09
9.999999592704594820e-01,1.100325591558323968e-09
9.999999596600475105e-01,1.089376079540549898e-09
9.999999600459151816e-01,1.078535527828704061e-09
9.999999604280979115e-01,1.067802852141739198e-09
9.999999608066306722e-01,1.057176978988457840e-09
9.999999611815484357e-01,1.046656845560185622e-09
9.999999615528856189e-01,1.036241399624365251e-09
9.999999619206763057e-01,1.025929599419427436e-09
9.999999622849544689e-01,1.015720413550491472e-09
9.999999626457534152e-01,1.005612820886247671e-09
9.999999630031063402e-01,9.956058104568687952e-10
9.999999633570461066e-01,9.856983813527861029e-10
9.999999637076054659e-01,9.758895426246976911e-10
9.999999640548163926e-01,9.661783131843481794e-10
9.999999643987107500e-01,9.565637217064472168e-10
9.999999647393204016e-01,9.470448065315533079e-10
9.999999650766766557e-01,9.376206155697955731e-10
9.999999654108102654e-01,9.282902062057508730e-10
9.999999657417523169e-01,9.190526452040689117e-10
9.999999660695330084e-01,9.099070086161714330e-10
9.999999663941825379e-01,9.008523816878754817e-10
9.999999667157307703e-01,8.918878587678080696e-10
9.999999670342072378e-01,8.830125432169253342e-10
9.999999673496413610e-01,8.742255473187412117e-10
9.999999676620621170e-01,8.655259921905745763e-10
9.999999679714980383e-01,8.569130076956807391e-10
9.999999682779777688e-01,8.483857323561443661e-10
9.999999685815296191e-01,8.399433132667520889e-10
9.999999688821812338e-01,8.315849060097190757e-10
9.999999691799604795e-01,8.233096745701463128e-10
9.999999694748946677e-01,8.151167912524970767e-10
9.999999697670109988e-01,8.070054365977264644e-10
9.999999700563363403e-01,7.989747993013555644e-10
9.999999703428972264e-01,7.910240761323563683e-10
9.999999706267199695e-01,7.831524718527337884e-10
9.999999709078308818e-01,7.753591991380749602e-10
9.999999711862557206e-01,7.676434784987214111e-10
9.999999714620202429e-01,7.600045382018387209e-10
9.999999717351496509e-01,7.524416141942588718e-10
9.999999720056691466e-01,7.449539500259829991e-10
9.999999722736034879e-01,7.375407967746071720e-10
9.999999725389776550e-01,7.302014129703396079e-10
9.999999728018157397e-01,7.229350645218704010e-10
9.999999730621421667e-01,7.157410246429778540e-10
9.999999733199808061e-01,7.086185737797624337e-10
9.999999735753551944e-01,7.015669995387586755e-10
9.999999738282893125e-01,6.945855966156096737e-10
9.999999740788060310e-01,6.876736667245522091e-10
9.999999743269286645e-01,6.808305185286035324e-10
9.999999745726798617e-01,6.740554675703439247e-10
9.999999748160822710e-01,6.673478362035351238e-10
9.999999750571585411e-01,6.607069535252739361e-10
9.999999752959305432e-01,6.541321553089168850e-10
9.999999755324203710e-01,6.476227839376713591e-10
9.999999757666500066e-01,6.411781883387552411e-10
9.999999759986407666e-01,6.347977239183504227e-10
9.999999762284139670e-01,6.284807524970646224e-10
9.999999764559910354e-01,6.222266422461292907e-10
9.999999766813927327e-01,6.160347676242287569e-10
9.999999769046399312e-01,6.099045093148719035e-10
9.999999771257530590e-01,6.038352541645170919e-10
9.999999773447526552e-01,5.978263951211841941e-10
9.999999775616587039e-01,5.918773311737618695e-10
9.999999777764913000e-01,5.859874672919193039e-10
9.999999779892702056e-01,5.801562143665327655e-10
9.999999782000149606e-01,5.743829891508276716e-10
9.999999784087451049e-01,5.686672142019855310e-10
9.999999786154797343e-01,5.630083178234113902e-10
9.999999788202379447e-01,5.574057340075758600e-10
9.999999790230387209e-01,5.518589023793478666e-10
9.999999792239004925e-01,5.463672681400079659e-10
9.999999794228419114e-01,5.409302820117022351e-10
9.999999796198814073e-01,5.355474001825266819e-10
9.999999798150369656e-01,5.302180842521569733e-10
9.999999800083265722e-01,5.249418011779520353e-10
9.999999801997681015e-01,5.197180232216620111e-10
9.999999803893793171e-01,5.145462278966643747e-10
9.999999805771774275e-01,5.094258979156534424e-10
9.999999807631799742e-01,5.043565211389595755e-10
9.999999809474039436e-01,4.993375905232732885e-10
9.999999811298663221e-01,4.943686040709524154e-10
9.999999813105839852e-01,4.894490647798327196e-10
9.999999814895735861e-01,4.845784805934688441e-10
9.999999816668516672e-01,4.797563643519730028e-10
9.999999818424344378e-01,4.749822337432413102e-10
9.999999820163382180e-01,4.702556112547329769e-10
9.999999821885788842e-01,4.655760241257295809e-10
9.999999823591724235e-01,4.609430043000013628e-10
9.999999825281346011e-01,4.563560883790459822e-10
9.999999826954809601e-01,4.518148175756922676e-10
9.999999828612268216e-01,4.473187376682320683e-10
9.999999830253875066e-01,4.428673989550073676e-10
9.999999831879782253e-01,4.384603562093867900e-10
9.999999833490140766e-01,4.340971686352834466e-10
9.999999835085096045e-01,4.297773998230223681e-10
9.999999836664796860e-01,4.255006177057099328e-10
9.999999838229388649e-01,4.212663945160359617e-10
9.999999839779016853e-01,4.170743067434452532e-10
9.999999841313822468e-01,4.129239350918263125e-10
9.999999842833947605e-01,4.088148644375311086e-10
9.999999844339533261e-01,4.047466837878718035e-10
9.999999845830717105e-01,4.007189862400305558e-10
9.999999847307639023e-01,3.967313689403200997e-10
9.999999848770432243e-01,3.927834330439359801e-10
9.999999850219233322e-01,3.888747836750233743e-10
9.999999851654174376e-01,3.850050298871995873e-10
9.999999853075389744e-01,3.811737846244664073e-10
9.999999854483009321e-01,3.773806646824587618e-10
9.999999855877163002e-01,3.736252906701599041e-10
9.999999857257980684e-01,3.699072869719160386e-10
9.999999858625588933e-01,3.662262817098835100e-10
9.999999859980112094e-01,3.625819067068491027e-10
9.999999861321677841e-01,3.589737974493677710e-10
9.999999862650409410e-01,3.554015930513452370e-10
9.999999863966427815e-01,3.518649362179060175e-10
9.999999865269856292e-01,3.483634732096716295e-10
9.999999866560813633e-01,3.448968538073944832e-10
9.999999867839419743e-01,3.414647312768937471e-10
9.999999869105793415e-01,3.380667623344141617e-10
9.999999870360050114e-01,3.347026071122561680e-10
9.999999871602305301e-01,3.313719291247969820e-10
9.999999872832674441e-01,3.280743952348490046e-10
9.999999874051271886e-01,3.248096756203105872e-10
9.999999875258209769e-01,3.215774437411918726e-10
9.999999876453596892e-01,3.183773763069667002e-10
9.999999877637547607e-01,3.152091532442059071e-10
9.999999878810168497e-01,3.120724576645981641e-10
9.999999879971568362e-01,3.089669758332249107e-10
9.999999881121853784e-01,3.058923971371920636e-10
9.999999882261133566e-01,3.028484140545765709e-10
9.999999883389509847e-01,2.998347221236365783e-10
9.999999884507088099e-01,2.968510199123937232e-10
9.999999885613971573e-01,2.938970089884537605e-10
9.999999886710262409e-01,2.909723938891698471e-10
9.999999887796061637e-01,2.880768820921026307e-10
9.999999888871469178e-01,2.852101839857327301e-10
9.999999889936584951e-01,2.823720128405267336e-10
9.999999890991506657e-01,2.795620847802291718e-10
9.999999892036333105e-01,2.767801187534821576e-10
9.999999893071157553e-01,2.740258365057249234e-10
9.999999894096079922e-01,2.712989625513364460e-10
9.999999895111192361e-01,2.685992241461112185e-10
9.999999896116588127e-01,2.659263512599524675e-10
9.999999897112360481e-01,2.632800765498753558e-10
9.999999898098602680e-01,2.606601353332778817e-10
9.999999899075404652e-01,2.580662655614414247e-10
9.999999900042856327e-01,2.554982077933497030e-10
9.999999901001048741e-01,2.529557051697134931e-10
9.999999901950068493e-01,2.504385033872907047e-10
9.999999902890004400e-01,2.479463506734612776e-10
9.999999903820941949e-01,2.454789977610195255e-10
9.999999904742968848e-01,2.430361978632708293e-10
9.999999905656169474e-01,2.406177066493232349e-10
9.999999906560627094e-01,2.382232822196595180e-10
9.999999907456427195e-01,2.358526850819527487e-10
9.999999908343651933e-01,2.335056781270880321e-10
9.999999909222382355e-01,2.311820266054736838e-10
9.999999910092700617e-01,2.288814981035378234e-10
9.999999910954687765e-01,2.266038625204927938e-10
9.999999911808421516e-01,2.243488920453291224e-10
9.999999912653980694e-01,2.221163611340076963e-10
9.999999913491446346e-01,2.199060464869261733e-10
9.999999914320892858e-01,2.177177270265617632e-10
9.999999915142399054e-01,2.155511838753690395e-10
9.999999915956039320e-01,2.134062003338962558e-10
9.999999916761889152e-01,2.112825618590895099e-10
9.999999917560022933e-01,2.091800560428587108e-10
9.999999918350516159e-01,2.070984725908106870e-10
9.999999919133438775e-01,2.050376033012247634e-10
9.999999919908865165e-01,2.029972420442369933e-10
9.999999920676866383e-01,2.009771847412049751e-10
9.999999921437514594e-01,1.989772293443051320e-10
9.999999922190878632e-01,1.969971758163316437e-10
9.999999922937028440e-01,1.950368261106691105e-10
9.999999923676033964e-01,1.930959841515059801e-10
9.999999924407961815e-01,1.911744558142034836e-10
9.999999925132880829e-01,1.892720489058876515e-10
9.999999925850858729e-01,1.873885731462338052e-10
9.999999926561959906e-01,1.855238401484158115e-10
9.999999927266250976e-01,1.836776634002849842e-10
9.999999927963798552e-01,1.818498582456963002e-10
9.999999928654664805e-01,1.800402418660469437e-10
9.999999929338915239e-01,1.782486332619982251e-10
9.999999930016613137e-01,1.764748532353540702e-10
9.999999930687818450e-01,1.747187243711576522e-10
9.999999931352596683e-01,1.729800710199287219e-10
9.999999932011007786e-01,1.712587192801025637e-10
9.999999932663113933e-01,1.695544969806432273e-10
9.999999933308972855e-01,1.678672336638061698e-10
9.999999933948645614e-01,1.661967605681080025e-10
9.999999934582192163e-01,1.645429106114301380e-10
9.999999935209670232e-01,1.629055183743143689e-10
9.999999935831138664e-01,1.612844200834242440e-10
9.999999936446654081e-01,1.596794535951482297e-10
9.999999937056273103e-01,1.580904583794003593e-10
9.999999937660052352e-01,1.565172755035478555e-10
9.999999938258049559e-01,1.549597476165214304e-10
9.999999938850316905e-01,1.534177189330834732e-10
9.999999939436912122e-01,1.518910352182310169e-10
9.999999940017887390e-01,1.503795437717862686e-10
9.999999940593298220e-01,1.488830934131083467e-10
9.999999941163195682e-01,1.474015344659785720e-10
9.999999941727633068e-01,1.459347187436361236e-10
9.999999942286664778e-01,1.444824995339413661e-10
9.999999942840339662e-01,1.430447315847184414e-10
9.999999943388711010e-01,1.416212710892124515e-10
9.999999943931828783e-01,1.402119756717119478e-10
9.999999944469742941e-01,1.388167043733144968e-10
9.999999945002502333e-01,1.374353176378138936e-10
9.999999945530159140e-01,1.360676772977572824e-10
9.999999946052759991e-01,1.347136465606119316e-10
9.999999946570353737e-01,1.333730899950890165e-10
9.999999947082988117e-01,1.320458735176034744e-10
9.999999947590711979e-01,1.307318643788492510e-10
9.999999948093569735e-01,1.294309311505368810e-10
9.999999948591610233e-01,1.281429437122348795e-10
9.999999949084877882e-01,1.268677732383605180e-10
9.999999949573419311e-01,1.256052921853000016e-10
9.999999950057280040e-01,1.243553742786388680e-10
9.999999950536503368e-01,1.231178945005460361e-10
9.999999951011135924e-01,1.218927290772572964e-10
9.999999951481218785e-01,1.206797554667004047e-10
9.999999951946797472e-01,1.194788523462437620e-10
9.999999952407916393e-01,1.182898996005509988e-10
9.999999952864614405e-01,1.171127783095722515e-10
9.999999953316937029e-01,1.159473707366547981e-10
9.999999953764924232e-01,1.147935603167549718e-10
9.999999954208618203e-01,1.136512316447927510e-10
9.999999954648061129e-01,1.125202704640972343e-10
9.999999955083291869e-01,1.114005636549834838e-10
9.999999955514351502e-01,1.102919992234429756e-10
9.999999955941279994e-01,1.091944662899308819e-10
9.999999956364117315e-01,1.081078550782882616e-10
9.999999956782902322e-01,1.070320569047511954e-10
9.999999957197672762e-01,1.059669641670849671e-10
9.999999957608468604e-01,1.049124703338260363e-10
9.999999958015326484e-01,1.038684699336161398e-10
9.999999958418285262e-01,1.028348585446649277e-10
9.999999958817381573e-01,1.018115327842951372e-10
9.999999959212653167e-01,1.007983902986068550e-10
9.999999959604134459e-01,9.979532975224397388e-11
9.999999959991865417e-01,9.880225081824875890e-11
9.999999960375878238e-01,9.781905416803838221e-11
9.999999960756210671e-01,9.684564146145995058e-11
9.999999961132898241e-01,9.588191533695899842e-11
9.999999961505974255e-01,9.492777940184508421e-11
9.999999961875473131e-01,9.398313822264115183e-11
9.999999962241431506e-01,9.304789731554892982e-11
9.999999962603880466e-01,9.212196313698919050e-11
9.999999962962855538e-01,9.120524307424952967e-11
9.999999963318390028e-01,9.029764543622510066e-11
9.999999963670516134e-01,8.939907944423827957e-11
9.999999964019264942e-01,8.850945522296945703e-11
9.999999964364671978e-01,8.762868379145856686e-11
9.999999964706767219e-01,8.675667705420899118e-11
9.999999965045582861e-01,8.589334779237992220e-11
9.999999965381149991e-01,8.503860965505390702e-11
9.999999965713499694e-01,8.419237715060987075e-11
9.999999966042664168e-01,8.335456563816364546e-11
9.999999966368671167e-01,8.252509131910571862e-11
9.999999966691552888e-01,8.170387122872314720e-11
9.999999967011339308e-01,8.089082322789319090e-11
9.999999967328059292e-01,8.008586599487699545e-11
9.999999967641743925e-01,7.928891901717758924e-11
9.999999967952418745e-01,7.849990258349043368e-11
9.999999968260115946e-01,7.771873777573406788e-11
9.999999968564863284e-01,7.694534646114871148e-11
9.999999968866686295e-01,7.617965128449031623e-11
9.999999969165617175e-01,7.542157566028568691e-11
9.999999969461681459e-01,7.467104376517559345e-11
9.999999969754906903e-01,7.392798053033425522e-11
9.999999970045320152e-01,7.319231163395422416e-11
9.999999970332947852e-01,7.246396349381601525e-11
9.999999970617817757e-01,7.174286325993142060e-11
9.999999970899956514e-01,7.102893880724980567e-11
9.999999971179388547e-01,7.032211872845216409e-11
9.999999971456142722e-01,6.962233232680193783e-11
9.999999971730241244e-01,6.892950960907682347e-11
9.999999972001711868e-01,6.824358127857101810e-11
9.999999972270579018e-01,6.756447872815708685e-11
9.999999972536866011e-01,6.689213403343177625e-11
9.999999972800601711e-01,6.622647994591533601e-11
9.999999973061806102e-01,6.556744988632811732e-11
9.999999973320506941e-01,6.491497793793409549e-11
9.999999973576725321e-01,6.426899883994132566e-11
9.999999973830486777e-01,6.362944798098188554e-11
9.999999974081813514e-01,6.299626139264288358e-11
9.999999974330731067e-01,6.236937574307115080e-11
9.999999974577260531e-01,6.174872833064143177e-11
9.999999974821425219e-01,6.113425707767848432e-11
9.999999975063248447e-01,6.052590052425535763e-11
9.999999975302751309e-01,5.992359782203973708e-11
9.999999975539958230e-01,5.932728872821066419e-11
9.999999975774889194e-01,5.873691359943534345e-11
9.999999976007566405e-01,5.815241338589792577e-11
9.999999976238012067e-01,5.757372962539966220e-11
9.999999976466247276e-01,5.700080443750590957e-11
9.999999976692293124e-01,5.643358051775928485e-11
9.999999976916170707e-01,5.587200113195041829e-11
9.999999977137898899e-01,5.531601011043772357e-11
9.999999977357502123e-01,5.476555184253572055e-11
9.999999977574998145e-01,5.422057127094712094e-11
9.999999977790408057e-01,5.368101388625849713e-11
9.999999978003750734e-01,5.314682572149038332e-11
9.999999978215046159e-01,5.261795334669411885e-11
9.999999978424315428e-01,5.209434386361383843e-11
9.999999978631576303e-01,5.157594490039025442e-11
9.999999978836849879e-01,5.106270460632466168e-11
9.999999979040153919e-01,5.055457164669491916e-11
9.999999979241506187e-01,5.005149519761586009e-11
9.999999979440927778e-01,4.955342494096165022e-11
9.999999979638435343e-01,4.906031105932779265e-11
9.999999979834048869e-01,4.857210423105062162e-11
9.999999980027785007e-01,4.808875562527614934e-11
9.999999980219662632e-01,4.761021689707107956e-11
9.999999980409698397e-01,4.713644018259283537e-11
9.999999980597911176e-01,4.666737809429739820e-11
9.999999980784317621e-01,4.620298371620163730e-11
9.999999980968936608e-01,4.574321059919265281e-11
9.999999981151783679e-01,4.528801275637797387e-11
9.999999981332875487e-01,4.483734465848792072e-11
9.999999981512229796e-01,4.439116122932360394e-11
9.999999981689863260e-01,4.394941784124387874e-11
9.999999981865792531e-01,4.351207031070676389e-11
9.999999982040033153e-01,4.307907489384575739e-11
9.999999982212601779e-01,4.265038828209640327e-11
9.999999982383515063e-01,4.222596759786638887e-11
9.999999982552786326e-01,4.180577039024258085e-11
9.999999982720434444e-01,4.138975463074996029e-11
9.999999982886473848e-01,4.097787870914358697e-11
9.999999983050920083e-01,4.057010142924865628e-11
9.999999983213787580e-01,4.016638200484164392e-11
9.999999983375091883e-01,3.976668005556681240e-11
9.999999983534848536e-01,3.937095560290194788e-11
9.999999983693071970e-01,3.897916906615565248e-11
9.999999983849776619e-01,3.859128125851020281e-11
9.999999984004976916e-01,3.820725338310367997e-11
9.999999984158688404e-01,3.782704702914560058e-11
9.999999984310924406e-01,3.745062416807946429e-11
9.999999984461698244e-01,3.707794714977522207e-11
9.999999984611026571e-01,3.670897869876520374e-11
9.999999984758920490e-01,3.634368191051730743e-11
9.999999984905395545e-01,3.598202024774013240e-11
9.999999985050463946e-01,3.562395753673262458e-11
9.999999985194140129e-01,3.526945796376234374e-11
9.999999985336437414e-01,3.491848607148493470e-11
9.999999985477369124e-01,3.457100675539910264e-11
9.999999985616947473e-01,3.422698526033194855e-11
9.999999985755185783e-01,3.388638717696672344e-11
9.999999985892098486e-01,3.354917843839767932e-11
9.999999986027695575e-01,3.321532531672419825e-11
9.999999986161991483e-01,3.288479441967868068e-11
9.999999986294998422e-01,3.255755268728335934e-11
9.999999986426728604e-01,3.223356738854732178e-11
9.999999986557193132e-01,3.191280611818942760e-11
9.999999986686406439e-01,3.159523679339866205e-11
9.999999986814378516e-01,3.128082765062634250e-11
9.999999986941121577e-01,3.096954724240609370e-11
9.999999987066648943e-01,3.066136443421193148e-11
9.999999987190970607e-01,3.035624840134113595e-11
9.999999987314098782e-01,3.005416862583237692e-11
9.999999987436045679e-01,2.975509489341465176e-11
9.999999987556821290e-01,2.945899729048218890e-11
9.999999987676436719e-01,2.916584620110584435e-11
9.999999987794904177e-01,2.887561230406801134e-11
9.999999987912234767e-01,2.858826656993105999e-11
9.999999988028437370e-01,2.830378025813508356e-11
9.999999988143525309e-01,2.802212491412076081e-11
9.999999988257508576e-01,2.774327236648456227e-11
9.999999988370396053e-01,2.746719472416214855e-11
9.999999988482201063e-01,2.719386437363599927e-11
9.999999988592931377e-01,2.692325397617653950e-11
9.999999988702599207e-01,2.665533646510503790e-11
9.999999988811213436e-01,2.639008504308750472e-11
9.999999988918785165e-01,2.612747317945556370e-11
9.999999989025324387e-01,2.586747460755014887e-11
9.999999989130839984e-01,2.561006332209730967e-11
9.999999989235341946e-01,2.535521357660456298e-11
9.999999989338840267e-01,2.510289988078678464e-11
9.999999989441344939e-01,2.485309699801774353e-11
9.999999989542867063e-01,2.460577994280341049e-11
9.999999989643412190e-01,2.436092397828569855e-11
9.999999989742992534e-01,2.411850461376583888e-11
9.999999989841615866e-01,2.387849760225583898e-11
9.999999989939293288e-01,2.364087893805430060e-11
9.999999990036031461e-01,2.340562485434293667e-11
9.999999990131841487e-01,2.317271182081215577e-11
9.999999990226730029e-01,2.294211654130515159e-11
9.999999990320708187e-01,2.271381595148880467e-11
9.999999990413783735e-01,2.248778721654778395e-11
9.999999990505965553e-01,2.226400772889826157e-11
9.999999990597261412e-01,2.204245510592930592e-11
9.999999990687681306e-01,2.182310718776189423e-11
9.999999990777231895e-01,2.160594203503341596e-11
9.999999990865923172e-01,2.139093792670423858e-11
9.999999990953761797e-01,2.117807335788295285e-11
9.999999991040756653e-01,2.096732703767789713e-11
9.999999991126916621e-01,2.075867788706550980e-11
9.999999991212248363e-01,2.055210503678287654e-11
9.999999991296760760e-01,2.034758782524129328e-11
9.999999991380461584e-01,2.014510579645755861e-11
9.999999991463358606e-01,1.994463869801033354e-11
9.999999991545459599e-01,1.974616647901242459e-11
9.999999991626770113e-01,1.954966928810615035e-11
9.999999991707301250e-01,1.935512747147865730e-11
9.999999991787058562e-01,1.916252157089411204e-11
9.999999991866049820e-01,1.897183232174975583e-11
9.999999991944281685e-01,1.878304065114707441e-11
9.999999992021761930e-01,1.859612767598495614e-11
9.999999992098499435e-01,1.841107470107178789e-11
9.999999992174497532e-01,1.822786321725365519e-11
9.999999992249767322e-01,1.804647489956519617e-11
9.999999992324313247e-01,1.786689160539485674e-11
9.999999992398143078e-01,1.768909537267105479e-11
9.999999992471263477e-01,1.751306841806634523e-11
9.999999992543679994e-01,1.733879313521720130e-11
9.999999992615402622e-01,1.716625209296379359e-11
9.999999992686435801e-01,1.699542803360720452e-11
9.999999992756786193e-01,1.682630387118161284e-11
9.999999992826461570e-01,1.665886268974727716e-11
9.999999992895466372e-01,1.649308774169689659e-11
9.999999992963809481e-01,1.632896244608125177e-11
9.999999993031494228e-01,1.616647038695142183e-11
9.999999993098530604e-01,1.600559531171523471e-11
9.999999993164920831e-01,1.584632112951354385e-11
9.999999993230674900e-01,1.568863190960914539e-11
9.999999993295796141e-01,1.553251187979412264e-11
9.999999993360292327e-01,1.537794542481292319e-11
9.999999993424167899e-01,1.522491708479894879e-11
9.999999993487430627e-01,1.507341155373005402e-11
9.999999993550084953e-01,1.492341367789603589e-11
9.999999993612136429e-01,1.477490845438364932e-11
9.999999993673592824e-01,1.462788102957661853e-11
9.999999993734458581e-01,1.448231669766848254e-11
9.999999993794739250e-01,1.433820089919339323e-11
9.999999993854440383e-01,1.419551921956840498e-11
9.999999993913567531e-01,1.405425738765235314e-11
9.999999993972127355e-01,1.391440127431901759e-11
9.999999994030124295e-01,1.377593689104253889e-11
9.999999994087562794e-01,1.363885038849985135e-11
9.999999994144450621e-01,1.350312805518407471e-11
9.999999994200791109e-01,1.336875631603369495e-11
9.999999994256589808e-01,1.323572173107531753e-11
9.999999994311853380e-01,1.310401099407807888e-11
9.999999994366585154e-01,1.297361093122423464e-11
9.999999994420790683e-01,1.284450849979022016e-11
9.999999994474475518e-01,1.271669078684264391e-11
9.999999994527644098e-01,1.259014500794728795e-11
9.999999994580301976e-01,1.246485850588910571e-11
9.999999994632453593e-01,1.234081874940770193e-11
9.999999994684104498e-01,1.221801333194267255e-11
9.999999994735258024e-01,1.209642997039324575e-11
9.999999994785920832e-01,1.197605650389023059e-11
9.999999994836095141e-01,1.185688089257844424e-11
9.999999994885788723e-01,1.173889121641387996e-11
9.999999994935003800e-01,1.162207567397024053e-11
9.999999994983747031e-01,1.150642258125907337e-11
9.999999995032020639e-01,1.139192037056161056e-11
9.999999995079831283e-01,1.127855758927061906e-11
9.999999995127180075e-01,1.116632289874618532e-11
9.999999995174075895e-01,1.105520507318050526e-11
9.999999995220519855e-01,1.094519299847554233e-11
9.999999995266517505e-01,1.083627567113185251e-11
9.999999995312074397e-01,1.072844219714707864e-11
9.999999995357191640e-01,1.062168179092677326e-11
9.999999995401875896e-01,1.051598377420609599e-11
9.999999995446129386e-01,1.041133757498067612e-11
9.999999995489958771e-01,1.030773272645041607e-11
9.999999995533366270e-01,1.020515886597153431e-11
9.999999995576357437e-01,1.010360573402054590e-11
9.999999995618934490e-01,1.000306317316851005e-11
9.999999995661101870e-01,9.903521127064090717e-12
9.999999995702864020e-01,9.804969639428835914e-12
9.999999995744225378e-01,9.707398853060358804e-12
9.999999995785188167e-01,9.610799008846832796e-12
9.999999995825757937e-01,9.515160444791298084e-12
9.999999995865936908e-01,9.420473595044290070e-12
9.999999995905730632e-01,9.326728988948143649e-12
9.999999995945140219e-01,9.233917250088785727e-12
9.999999995984172330e-01,9.142029095358319874e-12
9.999999996022828075e-01,9.051055334026895741e-12
9.999999996061111895e-01,8.960986866822523950e-12
9.999999996099029342e-01,8.871814685022023984e-12
9.999999996136580416e-01,8.783529869549028967e-12
9.999999996173771777e-01,8.696123590082312427e-12
9.999999996210604536e-01,8.609587104172920014e-12
9.999999996247084244e-01,8.523911756368886393e-12
9.999999996283212012e-01,8.439088977350480921e-12
9.999999996318993389e-01,8.355110283072263026e-12
9.999999996354429488e-01,8.271967273914848880e-12
9.999999996389525858e-01,8.189651633845138896e-12
9.999999996424283610e-01,8.108155129583708747e-12
9.999999996458708296e-01,8.027469609782247714e-12
9.999999996492802135e-01,7.947587004207441614e-12
9.999999996526567347e-01,7.868499322934137281e-12
9.999999996560007265e-01,7.790198655546512270e-12
9.999999996593127438e-01,7.712677170346075275e-12
9.999999996625926757e-01,7.635927113569238890e-12
9.999999996658411883e-01,7.559940808611005766e-12
9.999999996690585036e-01,7.484710655257466162e-12
9.999999996722448437e-01,7.410229128925958242e-12
9.999999996754005416e-01,7.336488779911687480e-12
9.999999996785259304e-01,7.263482232643465249e-12
9.999999996816212322e-01,7.191202184945240909e-12
9.999999996846866690e-01,7.119641407306071290e-12
9.999999996877226849e-01,7.048792742157309438e-12
9.999999996907295019e-01,6.978649103155987509e-12
9.999999996937074531e-01,6.909203474476848723e-12
9.999999996966566496e-01,6.840448910109906228e-12
9.999999996995776463e-01,6.772378533166016898e-12
9.999999997024704435e-01,6.704985535189314920e-12
9.999999997053354850e-01,6.638263175475665046e-12
9.999999997081728820e-01,6.572204780398729306e-12
9.999999997109829675e-01,6.506803742742750531e-12
9.999999997137660745e-01,6.442053521041040498e-12
9.999999997165224253e-01,6.377947638922435362e-12
9.999999997192522416e-01,6.314479684462874903e-12
9.999999997219557457e-01,6.251643309544366643e-12
9.999999997246333816e-01,6.189432229220296775e-12
9.999999997272851493e-01,6.127840221086187255e-12
9.999999997299114929e-01,6.066861124658021910e-12
9.999999997325125234e-01,6.006488840755475042e-12
9.999999997350884628e-01,5.946717330892112920e-12
9.999999997376396443e-01,5.887540616671681172e-12
9.999999997401664009e-01,5.828952779189544295e-12
9.999999997426688436e-01,5.770947958441345223e-12
9.999999997451470835e-01,5.713520352736297587e-12
9.999999997476015645e-01,5.656664218117155196e-12
9.999999997500323978e-01,5.600373867785921711e-12
9.999999997524399165e-01,5.544643671534502379e-12
9.999999997548242314e-01,5.489468055182198608e-12
9.999999997571855648e-01,5.434841500017621159e-12
9.999999997595242496e-01,5.380758542246942098e-12
9.999999997618402858e-01,5.327213772447629242e-12
9.999999997641342286e-01,5.274201835026856119e-12
9.999999997664059670e-01,5.221717427686441318e-12
9.999999997686559450e-01,5.169755300891971401e-12
9.999999997708842736e-01,5.118310257347982273e-12
9.999999997730910639e-01,5.067377151478316888e-12
9.999999997752767600e-01,5.016950888910973479e-12
9.999999997774412508e-01,4.967026425969119683e-12
9.999999997795849804e-01,4.917598769166131084e-12
9.999999997817081709e-01,4.868662974706351365e-12
9.999999997838109334e-01,4.820214147990815540e-12
9.999999997858933787e-01,4.772247443127201182e-12
9.999999997879558400e-01,4.724758062445692691e-12
9.999999997899984283e-01,4.677741256018634126e-12
9.999999997920213657e-01,4.631192321185642710e-12
9.999999997940248742e-01,4.585106602083443088e-12
9.999999997960090647e-01,4.539479489179721972e-12
9.999999997979741595e-01,4.494306418812601794e-12
9.999999997999202694e-01,4.449582872733723589e-12
9.999999998018477276e-01,4.405304377656529636e-12
9.999999998037567561e-01,4.361466504809019664e-12
9.999999998056472439e-01,4.318064869490352158e-12
9.999999998075196350e-01,4.275095130632771444e-12
9.999999998093739295e-01,4.232552990366982438e-12
9.999999998112104604e-01,4.190434193592465861e-12
9.999999998130292278e-01,4.148734527552046485e-12
9.999999998148305647e-01,4.107449821410179658e-12
9.999999998166144710e-01,4.066575945835957761e-12
9.999999998183812799e-01,4.026108812590263881e-12
9.999999998201311024e-01,3.986044374116458770e-12
9.999999998218640496e-01,3.946378623135998579e-12
9.999999998235803433e-01,3.907107592247227219e-12
9.999999998252800948e-01,3.868227353528724677e-12
9.999999998269635260e-01,3.829734018146593329e-12
9.999999998286307479e-01,3.791623735965111939e-12
9.999999998302818716e-01,3.753892695162082944e-12
9.999999998319172301e-01,3.716537121847179881e-12
9.999999998335367124e-01,3.679553279684655287e-12
9.999999998351406516e-01,3.642937469519777366e-12
9.999999998367291587e-01,3.606686029008472800e-12
9.999999998383023447e-01,3.570795332251435844e-12
9.999999998398604317e-01,3.535261789431097009e-12
9.999999998414035307e-01,3.500081846452723612e-12
9.999999998429317527e-01,3.465251984589085123e-12
9.999999998444452087e-01,3.430768720128156611e-12
9.999999998459442319e-01,3.396628604025077256e-12
9.999999998474287111e-01,3.362828221556818196e-12
9.999999998488989794e-01,3.329364191980799267e-12
9.999999998503549259e-01,3.296233168196878696e-12
9.999999998517969946e-01,3.263431836412244378e-12
9.999999998532251855e-01,3.230956915810341705e-12
9.999999998546396096e-01,3.198805158222393197e-12
9.999999998560404890e-01,3.166973347802659831e-12
9.999999998574278237e-01,3.135458300706922242e-12
9.999999998588017247e-01,3.104256864773711647e-12
9.999999998601625251e-01,3.073365919209389502e-12
9.999999998615101138e-01,3.042782374275691740e-12
9.999999998628448239e-01,3.012503170980822858e-12
9.999999998641666554e-01,2.982525280773621230e-12
9.999999998654757194e-01,2.952845705240341274e-12
9.999999998667722378e-01,2.923461475805092496e-12
9.999999998680562108e-01,2.894369653432617501e-12
9.999999998693278602e-01,2.865567328334463143e-12
9.999999998705872972e-01,2.837051619678056094e-12
9.999999998718345218e-01,2.808819675298278941e-12
9.999999998730697559e-01,2.780868671412511712e-12
9.999999998742932217e-01,2.753195812337923115e-12
9.999999998755048081e-01,2.725798330211954170e-12
9.999999998767047371e-01,2.698673484715599234e-12
9.999999998778931198e-01,2.671818562799040935e-12
9.999999998790700673e-01,2.645230878410595042e-12
9.999999998802356904e-01,2.618907772227786697e-12
9.999999998813899893e-01,2.592846611391474851e-12
9.999999998825332970e-01,2.567044789242623045e-12
9.999999998836655024e-01,2.541499725061353807e-12
9.999999998847869387e-01,2.516208863808941010e-12
9.999999998858974948e-01,2.491169675872352015e-12
9.999999998869973927e-01,2.466379656810991066e-12
9.999999998880866325e-01,2.441836327106479167e-12
9.999999998891654363e-01,2.417537231914411050e-12
9.999999998902338039e-01,2.393479940818919208e-12
9.999999998912919574e-01,2.369662047589690807e-12
9.999999998923398969e-01,2.346081169941048502e-12
9.999999998933776224e-01,2.322734949293948204e-12
9.999999998944055779e-01,2.299621050539833951e-12
9.999999998954234304e-01,2.276737161807181134e-12
9.999999998964315129e-01,2.254080994230357264e-12
9.999999998974299364e-01,2.231650281720463061e-12
9.999999998984188121e-01,2.209442780738927705e-12
9.999999998993980288e-01,2.187456270072892140e-12
9.999999999003679196e-01,2.165688550613133700e-12
9.999999999013284846e-01,2.144137445134200047e-12
9.999999999022797237e-01,2.122800798076430118e-12
9.999999999032218589e-01,2.101676475330593932e-12
9.999999999041548904e-01,2.080762364024225542e-12
9.999999999050789290e-01,2.060056372310384612e-12
9.999999999059940858e-01,2.039556429158515831e-12
9.999999999069003609e-01,2.019260484147093968e-12
9.999999999077979762e-01,1.999166507258776701e-12
9.999999999086870428e-01,1.979272488677154478e-12
9.999999999095673386e-01,1.959576438585815494e-12
9.999999999104393078e-01,1.940076386969407948e-12
9.999999999113027283e-01,1.920770383416396648e-12
9.999999999121580441e-01,1.901656496924211081e-12
9.999999999130050332e-01,1.882732815705902450e-12
9.999999999138438067e-01,1.863997446999017693e-12
9.999999999146744756e-01,1.845448516876355265e-12
9.999999999154972619e-01,1.827084170058353866e-12
9.999999999163120545e-01,1.808902569727730478e-12
9.999999999171189646e-01,1.790901897345583330e-12
9.999999999179182142e-01,1.773080352469573724e-12
9.999999999187096922e-01,1.755436152573923977e-12
9.999999999194935096e-01,1.737967532870947757e-12
9.999999999202697776e-01,1.720672746134736206e-12
9.999999999210387180e-01,1.703550062526226212e-12
9.999999999218001090e-01,1.686597769420251795e-12
9.999999999225541725e-01,1.669814171234322580e-12
9.999999999233010195e-01,1.653197589258857890e-12
9.999999999240405391e-01,1.636746361489472047e-12
9.999999999247730642e-01,1.620458842460576364e-12
9.999999999254985950e-01,1.604333403080868154e-12
9.999999999262169093e-01,1.588368430470453691e-12
9.999999999269285622e-01,1.572562327799393102e-12
9.999999999276332208e-01,1.556913514128049859e-12
9.999999999283311070e-01,1.541420424249032643e-12
9.999999999290223318e-01,1.526081508530485409e-12
9.999999999297067843e-01,1.510895232761266883e-12
9.999999999303846865e-01,1.495860077997348214e-12
9.999999999310560383e-01,1.480974540409948384e-12
9.999999999317210619e-01,1.466237131135187069e-12
9.999999999323795352e-01,1.451646376125015218e-12
9.999999999330316802e-01,1.437200815999951663e-12
9.999999999336774970e-01,1.422899005902964570e-12
9.999999999343172075e-01,1.408739515355023209e-12
9.999999999349507007e-01,1.394720928112076483e-12
9.999999999355780878e-01,1.380841842023258305e-12
9.999999999361994796e-01,1.367100868890806696e-12
9.999999999368148762e-01,1.353496634331071796e-12
9.999999999374242776e-01,1.340027777637111998e-12
9.999999999380277949e-01,1.326692951642649795e-12
9.999999999386255389e-01,1.313490822587194692e-12
9.999999999392175098e-01,1.300420069982790389e-12
9.999999999398038186e-01,1.287479386481806635e-12
9.999999999403844653e-01,1.274667477746234198e-12
9.999999999409594498e-01,1.261983062318278549e-12
9.999999999415289942e-01,1.249424871492060034e-12
9.999999999420929875e-01,1.236991649186860966e-12
9.999999999426515407e-01,1.224682151821365898e-12
9.999999999432047648e-01,1.212495148189332296e-12
9.999999999437526599e-01,1.200429419336494312e-12
9.999999999442951149e-01,1.188483758438523555e-12
9.999999999448324628e-01,1.176656970680456204e-12
9.999999999453647037e-01,1.164947873137068681e-12
9.999999999458917266e-01,1.153355294654611417e-12
9.999999999464137534e-01,1.141878075733718167e-12
9.999999999469305623e-01,1.130515068413317795e-12
9.999999999474425971e-01,1.119265136155943138e-12
9.999999999479496360e-01,1.108127153733940759e-12
9.999999999484516788e-01,1.097100007116974991e-12
9.999999999489490587e-01,1.086182593360646333e-12
9.999999999494415537e-01,1.075373820496065661e-12
9.999999999499293857e-01,1.064672607420758073e-12
9.999999999504123327e-01,1.054077883790422796e-12
9.999999999508907278e-01,1.043588589911924160e-12
9.999999999513644600e-01,1.033203676637341399e-12
9.999999999518337512e-01,1.022922105258931049e-12
9.999999999522984906e-01,1.012742847405350113e-12
9.999999999527586780e-01,1.002664884938697721e-12
9.999999999532144246e-01,9.926872098527208240e-13
9.999999999536658413e-01,9.828088241720383095e-13
9.999999999541128171e-01,9.730287398522351136e-13
9.999999999545555740e-01,9.633459786810813862e-13
9.999999999549941121e-01,9.537595721807313085e-13
9.999999999554283203e-01,9.442685615107579765e-13
9.999999999558584207e-01,9.348719973723607969e-13
9.999999999562841912e-01,9.255689399133186785e-13
9.999999999567060760e-01,9.163584586340293023e-13
9.999999999571238529e-01,9.072396322944743242e-13
9.999999999575375220e-01,8.982115488219877274e-13
9.999999999579471943e-01,8.892733052201329718e-13
9.999999999583529808e-01,8.804240074782941322e-13
9.999999999587548816e-01,8.716627704822941460e-13
9.999999999591528965e-01,8.629887179259035521e-13
9.999999999595469147e-01,8.544009822231038105e-13
9.999999999599373801e-01,8.458987044214093355e-13
9.999999999603239598e-01,8.374810341158679756e-13
9.999999999607067647e-01,8.291471293640420530e-13
9.999999999610859058e-01,8.208961566018287007e-13
9.999999999614614943e-01,8.127272905600055985e-13
9.999999999618334190e-01,8.046397141817796857e-13
9.999999999622016800e-01,7.966326185409836230e-13
9.999999999625663882e-01,7.887052027612005103e-13
9.999999999629276548e-01,7.808566739356942778e-13
9.999999999632853687e-01,7.730862470480228641e-13
9.999999999636397519e-01,7.653931448936096403e-13
9.999999999639905823e-01,7.577765980019294627e-13
9.999999999643381932e-01,7.502358445595792612e-13
9.999999999646822513e-01,7.427701303341117889e-13
9.999999999650232008e-01,7.353787085985228780e-13
9.999999999653607086e-01,7.280608400566470589e-13
9.999999999656949967e-01,7.208157927691401424e-13
9.999999999660260652e-01,7.136428420802997871e-13
9.999999999663539141e-01,7.065412705456177252e-13
9.999999999666786543e-01,6.995103678599471238e-13
9.999999999670002859e-01,6.925494307865385256e-13
9.999999999673186979e-01,6.856577630866321580e-13
9.999999999676342233e-01,6.788346754498486447e-13
9.999999999679465290e-01,6.720794854252738138e-13
9.999999999682559482e-01,6.653915173531294603e-13
9.999999999685623697e-01,6.587701022972734079e-13
9.999999999688657937e-01,6.522145779782216087e-13
9.999999999691663310e-01,6.457242887069380506e-13
9.999999999694638708e-01,6.392985853192776641e-13
9.999999999697586350e-01,6.329368251109934735e-13
9.999999999700505127e-01,6.266383717735247831e-13
9.999999999703396147e-01,6.204025953302900334e-13
9.999999999706258302e-01,6.142288720737033376e-13
9.999999999709093812e-01,6.081165845028165552e-13
9.999999999711901566e-01,6.020651212614957195e-13
9.999999999714682675e-01,5.960738770773415449e-13
9.999999999717437138e-01,5.901422527010893592e-13
9.999999999720164956e-01,5.842696548466978822e-13
9.999999999722865018e-01,5.784554961320330447e-13
9.999999999725540656e-01,5.726991950200673825e-13
9.999999999728190758e-01,5.670001757607393971e-13
9.999999999730814215e-01,5.613578683333906912e-13
9.999999999733412137e-01,5.557717083896958575e-13
9.999999999735986744e-01,5.502411371972793975e-13
9.999999999738534706e-01,5.447656015837749052e-13
9.999999999741059353e-01,5.393445538815222075e-13
9.999999999743558465e-01,5.339774518728093607e-13
9.999999999746034263e-01,5.286637587355879126e-13
9.999999999748485635e-01,5.234029429898395501e-13
9.999999999750913693e-01,5.181944784443644142e-13
9.999999999753318436e-01,5.130378441441732413e-13
9.999999999755699864e-01,5.079325243184038630e-13
9.999999999758059088e-01,5.028780083286812858e-13
9.999999999760393887e-01,4.978737906181014885e-13
9.999999999762707592e-01,4.929193706606152792e-13
9.999999999764999092e-01,4.880142529109859887e-13
9.999999999767267278e-01,4.831579467552463802e-13
9.999999999769514369e-01,4.783499664615781363e-13
9.999999999771740367e-01,4.735898311317829537e-13
9.999999999773943049e-01,4.688770646531356228e-13
9.999999999776126858e-01,4.642111956507834798e-13
9.999999999778287352e-01,4.595917574406183157e-13
9.999999999780427862e-01,4.550182879825520821e-13
9.999999999782548388e-01,4.504903298343564872e-13
9.999999999784647819e-01,4.460074301058622614e-13
9.999999999786726157e-01,4.415691404136818232e-13
9.999999999788786731e-01,4.371750168363794626e-13
9.999999999790825100e-01,4.328246198700256301e-13
9.999999999792845706e-01,4.285175143842886614e-13
9.999999999794845218e-01,4.242532695788678948e-13
9.999999999796825856e-01,4.200314589404241386e-13
9.999999999798788730e-01,4.158516601999373585e-13
9.999999999800730510e-01,4.117134552904281263e-13
9.999999999802655637e-01,4.076164303051910566e-13
9.999999999804560780e-01,4.035601754563533317e-13
9.999999999806448159e-01,3.995442850339055817e-13
9.999999999808316664e-01,3.955683573651391878e-13
9.999999999810168516e-01,3.916319947744307337e-13
9.999999999812000384e-01,3.877348035435118903e-13
9.999999999813816709e-01,3.838763938720492921e-13
9.999999999815615270e-01,3.800563798386741014e-13
9.999999999817394958e-01,3.762743793623973953e-13
9.999999999819157992e-01,3.725300141643564953e-13
9.999999999820904373e-01,3.688229097300221434e-13
9.999999999822634100e-01,3.651526952717018861e-13
9.999999999824347174e-01,3.615190036914696701e-13
9.999999999826043595e-01,3.579214715444638426e-13
9.999999999827723363e-01,3.543597390025038767e-13
9.999999999829387587e-01,3.508334498181158907e-13
9.999999999831035158e-01,3.473422512889154645e-13
9.999999999832666076e-01,3.438857942222946915e-13
9.999999999834282560e-01,3.404637329005357959e-13
9.999999999835883502e-01,3.370757250461971280e-13
9.999999999837467790e-01,3.337214317878938671e-13
9.999999999839037645e-01,3.304005176264174431e-13
9.999999999840591958e-01,3.271126504011453594e-13
9.999999999842131837e-01,3.238575012568563264e-13
9.999999999843656173e-01,3.206347446108046966e-13
9.999999999845166077e-01,3.174440581201698170e-13
9.999999999846661547e-01,3.142851226498284484e-13
9.999999999848143695e-01,3.111576222404029455e-13
9.999999999849609189e-01,3.080612440766944509e-13
9.999999999851062471e-01,3.049956784563640319e-13
9.999999999852500210e-01,3.019606187589690445e-13
9.999999999853924626e-01,2.989557614153079228e-13
9.999999999855335719e-01,2.959808058770266427e-13
9.999999999856733490e-01,2.930354545865915210e-13
9.999999999858117938e-01,2.901194129474979904e-13
9.999999999859487954e-01,2.872323892948174865e-13
9.999999999860844646e-01,2.843740948660369084e-13
9.999999999862189126e-01,2.815442437721480396e-13
9.999999999863520284e-01,2.787425529690847257e-13
9.999999999864839229e-01,2.759687422293848692e-13
9.999999999866143741e-01,2.732225341141735243e-13
9.999999999867437150e-01,2.705036539454252339e-13
9.999999999868718348e-01,2.678118297784629001e-13
9.999999999869986222e-01,2.651467923747889097e-13
9.999999999871241885e-01,2.625082751751284064e-13
9.999999999872485335e-01,2.598960142727800296e-13
9.999999999873717682e-01,2.573097483872299939e-13
9.999999999874937817e-01,2.547492188379932595e-13
9.999999999876145740e-01,2.522141695187693384e-13
9.999999999877342560e-01,2.497043468718005027e-13
9.999999999878526058e-01,2.472194998625224155e-13
9.999999999879700674e-01,2.447593799544651761e-13
9.999999999880863077e-01,2.423237410843702497e-13
9.999999999882013269e-01,2.399123396376068850e-13
9.999999999883153468e-01,2.375249344237814950e-13
9.999999999884282564e-01,2.351612866526237563e-13
9.999999999885400559e-01,2.328211599101127251e-13
9.999999999886507451e-01,2.305043201348069200e-13
9.999999999887603241e-01,2.282105355944603143e-13
9.999999999888690150e-01,2.259395768628207123e-13
9.999999999889764846e-01,2.236912167966924762e-13
9.999999999890829550e-01,2.214652305132271266e-13
9.999999999891884261e-01,2.192613953674109687e-13
9.999999999892928981e-01,2.170794909298056592e-13
9.999999999893963709e-01,2.149192989645101332e-13
9.999999999894988445e-01,2.127806034073104704e-13
9.999999999896003189e-01,2.106631903440937575e-13
9.999999999897007941e-01,2.085668479894307289e-13
9.999999999898002701e-01,2.064913666654021597e-13
9.999999999898987468e-01,2.044365387806355372e-13
9.999999999899964465e-01,2.024021588095207847e-13
9.999999999900930359e-01,2.003880232716767297e-13
9.999999999901887371e-01,1.983939307115788782e-13
9.999999999902836612e-01,1.964196816784182184e-13
9.999999999903774750e-01,1.944650787061602302e-13
9.999999999904705117e-01,1.925299262937747437e-13
9.999999999905625492e-01,1.906140308857038192e-13
9.999999999906536985e-01,1.887172008524830819e-13
9.999999999907440706e-01,1.868392464715829035e-13
9.999999999908334436e-01,1.849799799084402484e-13
9.999999999909220394e-01,1.831392151976525823e-13
9.999999999910097470e-01,1.813167682243986210e-13
9.999999999910966775e-01,1.795124567060046573e-13
9.999999999911826087e-01,1.777261001737205619e-13
9.999999999912678739e-01,1.759575199546764767e-13
9.999999999913522508e-01,1.742065391539940752e-13
9.999999999914358506e-01,1.724729826371136545e-13
9.999999999915185622e-01,1.707566770122595625e-13
9.999999999916006077e-01,1.690574506131047461e-13
9.999999999916817650e-01,1.673751334816078890e-13
9.999999999917621452e-01,1.657095573509972156e-13
9.999999999918417481e-01,1.640605556289593722e-13
9.999999999919205740e-01,1.624279633809599799e-13
9.999999999919986227e-01,1.608116173137542197e-13
9.999999999920760052e-01,1.592113557590607188e-13
9.999999999921524996e-01,1.576270186573752609e-13
9.999999999922284388e-01,1.560584475419800077e-13
9.999999999923034899e-01,1.545054855230772214e-13
9.999999999923778748e-01,1.529679772721043623e-13
9.999999999924515937e-01,1.514457690062041061e-13
9.999999999925245353e-01,1.499387084728278236e-13
9.999999999925966998e-01,1.484466449345242980e-13
9.999999999926681982e-01,1.469694291538479445e-13
9.999999999927391414e-01,1.455069133784383585e-13
9.999999999928093075e-01,1.440589513262482199e-13
9.999999999928788075e-01,1.426253981708974151e-13
9.999999999929476413e-01,1.412061105272040150e-13
9.999999999930158090e-01,1.398009464368285217e-13
9.999999999930833106e-01,1.384097653540808596e-13
9.999999999931501460e-01,1.370324281318691341e-13
9.999999999932163153e-01,1.356687970077700398e-13
9.999999999932819295e-01,1.343187355902557529e-13
9.999999999933468775e-01,1.329821088450575173e-13
9.999999999934111594e-01,1.316587830816462350e-13
9.999999999934748862e-01,1.303486259398755486e-13
9.999999999935379469e-01,1.290515063767301147e-13
9.999999999936003414e-01,1.277672946532241761e-13
9.999999999936621808e-01,1.264958623214302656e-13
9.999999999937234652e-01,1.252370822116192835e-13
9.999999999937841944e-01,1.239908284195549400e-13
9.999999999938442574e-01,1.227569762938885153e-13
9.999999999939037654e-01,1.215354024236963465e-13
9.999999999939626072e-01,1.203259846261412100e-13
9.999999999940210049e-01,1.191286019342399037e-13
9.999999999940788475e-01,1.179431345847770395e-13
9.999999999941360240e-01,1.167694640063147614e-13
9.999999999941927564e-01,1.156074728073382994e-13
9.999999999942489337e-01,1.144570447645189054e-13
9.999999999943045559e-01,1.133180648110780162e-13
9.999999999943595119e-01,1.121904190252909120e-13
9.999999999944141349e-01,1.110739946190810880e-13
9.999999999944680917e-01,1.099686799267437336e-13
9.999999999945216045e-01,1.088743643937816722e-13
9.999999999945745621e-01,1.077909385658366324e-13
9.999999999946269647e-01,1.067182940777539581e-13
9.999999999946789231e-01,1.056563236427328670e-13
9.999999999947304374e-01,1.046049210416004927e-13
9.999999999947812857e-01,1.035639811121919483e-13
9.999999999948318008e-01,1.025333997388216592e-13
9.999999999948816498e-01,1.015130738418813164e-13
9.999999999949312768e-01,1.005029013675195696e-13
9.999999999949802376e-01,9.950278127743889979e-14
9.999999999950287544e-01,9.851261353879397144e-14
9.999999999950768270e-01,9.753229911417635565e-14
9.999999999951243446e-01,9.656173995171985394e-14
9.999999999951715290e-01,9.560083897528362290e-14
9.999999999952182694e-01,9.464950007474667329e-14
9.999999999952644547e-01,9.370762809639892580e-14
9.999999999953103069e-01,9.277512883341440920e-14
9.999999999953556040e-01,9.185190901643926629e-14
9.999999999954004570e-01,9.093787630425368545e-14
9.999999999954449770e-01,9.003293927453974159e-14
9.999999999954889418e-01,8.913700741474114882e-14
9.999999999955325736e-01,8.824999111300117978e-14
9.999999999955757612e-01,8.737180164920967497e-14
9.999999999956186159e-01,8.650235118612049421e-14
9.999999999956609154e-01,8.564155276056960149e-14
9.999999999957029928e-01,8.478932027478077017e-14
9.999999999957445151e-01,8.394556848774647615e-14
9.999999999957855934e-01,8.311021300670585241e-14
9.999999999958263386e-01,8.228317027870717159e-14
9.999999999958666397e-01,8.146435758224242423e-14
9.999999999959067187e-01,8.065369301898300992e-14
9.999999999959463537e-01,7.985109550557986267e-14
9.999999999959854335e-01,7.905648476555704056e-14
9.999999999960242913e-01,7.826978132128576648e-14
9.999999999960627051e-01,7.749090648602710620e-14
9.999999999961007857e-01,7.671978235607060967e-14
9.999999999961385333e-01,7.595633180293447094e-14
9.999999999961758368e-01,7.520047846565453273e-14
9.999999999962128072e-01,7.445214674314982938e-14
9.999999999962494446e-01,7.371126178665315730e-14
9.999999999962857489e-01,7.297774949223343081e-14
9.999999999963216091e-01,7.225153649337618668e-14
9.999999999963571362e-01,7.153255015364869223e-14
9.999999999963924413e-01,7.082071855943769189e-14
9.999999999964273023e-01,7.011597051274955576e-14
9.999999999964618302e-01,6.941823552409702615e-14
9.999999999964961361e-01,6.872744380544177760e-14
9.999999999965299979e-01,6.804352626321713785e-14
9.999999999965635267e-01,6.736641449142030425e-14
9.999999999965968334e-01,6.669604076476339027e-14
9.999999999966296960e-01,6.603233803190725821e-14
9.999999999966622255e-01,6.537523990874836341e-14
9.999999999966945330e-01,6.472468067178170773e-14
9.999999999967266184e-01,6.408059525152995636e-14
9.999999999967581488e-01,6.344291922602863322e-14
9.999999999967894571e-01,6.281158881439000043e-14
9.999999999968206543e-01,6.218654087041714728e-14
9.999999999968514075e-01,6.156771287629086890e-14
9.999999999968818276e-01,6.095504293631921212e-14
9.999999999969120257e-01,6.034846977074041133e-14
9.999999999969418907e-01,5.974793270960069681e-14
9.999999999969714226e-01,5.915337168667987645e-14
9.999999999970007325e-01,5.856472723348617305e-14
9.999999999970297093e-01,5.798194047331052297e-14
9.999999999970584641e-01,5.740495311533195496e-14
9.999999999970868858e-01,5.683370744879379615e-14
9.999999999971150855e-01,5.626814633722570765e-14
9.999999999971429521e-01,5.570821321273132821e-14
9.999999999971705966e-01,5.515385207033266529e-14
9.999999999971979081e-01,5.460500746236286547e-14
9.999999999972251086e-01,5.406162449292658702e-14
9.999999999972519760e-01,5.352364881240382931e-14
9.999999999972785103e-01,5.299102661201613261e-14
9.999999999973048226e-01,5.246370461844695068e-14
9.999999999973309128e-01,5.194163008850848400e-14
9.999999999973567810e-01,5.142475080386873789e-14
9.999999999973823162e-01,5.091301506583065795e-14
9.999999999974076292e-01,5.040637169015613605e-14
9.999999999974327203e-01,4.990477000195226051e-14
9.999999999974574783e-01,4.940815983059781083e-14
9.999999999974821252e-01,4.891649150472723195e-14
9.999999999975065501e-01,4.842971584726460346e-14
9.999999999975305309e-01,4.794778417050000522e-14
9.999999999975545117e-01,4.747064827122530637e-14
9.999999999975781595e-01,4.699826042590794589e-14
9.999999999976015852e-01,4.653057338591974404e-14
9.999999999976247889e-01,4.606754037281300765e-14
9.999999999976477705e-01,4.560911507363701872e-14
9.999999999976705300e-01,4.515525163631112544e-14
9.999999999976930676e-01,4.470590466503393138e-14
9.999999999977153831e-01,4.426102921574478314e-14
9.999999999977374765e-01,4.382058079163028604e-14
9.999999999977593479e-01,4.338451533866929738e-14
9.999999999977809972e-01,4.295278924123164429e-14
9.999999999978025356e-01,4.252535931771119163e-14
9.999999999978237408e-01,4.210218281620877868e-14
9.999999999978448351e-01,4.168321741025786777e-14
9.999999999978657073e-01,4.126842119458684036e-14
9.999999999978863574e-01,4.085775268093231649e-14
9.999999999979067855e-01,4.045117079388539200e-14
9.999999999979271026e-01,4.004863486678498636e-14
9.999999999979470866e-01,3.965010463765199681e-14
9.999999999979669596e-01,3.925554024515837057e-14
9.999999999979866105e-01,3.886490222464453740e-14
9.999999999980061505e-01,3.847815150416830830e-14
9.999999999980253573e-01,3.809524940059849933e-14
9.999999999980445642e-01,3.771615761574741804e-14
9.999999999980633270e-01,3.734083823253650086e-14
9.999999999980820897e-01,3.696925371120809579e-14
9.999999999981007415e-01,3.660136688556694403e-14
9.999999999981190602e-01,3.623714095926441798e-14
9.999999999981372678e-01,3.587653950211969044e-14
9.999999999981552534e-01,3.551952644647226904e-14
9.999999999981732390e-01,3.516606608357866259e-14
9.999999999981908916e-01,3.481612306003709940e-14
9.999999999982083221e-01,3.446966237425312747e-14
9.999999999982256416e-01,3.412664937294003193e-14
9.999999999982428500e-01,3.378704974764948154e-14
9.999999999982598364e-01,3.345082953134378290e-14
9.999999999982766008e-01,3.311795509499510743e-14
9.999999999982933652e-01,3.278839314422335986e-14
9.999999999983099075e-01,3.246211071596743133e-14
9.999999999983262278e-01,3.213907517518536899e-14
9.999999999983424370e-01,3.181925421159168517e-14
9.999999999983584242e-01,3.150261583642689621e-14
9.999999999983743004e-01,3.118912837925491764e-14
9.999999999983900656e-01,3.087876048479887358e-14
9.999999999984056087e-01,3.057148110980185326e-14
9.999999999984211518e-01,3.026725951992324184e-14
9.999999999984363619e-01,2.996606528666594317e-14
9.999999999984515719e-01,2.966786828432990619e-14
9.999999999984664489e-01,2.937263868700228616e-14
9.999999999984813259e-01,2.908034696557135367e-14
9.999999999984959809e-01,2.879096388477414797e-14
9.999999999985106358e-01,2.850446050027365272e-14
9.999999999985250687e-01,2.822080815576079863e-14
9.999999999985392796e-01,2.793997848009159577e-14
9.999999999985533794e-01,2.766194338444650538e-14
9.999999999985674792e-01,2.738667505952225285e-14
9.999999999985813570e-01,2.711414597275144957e-14
9.999999999985950128e-01,2.684432886554603523e-14
9.999999999986085575e-01,2.657719675057399120e-14
9.999999999986221022e-01,2.631272290905727099e-14
9.999999999986354249e-01,2.605088088810061309e-14
9.999999999986485255e-01,2.579164449804673339e-14
9.999999999986617372e-01,2.553498780985427768e-14
9.999999999986747268e-01,2.528088515250728766e-14
9.999999999986874943e-01,2.502931111044500378e-14
9.999999999987001509e-01,2.478024052102090003e-14
9.999999999987126964e-01,2.453364847198694348e-14
9.999999999987251309e-01,2.428951029899936434e-14
9.999999999987375654e-01,2.404780158315455429e-14
9.999999999987497779e-01,2.380849814854415303e-14
9.999999999987618793e-01,2.357157605983808259e-14
9.999999999987738697e-01,2.333701161989148730e-14
9.999999999987857491e-01,2.310478136737215568e-14
9.999999999987975174e-01,2.287486207441659391e-14
9.999999999988090638e-01,2.264723074430441959e-14
9.999999999988206101e-01,2.242186460915922673e-14
9.999999999988320454e-01,2.219874112767225811e-14
9.999999999988433697e-01,2.197783798284558789e-14
9.999999999988545829e-01,2.175913307976246931e-14
9.999999999988656851e-01,2.154260454337519839e-14
9.999999999988766763e-01,2.132823071631809480e-14
9.999999999988875565e-01,2.111599015674223655e-14
9.999999999988982147e-01,2.090586163616866644e-14
9.999999999989088728e-01,2.069782413736754906e-14
9.999999999989195310e-01,2.049185685225390007e-14
9.999999999989299670e-01,2.028793917980724009e-14
9.999999999989402921e-01,2.008605072401193567e-14
9.999999999989506172e-01,1.988617129181544428e-14
9.999999999989607202e-01,1.968828089110943618e-14
9.999999999989708233e-01,1.949235972873103551e-14
9.999999999989807042e-01,1.929838820848108809e-14
9.999999999989905852e-01,1.910634692916641689e-14
9.999999999990003552e-01,1.891621668265730572e-14
9.999999999990101252e-01,1.872797845196715300e-14
9.999999999990196731e-01,1.854161340935116559e-14
9.999999999990291100e-01,1.835710291442132508e-14
9.999999999990385469e-01,1.817442851228409237e-14
9.999999999990478727e-01,1.799357193169264610e-14
9.999999999990570876e-01,1.781451508322023741e-14
9.999999999990661914e-01,1.763724005745156848e-14
9.999999999990751842e-01,1.746172912318974646e-14
9.999999999990841770e-01,1.728796472568478267e-14
9.999999999990930588e-01,1.711592948487599790e-14
9.999999999991018296e-01,1.694560619365442689e-14
9.999999999991106003e-01,1.677697781614246733e-14
9.999999999991191491e-01,1.661002748598823948e-14
9.999999999991276978e-01,1.644473850468050043e-14
9.999999999991361355e-01,1.628109433987681746e-14
9.999999999991444621e-01,1.611907862375067730e-14
9.999999999991527888e-01,1.595867515135506670e-14
9.999999999991608934e-01,1.579986787900000332e-14
9.999999999991691091e-01,1.564264092264970602e-14
9.999999999991771027e-01,1.548697855633221027e-14
9.999999999991850963e-01,1.533286521056719679e-14
9.999999999991929789e-01,1.518028547080930387e-14
9.999999999992007504e-01,1.502922407590487251e-14
9.999999999992085220e-01,1.487966591656722977e-14
9.999999999992162936e-01,1.473159603386393116e-14
9.999999999992237321e-01,1.458499961772120982e-14
9.999999999992312816e-01,1.443986200544329718e-14
9.999999999992387201e-01,1.429616868024435280e-14
9.999999999992461586e-01,1.415390526979819413e-14
9.999999999992534860e-01,1.401305754479926272e-14
9.999999999992607025e-01,1.387361141754006504e-14
9.999999999992678079e-01,1.373555294050268345e-14
9.999999999992749133e-01,1.359886830496233302e-14
9.999999999992819077e-01,1.346354383960780790e-14
9.999999999992889022e-01,1.332956600917266250e-14
9.999999999992957855e-01,1.319692141308200740e-14
9.999999999993026689e-01,1.306559678411275210e-14
9.999999999993093303e-01,1.293557898706524381e-14
9.999999999993159916e-01,1.280685501745101777e-14
9.999999999993226529e-01,1.267941200019074451e-14
9.999999999993292032e-01,1.255323718832703443e-14
9.999999999993357536e-01,1.242831796174999675e-14
9.999999999993420818e-01,1.230464182593388822e-14
9.999999999993485211e-01,1.218219641068796292e-14
9.999999999993548494e-01,1.206096946891968351e-14
9.999999999993610666e-01,1.194094887540856478e-14
9.999999999993672839e-01,1.182212262559476565e-14
9.999999999993733901e-01,1.170447883437719179e-14
9.999999999993793853e-01,1.158800573492525179e-14
9.999999999993854916e-01,1.147269167750242255e-14
9.999999999993913757e-01,1.135852512829986797e-14
9.999999999993972599e-01,1.124549466828414508e-14
9.999999999994031441e-01,1.113358899205390795e-14
9.999999999994089173e-01,1.102279690670963881e-14
9.999999999994145794e-01,1.091310733073457942e-14
9.999999999994202415e-01,1.080450929288525191e-14
9.999999999994259037e-01,1.069699193109536171e-14
9.999999999994314548e-01,1.059054449138827084e-14
9.999999999994370059e-01,1.048515632680184828e-14
9.999999999994424460e-01,1.038081689632399525e-14
9.999999999994478861e-01,1.027751576383728350e-14
9.999999999994532152e-01,1.017524259707630515e-14
9.999999999994585442e-01,1.007398716659320474e-14
9.999999999994637623e-01,9.973739344734962015e-15
9.999999999994688693e-01,9.874489104630855901e-15
9.999999999994740874e-01,9.776226519188539549e-15
9.999999999994791944e-01,9.678941760102287582e-15
9.999999999994841904e-01,9.582625096868959956e-15
9.999999999994891864e-01,9.487266895815177112e-15
9.999999999994941824e-01,9.392857619134161832e-15
9.999999999994990674e-01,9.299387823930799451e-15
9.999999999995039524e-01,9.206848161278237516e-15
9.999999999995087263e-01,9.115229375281858152e-15
9.999999999995133892e-01,9.024522302153904772e-15
9.999999999995181632e-01,8.934717869297286404e-15
9.999999999995229372e-01,8.845807094397239067e-15
9.999999999995274891e-01,8.757781084523916026e-15
9.999999999995320410e-01,8.670631035242043090e-15
9.999999999995365929e-01,8.584348229730646080e-15
9.999999999995410338e-01,8.498924037911575677e-15
9.999999999995454747e-01,8.414349915585450719e-15
9.999999999995499156e-01,8.330617403578036547e-15
9.999999999995542455e-01,8.247718126893301852e-15
9.999999999995585753e-01,8.165643793876121704e-15
9.999999999995627942e-01,8.084386195383269946e-15
9.999999999995671240e-01,8.003937203961528675e-15
9.999999999995712319e-01,7.924288773035694785e-15
9.999999999995754507e-01,7.845432936102952609e-15
9.999999999995795585e-01,7.767361805936406817e-15
9.999999999995835553e-01,7.690067573796519704e-15
9.999999999995876632e-01,7.613542508649409979e-15
9.999999999995916600e-01,7.537778956393930015e-15
9.999999999995956568e-01,7.462769339096407654e-15
9.999999999995995426e-01,7.388506154231952923e-15
9.999999999996034283e-01,7.314981973934887139e-15
9.999999999996073141e-01,7.242189444255082148e-15
9.999999999996110889e-01,7.170121284422708837e-15
9.999999999996148636e-01,7.098770286120332295e-15
9.999999999996185274e-01,7.028129312761198751e-15
9.999999999996223021e-01,6.958191298776254407e-15
9.999999999996259659e-01,6.888949248906720224e-15
9.999999999996295186e-01,6.820396237504739909e-15
9.999999999996330713e-01,6.752525407840952521e-15
9.999999999996367350e-01,6.685329971417999677e-15
9.999999999996401767e-01,6.618803207292294506e-15
9.999999999996437294e-01,6.552938461401135121e-15
9.999999999996471711e-01,6.487729145897441661e-15
9.999999999996505018e-01,6.423168738491099238e-15
9.999999999996539435e-01,6.359250781795962547e-15
9.999999999996573852e-01,6.295968882684705699e-15
9.999999999996606048e-01,6.233316711648741268e-15
9.999999999996639355e-01,6.171288002165416585e-15
9.999999999996671551e-01,6.109876550071487784e-15
9.999999999996703748e-01,6.049076212941958893e-15
9.999999999996735944e-01,5.988880909476415894e-15
9.999999999996767031e-01,5.929284618890153107e-15
9.999999999996798117e-01,5.870281380312243921e-15
9.999999999996829203e-01,5.811865292189564272e-15
9.999999999996860289e-01,5.754030511695939765e-15
9.999999999996890265e-01,5.696771254148401228e-15
9.999999999996920241e-01,5.640081792428018815e-15
9.999999999996950217e-01,5.583956456407322302e-15
9.999999999996980193e-01,5.528389632383403552e-15
9.999999999997009059e-01,5.473375762515874426e-15
9.999999999997037925e-01,5.418909344271600206e-15
9.999999999997066791e-01,5.364984929873777286e-15
9.999999999997095657e-01,5.311597125757284671e-15
9.999999999997123412e-01,5.258740592029440748e-15
9.999999999997151168e-01,5.206410041935366222e-15
9.999999999997178923e-01,5.154600241329807813e-15
9.999999999997206679e-01,5.103306008153085341e-15
9.999999999997233324e-01,5.052522211913009689e-15
9.999999999997261080e-01,5.002243773171933100e-15
9.999999999997287725e-01,4.952465663038205264e-15
9.999999999997313260e-01,4.903182902663745436e-15
9.999999999997339906e-01,4.854390562745554136e-15
9.999999999997365441e-01,4.806083763032902268e-15
9.999999999997390976e-01,4.758257671839403302e-15
9.999999999997416511e-01,4.710907505559333463e-15
9.999999999997440936e-01,4.664028528189376127e-15
9.999999999997466471e-01,4.617616050855126998e-15
9.999999999997490896e-01,4.571665431341640618e-15
9.999999999997514211e-01,4.526172073629636160e-15
9.999999999997538636e-01,4.481131427435347766e-15
9.999999999997563060e-01,4.436538987755595558e-15
9.999999999997586375e-01,4.392390294417379988e-15
9.999999999997609690e-01,4.348680931631333708e-15
9.999999999997633005e-01,4.305406527550537699e-15
9.999999999997655209e-01,4.262562753832833632e-15
9.999999999997678524e-01,4.220145325208065028e-15
9.999999999997701838e-01,4.178149999049652425e-15
9.999999999997722933e-01,4.136572574949817021e-15
9.999999999997745137e-01,4.095408894299933498e-15
9.999999999997767341e-01,4.054654839874162922e-15
9.999999999997789546e-01,4.014306335417827489e-15
9.999999999997809530e-01,3.974359345239865264e-15
9.999999999997831734e-01,3.934809873808785873e-15
9.999999999997852829e-01,3.895653965353478496e-15
9.999999999997873923e-01,3.856887703467161084e-15
9.999999999997893907e-01,3.818507210715830833e-15
9.999999999997915001e-01,3.780508648250602945e-15
9.999999999997934985e-01,3.742888215423356296e-15
9.999999999997954969e-01,3.705642149407031015e-15
9.999999999997974953e-01,3.668766724818889027e-15
9.999999999997994937e-01,3.632258253348058111e-15
9.999999999998013811e-01,3.596113083386779656e-15
9.999999999998032685e-01,3.560327599664811868e-15
9.999999999998052669e-01,3.524898222888230864e-15
9.999999999998070432e-01,3.489821409381078389e-15
9.999999999998089306e-01,3.455093650731072146e-15
9.999999999998108180e-01,3.420711473438834461e-15
9.999999999998125944e-01,3.386671438570127687e-15
9.999999999998144817e-01,3.352970141412281611e-15
9.999999999998162581e-01,3.319604211133306936e-15
9.999999999998180344e-01,3.286570310444897454e-15
9.999999999998198108e-01,3.253865135268758842e-15
9.999999999998215872e-01,3.221485414405816013e-15
9.999999999998232525e-01,3.189427909209387253e-15
9.999999999998249178e-01,3.157689413260935178e-15
9.999999999998266942e-01,3.126266752049497322e-15
9.999999999998283595e-01,3.095156782654296239e-15
9.999999999998300249e-01,3.064356393430078662e-15
9.999999999998316902e-01,3.033862503696228580e-15
9.999999999998333555e-01,3.003672063428340761e-15
9.999999999998349098e-01,2.973782052953275533e-15
9.999999999998364641e-01,2.944189482647263683e-15
9.999999999998380185e-01,2.914891392636578709e-15
9.999999999998396838e-01,2.885884852501829548e-15
9.999999999998412381e-01,2.857166960984559937e-15
9.999999999998427924e-01,2.828734845697192932e-15
9.999999999998443467e-01,2.800585662835850439e-15
9.999999999998457900e-01,2.772716596895670266e-15
9.999999999998473443e-01,2.745124860389320840e-15
9.999999999998487876e-01,2.717807693568310051e-15
9.999999999998502309e-01,2.690762364146679232e-15
9.999999999998516742e-01,2.663986167028028884e-15
9.999999999998531175e-01,2.637476424034680640e-15
9.999999999998545608e-01,2.611230483639925646e-15
9.999999999998558931e-01,2.585245720702918783e-15
9.999999999998573363e-01,2.559519536205857030e-15
9.999999999998586686e-01,2.534049356994316440e-15
9.999999999998601119e-01,2.508832635519625147e-15
9.999999999998614442e-01,2.483866849584167400e-15
9.999999999998628875e-01,2.459149502089217866e-15
9.999999999998641087e-01,2.434678120784927936e-15
9.999999999998654410e-01,2.410450258023336147e-15
9.999999999998667732e-01,2.386463490513302613e-15
9.999999999998679945e-01,2.362715419078238021e-15
9.999999999998693268e-01,2.339203668416237445e-15
9.999999999998705480e-01,2.315925886862258907e-15
9.999999999998718803e-01,2.292879746153183241e-15
9.999999999998731015e-01,2.270062941194701358e-15
9.999999999998743228e-01,2.247473189830859181e-15
9.999999999998755440e-01,2.225108232615888700e-15
9.999999999998767652e-01,2.202965832587993432e-15
9.999999999998779865e-01,2.181043775045861363e-15
9.999999999998790967e-01,2.159339867326922461e-15
9.999999999998803180e-01,2.137851938588136851e-15
9.999999999998814282e-01,2.116577839588956694e-15
9.999999999998825384e-01,2.095515442476139139e-15
9.999999999998837596e-01,2.074662640571163290e-15
9.999999999998848699e-01,2.054017348159303400e-15
9.999999999998859801e-01,2.033577500281113206e-15
9.999999999998870903e-01,2.013341052525962498e-15
9.999999999998882005e-01,1.993305980827359265e-15
9.999999999998891997e-01,1.973470281260725202e-15
9.999999999998904210e-01,1.953831969842766689e-15
9.999999999998914202e-01,1.934389082333116111e-15
9.999999999998924194e-01,1.915139674037952823e-15
9.999999999998935296e-01,1.896081819615300447e-15
9.999999999998945288e-01,1.877213612882666691e-15
9.999999999998956390e-01,1.858533166626202116e-15
9.999999999998966382e-01,1.840038612412015652e-15
9.999999999998975264e-01,1.821728100399373917e-15
9.999999999998986366e-01,1.803599799155493633e-15
9.999999999998995248e-01,1.785651895472567706e-15
9.999999999999005240e-01,1.767882594186228022e-15
9.999999999999014122e-01,1.750290117996068147e-15
9.999999999999025224e-01,1.732872707287950835e-15
9.999999999999034106e-01,1.715628619957857951e-15
9.999999999999042988e-01,1.698556131237723984e-15
9.999999999999052980e-01,1.681653533522991841e-15
9.999999999999061862e-01,1.664919136201646970e-15
9.999999999999070743e-01,1.648351265485317111e-15
9.999999999999080735e-01,1.631948264241687082e-15
9.999999999999088507e-01,1.615708491828824771e-15
9.999999999999097389e-01,1.599630323931153094e-15
9.999999999999106270e-01,1.583712152396820996e-15
9.999999999999115152e-01,1.567952385077038709e-15
9.999999999999124034e-01,1.552349445666670071e-15
9.999999999999131806e-01,1.536901773546639017e-15
9.999999999999140687e-01,1.521607823627899799e-15
9.999999999999149569e-01,1.506466066196741161e-15
9.999999999999157341e-01,1.491474986761960122e-15
9.999999999999165112e-01,1.476633085903227131e-15
9.999999999999173994e-01,1.461938879121180012e-15
9.999999999999181766e-01,1.447390896689003336e-15
9.999999999999189537e-01,1.432987683505281407e-15
9.999999999999197309e-01,1.418727798948621847e-15
9.999999999999205080e-01,1.404609816733420268e-15
9.999999999999212852e-01,1.390632324767262617e-15
9.999999999999220623e-01,1.376793925009748464e-15
9.999999999999227285e-01,1.363093233332516505e-15
9.999999999999236167e-01,1.349528879380961190e-15
9.999999999999242828e-01,1.336099506437031079e-15
9.999999999999250599e-01,1.322803771283590121e-15
9.999999999999257261e-01,1.309640344070122570e-15
9.999999999999265032e-01,1.296607908179586672e-15
9.999999999999271694e-01,1.283705160096878225e-15
9.999999999999278355e-01,1.270930809278319848e-15
9.999999999999286127e-01,1.258283578022636870e-15
9.999999999999292788e-01,1.245762201343214320e-15
9.999999999999299449e-01,1.233365426841443728e-15
9.999999999999306111e-01,1.221092014581603480e-15
9.999999999999312772e-01,1.208940736966712223e-15
9.999999999999319433e-01,1.196910378615799464e-15
9.999999999999327205e-01,1.184999736242392399e-15
9.999999999999332756e-01,1.173207618534040869e-15
9.999999999999339417e-01,1.161532846033299163e-15
9.999999999999346079e-01,1.149974251019637481e-15
9.999999999999351630e-01,1.138530677392695057e-15
9.999999999999358291e-01,1.127200980556696258e-15
9.999999999999364952e-01,1.115984027305851773e-15
9.999999999999370504e-01,1.104878695711144653e-15
9.999999999999377165e-01,1.093883875008000854e-15
9.999999999999382716e-01,1.082998465485240104e-15
9.999999999999389377e-01,1.072221378375124862e-15
9.999999999999394928e-01,1.061551535744369725e-15
9.999999999999400480e-01,1.050987870386373159e-15
9.999999999999406031e-01,1.040529325714517166e-15
9.999999999999411582e-01,1.030174855656384188e-15
9.999999999999418243e-01,1.019923424549245066e-15
9.999999999999423794e-01,1.009774007036368407e-15
9.999999999999429345e-01,9.997255879645086962e-16
9.999999999999434896e-01,9.897771622824118496e-16
9.999999999999440448e-01,9.799277349401891022e-16
9.999999999999445999e-01,9.701763207899053485e-16
9.999999999999451550e-01,9.605219444869441165e-16
9.999999999999457101e-01,9.509636403924966686e-16
9.999999999999461542e-01,9.415004524770172595e-16
9.999999999999467093e-01,9.321314342245066982e-16
9.999999999999471534e-01,9.228556485379466611e-16
9.999999999999477085e-01,9.136721676454794783e-16
9.999999999999482636e-01,9.045800730076487412e-16
9.999999999999487077e-01,8.955784552255680037e-16
9.999999999999492628e-01,8.866664139498697670e-16
9.999999999999497069e-01,8.778430577907546285e-16
9.999999999999501510e-01,8.691075042287446868e-16
9.999999999999507061e-01,8.604588795264512240e-16
9.999999999999511502e-01,8.518963186412206866e-16
9.999999999999517053e-01,8.434189651385240692e-16
9.999999999999521494e-01,8.350259711063961729e-16
9.999999999999525935e-01,8.267164970705393810e-16
9.999999999999530376e-01,8.184897119103965501e-16
9.999999999999534817e-01,8.103447927760567407e-16
9.999999999999540368e-01,8.022809250058699374e-16
9.999999999999543698e-01,7.942973020450576067e-16
9.999999999999548139e-01,7.863931253649606545e-16
9.999999999999552580e-01,7.785676043832030542e-16
9.999999999999557021e-01,7.708199563846511394e-16
9.999999999999561462e-01,7.631494064430474712e-16
9.999999999999564793e-01,7.555551873435914374e-16
9.999999999999570344e-01,7.480365395061239219e-16
9.999999999999574785e-01,7.405927109091864263e-16
9.999999999999578115e-01,7.332229570148366106e-16
9.999999999999582556e-01,7.259265406941024168e-16
9.999999999999585887e-01,7.187027321533398324e-16
9.999999999999590328e-01,7.115508088611640580e-16
9.999999999999593658e-01,7.044700554762136119e-16
9.999999999999598099e-01,6.974597637756310182e-16
9.999999999999602540e-01,6.905192325841548600e-16
9.999999999999605871e-01,6.836477677040683404e-16
9.999999999999610312e-01,6.768446818456948179e-16
9.999999999999613642e-01,6.701092945586856558e-16
9.999999999999616973e-01,6.634409321639880683e-16
9.999999999999621414e-01,6.568389276864064867e-16
9.999999999999624745e-01,6.503026207879201470e-16
9.999999999999628075e-01,6.438313577016631236e-16
9.999999999999632516e-01,6.374244911664685954e-16
9.999999999999635847e-01,6.310813803622033542e-16
9.999999999999639178e-01,6.248013908456088590e-16
9.999999999999642508e-01,6.185838944868702133e-16
9.999999999999645839e-01,6.124282694068175116e-16
9.999999999999649170e-01,6.063338999146625276e-16
9.999999999999652500e-01,6.003001764464870880e-16
9.999999999999655831e-01,5.943264955042127497e-16
9.999999999999659162e-01,5.884122595952655623e-16
9.999999999999663602e-01,5.825568771728383930e-16
9.999999999999666933e-01,5.767597625766655178e-16
9.999999999999669154e-01,5.710203359745112300e-16
9.999999999999672484e-01,5.653380233041166795e-16
9.999999999999675815e-01,5.597122562158060997e-16
9.999999999999679146e-01,5.541424720156648609e-16
9.999999999999682476e-01,5.486281136092009967e-16
9.999999999999684697e-01,5.431686294456887993e-16
9.999999999999688027e-01,5.377634734629464849e-16
9.999999999999691358e-01,5.324121050327428780e-16
9.999999999999694689e-01,5.271139889067456480e-16
9.999999999999698019e-01,5.218685951629315230e-16
9.999999999999700240e-01,5.166753991526450450e-16
9.999999999999703570e-01,5.115338814480683229e-16
9.999999999999705791e-01,5.064435277902918965e-16
9.999999999999709122e-01,5.014038290378982617e-16
9.999999999999711342e-01,4.964142811159874541e-16
9.999999999999714673e-01,4.914743849658157739e-16
9.999999999999716893e-01,4.865836464948302242e-16
9.999999999999719114e-01,4.817415765272700406e-16
9.999999999999722444e-01,4.769476907552596820e-16
9.999999999999724665e-01,4.722015096903197198e-16
9.999999999999727995e-01,4.675025586154626684e-16
9.999999999999731326e-01,4.628503675376634245e-16
9.999999999999733546e-01,4.582444711408716555e-16
9.999999999999735767e-01,4.536844087394893190e-16
9.999999999999737987e-01,4.491697242322468531e-16
9.999999999999741318e-01,4.446999660566352179e-16
9.999999999999743538e-01,4.402746871436957346e-16
9.999999999999745759e-01,4.358934448733225859e-16
9.999999999999747979e-01,4.315558010300108250e-16
9.999999999999750200e-01,4.272613217589818060e-16
9.999999999999752420e-01,4.230095775228378406e-16
9.999999999999755751e-01,4.188001430585570022e-16
9.999999999999757971e-01,4.146325973349766789e-16
9.999999999999760192e-01,4.105065235106981307e-16
9.999999999999763522e-01,4.064215088923595447e-16
9.999999999999765743e-01,4.023771448933752566e-16
9.999999999999767963e-01,3.983730269930858215e-16
9.999999999999770184e-01,3.944087546962573034e-16
9.999999999999771294e-01,3.904839314930691655e-16
9.999999999999773515e-01,3.865981648194149435e-16
9.999999999999775735e-01,3.827510660176555774e-16
9.999999999999777955e-01,3.789422502977610112e-16
9.999999999999780176e-01,3.751713366987855292e-16
9.999999999999782396e-01,3.714379480508064994e-16
9.999999999999784617e-01,3.677417109371624400e-16
9.999999999999786837e-01,3.640822556571196351e-16
9.999999999999789058e-01,3.604592161889094647e-16
9.999999999999791278e-01,3.568722301530827596e-16
9.999999999999793499e-01,3.533209387763053251e-16
9.999999999999795719e-01,3.498049868554373084e-16
9.999999999999796829e-01,3.463240227220208495e-16
9.999999999999799050e-01,3.428776982071208961e-16
9.999999999999801270e-01,3.394656686064661793e-16
9.999999999999802380e-01,3.360875926460110971e-16
9.999999999999804601e-01,3.327431324477667458e-16
9.999999999999806821e-01,3.294319534960213050e-16
9.999999999999807931e-01,3.261537246038950466e-16
9.999999999999810152e-01,3.229081178801819965e-16
9.999999999999812372e-01,3.196948086965914998e-16
9.999999999999813483e-01,3.165134756552457703e-16
9.999999999999815703e-01,3.133638005565480582e-16
9.999999999999816813e-01,3.102454683673683821e-16
9.999999999999819034e-01,3.071581671895035393e-16
9.999999999999821254e-01,3.041015882285153744e-16
9.999999999999823475e-01,3.010754257628143834e-16
9.999999999999824585e-01,2.980793771130947555e-16
9.999999999999826805e-01,2.951131426120722395e-16
9.999999999999827915e-01,2.921764255744818894e-16
9.999999999999830136e-01,2.892689322674368629e-16
9.999999999999831246e-01,2.863903718810198838e-16
9.999999999999833467e-01,2.835404564992085408e-16
9.999999999999834577e-01,2.807189010710900490e-16
9.999999999999835687e-01,2.779254233823217411e-16
9.999999999999837907e-01,2.751597440269359465e-16
9.999999999999839018e-01,2.724215863793656031e-16
9.999999999999841238e-01,2.697106765667880260e-16
9.999999999999842348e-01,2.670267434417432995e-16
9.999999999999843459e-01,2.643695185549870587e-16
9.999999999999845679e-01,2.617387361286705007e-16
9.999999999999846789e-01,2.591341330297304296e-16
9.999999999999847899e-01,2.565554487435820276e-16
9.999999999999850120e-01,2.540024253480728866e-16
9.999999999999851230e-01,2.514748074876631465e-16
9.999999999999853451e-01,2.489723423478962806e-16
9.999999999999854561e-01,2.464947796301222170e-16
9.999999999999855671e-01,2.440418715264380380e-16
9.999999999999857891e-01,2.416133726949298762e-16
9.999999999999859002e-01,2.392090402351093148e-16
9.999999999999860112e-01,2.368286336636286491e-16
9.999999999999861222e-01,2.344719148902377873e-16
9.999999999999862332e-01,2.321386481939465498e-16
9.999999999999864553e-01,2.298286001994743612e-16
9.999999999999865663e-01,2.275415398538848308e-16
9.999999999999866773e-01,2.252772384034853912e-16
9.999999999999867883e-01,2.230354693709569386e-16
9.999999999999868994e-01,2.208160085326789383e-16
9.999999999999870104e-01,2.186186338963276484e-16
9.999999999999871214e-01,2.164431256786502349e-16
9.999999999999872324e-01,2.142892662834915445e-16
9.999999999999874545e-01,2.121568402800390217e-16
9.999999999999875655e-01,2.100456343812535503e-16
9.999999999999876765e-01,2.079554374225607435e-16
9.999999999999877875e-01,2.058860403407090021e-16
9.999999999999878986e-01,2.038372361528678078e-16
9.999999999999880096e-01,2.018088199359340766e-16
9.999999999999881206e-01,1.998005888060148238e-16
9.999999999999882316e-01,1.978123418981579251e-16
9.999999999999883427e-01,1.958438803462413408e-16
9.999999999999885647e-01,1.938950072630909119e-16
9.999999999999886757e-01,1.919655277207957905e-16
9.999999999999886757e-01,1.900552487311923416e-16
9.999999999999887867e-01,1.881639792265831996e-16
9.999999999999888978e-01,1.862915300406074399e-16
9.999999999999890088e-01,1.844377138893282066e-16
9.999999999999891198e-01,1.826023453525083093e-16
9.999999999999892308e-01,1.807852408550458612e-16
9.999999999999893419e-01,1.789862186486338792e-16
9.999999999999894529e-01,1.772050987935635065e-16
9.999999999999895639e-01,1.754417031407341375e-16
9.999999999999896749e-01,1.736958553138422213e-16
9.999999999999897859e-01,1.719673806917223880e-16
9.999999999999898970e-01,1.702561063909017650e-16
9.999999999999898970e-01,1.685618612482904712e-16
9.999999999999900080e-01,1.668844758040695222e-16
9.999999999999901190e-01,1.652237822847480953e-16
9.999999999999902300e-01,1.635796145863661909e-16
9.999999999999903411e-01,1.619518082578996862e-16
9.999999999999904521e-01,1.603402004847953535e-16
9.999999999999904521e-01,1.587446300726930113e-16
9.999999999999905631e-01,1.571649374313097122e-16
9.999999999999906741e-01,1.556009645584634116e-16
9.999999999999907851e-01,1.540525550242766935e-16
9.999999999999908962e-01,1.525195539555368636e-16
9.999999999999908962e-01,1.510018080201900007e-16
9.999999999999910072e-01,1.494991654120221652e-16
9.999999999999911182e-01,1.480114758354602932e-16
9.999999999999912292e-01,1.465385904905460968e-16
9.999999999999912292e-01,1.450803620580592817e-16
9.999999999999913403e-01,1.436366446847678696e-16
9.999999999999914513e-01,1.422072939688563104e-16
9.999999999999915623e-01,1.407921669454680773e-16
9.999999999999915623e-01,1.393911220724122721e-16
9.999999999999917843e-01,1.380040192160125937e-16
9.999999999999918954e-01,1.366307196370766589e-16
9.999999999999918954e-01,1.352710859770356169e-16
9.999999999999920064e-01,1.339249822441912229e-16
9.999999999999921174e-01,1.325922738001200171e-16
9.999999999999921174e-01,1.312728273462121285e-16
9.999999999999922284e-01,1.299665109103255974e-16
9.999999999999923395e-01,1.286731938336012060e-16
9.999999999999923395e-01,1.273927467573810695e-16
9.999999999999924505e-01,1.261250416102754584e-16
9.999999999999925615e-01,1.248699515953585264e-16
9.999999999999925615e-01,1.236273511774733441e-16
9.999999999999926725e-01,1.223971160706899722e-16
9.999999999999927836e-01,1.211791232258619696e-16
9.999999999999927836e-01,1.199732508183242058e-16
9.999999999999928946e-01,1.187793782357130219e-16
9.999999999999928946e-01,1.175973860658904455e-16
9.999999999999930056e-01,1.164271560850140014e-16
9.999999999999931166e-01,1.152685712457002972e-16
9.999999999999931166e-01,1.141215156653227157e-16
9.999999999999932276e-01,1.129858746144256116e-16
9.999999999999932276e-01,1.118615345052377575e-16
9.999999999999933387e-01,1.107483828803239017e-16
9.999999999999933387e-01,1.096463084013255170e-16
9.999999999999934497e-01,1.085552008378296770e-16
9.999999999999935607e-01,1.074749510563480534e-16
9.999999999999935607e-01,1.064054510093906008e-16
9.999999999999936717e-01,1.053465937246708823e-16
9.999999999999936717e-01,1.042982732943958163e-16
9.999999999999937828e-01,1.032603848646774250e-16
9.999999999999937828e-01,1.022328246250495142e-16
9.999999999999938938e-01,1.012154897980742702e-16
9.999999999999938938e-01,1.002082786290740397e-16
9.999999999999940048e-01,9.921109037594352426e-17
9.999999999999940048e-01,9.822382529907793659e-17
9.999999999999941158e-01,9.724638465140110884e-17
9.999999999999941158e-01,9.627867066848021479e-17
9.999999999999942268e-01,9.532058655875168468e-17
9.999999999999942268e-01,9.437203649384398960e-17
9.999999999999943379e-01,9.343292559898329333e-17
9.999999999999943379e-01,9.250315994351486949e-17
9.999999999999944489e-01,9.158264653149860992e-17
9.999999999999944489e-01,9.067129329241155942e-17
9.999999999999945599e-01,8.976900907194287037e-17
9.999999999999945599e-01,8.887570362286729835e-17
9.999999999999946709e-01,8.799128759602899044e-17
9.999999999999946709e-01,8.711567253139567920e-17
9.999999999999947820e-01,8.624877084921480012e-17
9.999999999999947820e-01,8.539049584125723414e-17
9.999999999999947820e-01,8.454076166213616458e-17
9.999999999999948930e-01,8.369948332073045809e-17
9.999999999999950040e-01,8.286657667167534536e-17
9.999999999999950040e-01,8.204195840694971257e-17
9.999999999999951150e-01,8.122554604754713542e-17
9.999999999999951150e-01,8.041725793521805849e-17
9.999999999999952260e-01,7.961701322431151906e-17
9.999999999999952260e-01,7.882473187368081788e-17
9.999999999999953371e-01,7.804033463868128953e-17
9.999999999999953371e-01,7.726374306324743953e-17
9.999999999999953371e-01,7.649487947203793582e-17
9.999999999999954481e-01,7.573366696267526361e-17
9.999999999999954481e-01,7.498002939804628264e-17
9.999999999999955591e-01,7.423389139869016324e-17
9.999999999999955591e-01,7.349517833526206526e-17
9.999999999999955591e-01,7.276381632106120784e-17
9.999999999999956701e-01,7.203973220464912811e-17
9.999999999999956701e-01,7.132285356252563774e-17
9.999999999999956701e-01,7.061310869188812751e-17
9.999999999999957812e-01,6.991042660346286779e-17
9.999999999999957812e-01,6.921473701439743343e-17
9.999999999999958922e-01,6.852597034123905282e-17
9.999999999999958922e-01,6.784405769296781981e-17
9.999999999999958922e-01,6.716893086410916146e-17
9.999999999999960032e-01,6.650052232791471480e-17
9.999999999999960032e-01,6.583876522960154243e-17
9.999999999999960032e-01,6.518359337967289646e-17
9.999999999999961142e-01,6.453494124729121996e-17
9.999999999999961142e-01,6.389274395372663249e-17
9.999999999999961142e-01,6.325693726587033639e-17
9.999999999999962252e-01,6.262745758980366245e-17
9.999999999999962252e-01,6.200424196444452258e-17
9.999999999999962252e-01,6.138722805524374554e-17
9.999999999999963363e-01,6.077635414795302650e-17
9.999999999999963363e-01,6.017155914245480217e-17
9.999999999999963363e-01,5.957278254664573148e-17
9.999999999999964473e-01,5.897996447038888112e-17
9.999999999999964473e-01,5.839304561952597547e-17
9.999999999999964473e-01,5.781196728994079919e-17
9.999999999999964473e-01,5.723667136169432453e-17
9.999999999999965583e-01,5.666710029320565422e-17
9.999999999999965583e-01,5.610319711549914239e-17
9.999999999999965583e-01,5.554490542650879418e-17
9.999999999999966693e-01,5.499216938543118030e-17
9.999999999999966693e-01,5.444493370714656339e-17
9.999999999999966693e-01,5.390314365668376304e-17
9.999999999999966693e-01,5.336674504374788933e-17
9.999999999999967804e-01,5.283568421730239067e-17
9.999999999999967804e-01,5.230990806019758894e-17
9.999999999999967804e-01,5.178936398386383964e-17
9.999999999999968914e-01,5.127399992304635372e-17
9.999999999999968914e-01,5.076376433059986808e-17
9.999999999999968914e-01,5.025860617233496183e-17
9.999999999999968914e-01,4.975847492190855488e-17
9.999999999999970024e-01,4.926332055577596852e-17
9.999999999999970024e-01,4.877309354818251535e-17
9.999999999999970024e-01,4.828774486621203505e-17
9.999999999999970024e-01,4.780722596488466621e-17
9.999999999999971134e-01,4.733148878229648943e-17
9.999999999999971134e-01,4.686048573481782338e-17
9.999999999999971134e-01,4.639416971232910894e-17
9.999999999999971134e-01,4.593249407351097820e-17
9.999999999999972244e-01,4.547541264118106340e-17
9.999999999999972244e-01,4.502287969767079138e-17
9.999999999999972244e-01,4.457484998025781112e-17
9.999999999999972244e-01,4.413127867663428363e-17
9.999999999999973355e-01,4.369212142042668207e-17
9.999999999999973355e-01,4.325733428676005768e-17
9.999999999999973355e-01,4.282687378786029430e-17
9.999999999999973355e-01,4.240069686870935834e-17
9.999999999999974465e-01,4.197876090273461149e-17
9.999999999999974465e-01,4.156102368754713760e-17
9.999999999999974465e-01,4.114744344072233522e-17
9.999999999999974465e-01,4.073797879561672385e-17
9.999999999999974465e-01,4.033258879723506463e-17
9.999999999999975575e-01,3.993123289812997233e-17
9.999999999999975575e-01,3.953387095434803923e-17
9.999999999999975575e-01,3.914046322141633276e-17
9.999999999999975575e-01,3.875097035036310985e-17
9.999999999999975575e-01,3.836535338378666427e-17
9.999999999999976685e-01,3.798357375195480384e-17
9.999999999999976685e-01,3.760559326894878123e-17
9.999999999999976685e-01,3.723137412884552767e-17
9.999999999999976685e-01,3.686087890193300029e-17
9.999999999999976685e-01,3.649407053096812185e-17
9.999999999999977796e-01,3.613091232747175370e-17
9.999999999999977796e-01,3.577136796805551908e-17
9.999999999999977796e-01,3.541540149079278410e-17
9.999999999999977796e-01,3.506297729161815482e-17
9.999999999999977796e-01,3.471406012076787801e-17
9.999999999999978906e-01,3.436861507925558040e-17
9.999999999999978906e-01,3.402660761537821267e-17
9.999999999999978906e-01,3.368800352126405577e-17
9.999999999999978906e-01,3.335276892944783815e-17
9.999999999999978906e-01,3.302087030948472289e-17
9.999999999999978906e-01,3.269227446459800631e-17
9.999999999999980016e-01,3.236694852835541894e-17
9.999999999999980016e-01,3.204485996138554749e-17
9.999999999999980016e-01,3.172597654811998717e-17
9.999999999999980016e-01,3.141026639357247815e-17
9.999999999999980016e-01,3.109769792015013868e-17
9.999999999999980016e-01,3.078823986449183385e-17
9.999999999999981126e-01,3.048186127434481028e-17
9.999999999999981126e-01,3.017853150546570532e-17
9.999999999999981126e-01,2.987822021855680855e-17
9.999999999999981126e-01,2.958089737623281146e-17
9.999999999999981126e-01,2.928653324001341082e-17
9.999999999999981126e-01,2.899509836735226133e-17
9.999999999999982236e-01,2.870656360868913182e-17
9.999999999999982236e-01,2.842090010453565585e-17
9.999999999999982236e-01,2.813807928258995584e-17
9.999999999999982236e-01,2.785807285487598078e-17
9.999999999999983347e-01,2.758085281491736887e-17
9.999999999999983347e-01,2.730639143493336748e-17
9.999999999999983347e-01,2.703466126306673281e-17
9.999999999999983347e-01,2.676563512063910712e-17
9.999999999999983347e-01,2.649928609942987078e-17
9.999999999999984457e-01,2.623558755898782760e-17
9.999999999999984457e-01,2.597451312396395821e-17
9.999999999999984457e-01,2.571603668147447996e-17
9.999999999999984457e-01,2.546013237849008089e-17
9.999999999999984457e-01,2.520677461924754390e-17
9.999999999999984457e-01,2.495593806269253699e-17
9.999999999999984457e-01,2.470759761994243322e-17
9.999999999999985567e-01,2.446172845177803811e-17
9.999999999999985567e-01,2.421830596616012606e-17
9.999999999999985567e-01,2.397730581576733154e-17
9.999999999999985567e-01,2.373870389556366565e-17
9.999999999999985567e-01,2.350247634038509173e-17
9.999999999999985567e-01,2.326859952255356623e-17
9.999999999999985567e-01,2.303705004951475160e-17
9.999999999999985567e-01,2.280780476149597144e-17
9.999999999999986677e-01,2.258084072919236439e-17
9.999999999999986677e-01,2.235613525147120030e-17
9.999999999999986677e-01,2.213366585310227499e-17
9.999999999999986677e-01,2.191341028251087079e-17
9.999999999999986677e-01,2.169534650955020440e-17
9.999999999999986677e-01,2.147945272329896421e-17
9.999999999999986677e-01,2.126570732988062451e-17
9.999999999999986677e-01,2.105408895030149825e-17
9.999999999999987788e-01,2.084457641831480365e-17
9.999999999999987788e-01,2.063714877830149415e-17
9.999999999999987788e-01,2.043178528317518257e-17
9.999999999999987788e-01,2.022846539230784363e-17
9.999999999999987788e-01,2.002716876947330904e-17
9.999999999999987788e-01,1.982787528081550696e-17
9.999999999999987788e-01,1.963056499283267896e-17
9.999999999999987788e-01,1.943521817038445847e-17
9.999999999999987788e-01,1.924181527471878180e-17
9.999999999999987788e-01,1.905033696151565482e-17
9.999999999999988898e-01,1.886076407895453621e-17
9.999999999999988898e-01,1.867307766579682609e-17
9.999999999999988898e-01,1.848725894949018401e-17
9.999999999999988898e-01,1.830328934429167169e-17
9.999999999999988898e-01,1.812115044940692258e-17
9.999999999999988898e-01,1.794082404715180937e-17
9.999999999999988898e-01,1.776229210112843426e-17
9.999999999999988898e-01,1.758553675442193777e-17
9.999999999999988898e-01,1.741054032781515860e-17
9.999999999999988898e-01,1.723728531801859307e-17
9.999999999999990008e-01,1.706575439592170311e-17
9.999999999999990008e-01,1.689593040485789374e-17
9.999999999999990008e-01,1.672779635888925832e-17
9.999999999999990008e-01,1.656133544110831813e-17
9.999999999999990008e-01,1.639653100195433437e-17
9.999999999999990008e-01,1.623336655754988712e-17
9.999999999999990008e-01,1.607182578805049199e-17
9.999999999999990008e-01,1.591189253601300164e-17
9.999999999999990008e-01,1.575355080478019113e-17
9.999999999999990008e-01,1.559678475687917931e-17
9.999999999999990008e-01,1.544157871243912785e-17
9.999999999999991118e-01,1.528791714762139887e-17
9.999999999999991118e-01,1.513578469306749875e-17
9.999999999999991118e-01,1.498516613236246962e-17
9.999999999999991118e-01,1.483604640051142940e-17
9.999999999999991118e-01,1.468841058243444990e-17
9.999999999999991118e-01,1.454224391147327697e-17
9.999999999999991118e-01,1.439753176791497737e-17
9.999999999999991118e-01,1.425425967753029657e-17
9.999999999999991118e-01,1.411241331012446890e-17
9.999999999999991118e-01,1.397197847810555209e-17
9.999999999999991118e-01,1.383294113506394917e-17
9.999999999999991118e-01,1.369528737436808509e-17
9.999999999999991118e-01,1.355900342777403317e-17
9.999999999999992228e-01,1.342407566404723800e-17
9.999999999999992228e-01,1.329049058759968890e-17
9.999999999999992228e-01,1.315823483714065650e-17
9.999999999999992228e-01,1.302729518433894802e-17
9.999999999999992228e-01,1.289765853250130790e-17
9.999999999999992228e-01,1.276931191526116922e-17
9.999999999999992228e-01,1.264224249528231489e-17
9.999999999999992228e-01,1.251643756297540555e-17
9.999999999999992228e-01,1.239188453522548841e-17
9.999999999999992228e-01,1.226857095413488265e-17
9.999999999999992228e-01,1.214648448577585017e-17
9.999999999999992228e-01,1.202561291895751350e-17
9.999999999999992228e-01,1.190594416400496878e-17
9.999999999999992228e-01,1.178746625154888349e-17
9.999999999999992228e-01,1.167016733132966645e-17
9.999999999999993339e-01,1.155403567101100414e-17
9.999999999999993339e-01,1.143905965500690771e-17
9.999999999999993339e-01,1.132522778332038489e-17
9.999999999999993339e-01,1.121252867039206676e-17
9.999999999999993339e-01,1.110095104396270724e-17
9.999999999999993339e-01,1.099048374394459587e-17
9.999999999999993339e-01,1.088111572130580341e-17
9.999999999999993339e-01,1.077283603696551467e-17
9.999999999999993339e-01,1.066563386069879835e-17
9.999999999999993339e-01,1.055949847005459496e-17
9.999999999999993339e-01,1.045441924928218188e-17
9.999999999999993339e-01,1.035038568826983039e-17
9.999999999999993339e-01,1.024738738149402438e-17
9.999999999999993339e-01,1.014541402697765095e-17
9.999999999999993339e-01,1.004445542526076342e-17
9.999999999999993339e-01,9.944501478379402370e-18
9.999999999999993339e-01,9.845542188856032472e-18
9.999999999999994449e-01,9.747567658700001760e-18
9.999999999999994449e-01,9.650568088416553620e-18
9.999999999999994449e-01,9.554533776027785690e-18
9.999999999999994449e-01,9.459455116101286298e-18
9.999999999999994449e-01,9.365322598789808779e-18
9.999999999999994449e-01,9.272126808880476843e-18
9.999999999999994449e-01,9.179858424852148176e-18
9.999999999999994449e-01,9.088508217944114840e-18
9.999999999999994449e-01,8.998067051232122202e-18
9.999999999999994449e-01,8.908525878714877251e-18
9.999999999999994449e-01,8.819875744409644224e-18
9.999999999999994449e-01,8.732107781455567058e-18
9.999999999999994449e-01,8.645213211227806328e-18
9.999999999999994449e-01,8.559183342458621858e-18
9.999999999999994449e-01,8.474009570368439353e-18
9.999999999999994449e-01,8.389683375805555980e-18
9.999999999999994449e-01,8.306196324393315479e-18
9.999999999999994449e-01,8.223540065686868239e-18
9.999999999999994449e-01,8.141706332338296076e-18
9.999999999999994449e-01,8.060686939268890685e-18
9.999999999999994449e-01,7.980473782851397618e-18
9.999999999999995559e-01,7.901058840098689796e-18
9.999999999999995559e-01,7.822434167861633092e-18
9.999999999999995559e-01,7.744591902034953002e-18
9.999999999999995559e-01,7.667524256769872880e-18
9.999999999999995559e-01,7.591223523696250867e-18
9.999999999999995559e-01,7.515682071150815079e-18
9.999999999999995559e-01,7.440892343414176415e-18
9.999999999999995559e-01,7.366846859955401796e-18
9.999999999999995559e-01,7.293538214683073934e-18
9.999999999999995559e-01,7.220959075205367540e-18
9.999999999999995559e-01,7.149102182095921803e-18
9.999999999999995559e-01,7.077960348168066790e-18
9.999999999999995559e-01,7.007526457756251278e-18
9.999999999999995559e-01,6.937793466003630483e-18
9.999999999999995559e-01,6.868754398158220324e-18
9.999999999999995559e-01,6.800402348874593745e-18
9.999999999999995559e-01,6.732730481523496460e-18
9.999999999999995559e-01,6.665732027508329792e-18
9.999999999999995559e-01,6.599400285587478326e-18
9.999999999999995559e-01,6.533728621204804276e-18
9.999999999999995559e-01,6.468710465825397328e-18
9.999999999999995559e-01,6.404339316278865655e-18
9.999999999999995559e-01,6.340608734109158916e-18
9.999999999999995559e-01,6.277512344929943326e-18
9.999999999999995559e-01,6.215043837787762874e-18
9.999999999999996669e-01,6.153196964530177150e-18
9.999999999999996669e-01,6.091965539181092892e-18
9.999999999999996669e-01,6.031343437322287033e-18
9.999999999999996669e-01,5.971324595480241440e-18
9.999999999999996669e-01,5.911903010520347820e-18
9.999999999999996669e-01,5.853072739045877370e-18
9.999999999999996669e-01,5.794827896803772836e-18
9.999999999999996669e-01,5.737162658096347792e-18
9.999999999999996669e-01,5.680071255198015676e-18
9.999999999999996669e-01,5.623547977779053859e-18
9.999999999999996669e-01,5.567587172333883641e-18
9.999999999999996669e-01,5.512183241615842164e-18
9.999999999999996669e-01,5.457330644077584979e-18
9.999999999999996669e-01,5.403023893316254905e-18
9.999999999999996669e-01,5.349257557525359284e-18
9.999999999999996669e-01,5.296026258950928964e-18
9.999999999999996669e-01,5.243324673353870304e-18
9.999999999999996669e-01,5.191147529477647381e-18
9.999999999999996669e-01,5.139489608520598758e-18
9.999999999999996669e-01,5.088345743614178408e-18
9.999999999999996669e-01,5.037710819306372769e-18
9.999999999999996669e-01,4.987579771049543589e-18
9.999999999999996669e-01,4.937947584694442985e-18
9.999999999999996669e-01,4.888809295988196698e-18
9.999999999999996669e-01,4.840159990077985004e-18
9.999999999999996669e-01,4.791994801019664809e-18
9.999999999999996669e-01,4.744308911290594109e-18
9.999999999999996669e-01,4.697097551308318985e-18
9.999999999999996669e-01,4.650355998953045440e-18
9.999999999999996669e-01,4.604079579095533878e-18
9.999999999999996669e-01,4.558263663129683610e-18
9.999999999999996669e-01,4.512903668509117903e-18
9.999999999999996669e-01,4.467995058289350373e-18
9.999999999999996669e-01,4.423533340673550556e-18
9.999999999999996669e-01,4.379514068563458641e-18
9.999999999999997780e-01,4.335932839114775306e-18
9.999999999999997780e-01,4.292785293296342538e-18
9.999999999999997780e-01,4.250067115454651588e-18
9.999999999999997780e-01,4.207774032881751345e-18
9.999999999999997780e-01,4.165901815388077068e-18
9.999999999999997780e-01,4.124446274879523882e-18
9.999999999999997780e-01,4.083403264938124059e-18
9.999999999999997780e-01,4.042768680407803373e-18
9.999999999999997780e-01,4.002538456983359145e-18
9.999999999999997780e-01,3.962708570804129083e-18
9.999999999999997780e-01,3.923275038051686858e-18
9.999999999999997780e-01,3.884233914550981243e-18
9.999999999999997780e-01,3.845581295376285451e-18
9.999999999999997780e-01,3.807313314460234902e-18
9.999999999999997780e-01,3.769426144207307716e-18
9.999999999999997780e-01,3.731915995111143204e-18
9.999999999999997780e-01,3.694779115375138293e-18
9.999999999999997780e-01,3.658011790537616875e-18
9.999999999999997780e-01,3.621610343099933507e-18
9.999999999999997780e-01,3.585571132158807222e-18
9.999999999999997780e-01,3.549890553042310751e-18
9.999999999999997780e-01,3.514565036948965123e-18
9.999999999999997780e-01,3.479591050591196874e-18
9.999999999999997780e-01,3.444965095841577841e-18
9.999999999999997780e-01,3.410683709383093620e-18
9.999999999999997780e-01,3.376743462362887554e-18
9.999999999999997780e-01,3.343140960048958712e-18
9.999999999999997780e-01,3.309872841491007169e-18
9.999999999999997780e-01,3.276935779183932054e-18
9.999999999999997780e-01,3.244326478735157974e-18
9.999999999999997780e-01,3.212041678535264011e-18
9.999999999999997780e-01,3.180078149431475812e-18
9.999999999999997780e-01,3.148432694404823494e-18
9.999999999999997780e-01,3.117102148250509688e-18
9.999999999999997780e-01,3.086083377261005855e-18
9.999999999999997780e-01,3.055373278912971573e-18
9.999999999999997780e-01,3.024968781556634010e-18
9.999999999999997780e-01,2.994866844108684910e-18
9.999999999999997780e-01,2.965064455748241352e-18
9.999999999999997780e-01,2.935558635615399195e-18
9.999999999999997780e-01,2.906346432513427303e-18
9.999999999999997780e-01,2.877424924613287519e-18
9.999999999999997780e-01,2.848791219161521937e-18
9.999999999999997780e-01,2.820442452191035232e-18
9.999999999999997780e-01,2.792375788234356434e-18
9.999999999999997780e-01,2.764588420040352734e-18
9.999999999999997780e-01,2.737077568293170054e-18
9.999999999999997780e-01,2.709840481334358722e-18
9.999999999999997780e-01,2.682874434887771709e-18
9.999999999999997780e-01,2.656176731786804416e-18
9.999999999999997780e-01,2.629744701704931270e-18
9.999999999999997780e-01,2.603575700888350822e-18
9.999999999999998890e-01,2.577667111891669968e-18
9.999999999999998890e-01,2.552016343316213595e-18
9.999999999999998890e-01,2.526620829550574855e-18
9.999999999999998890e-01,2.501478030514291607e-18
9.999999999999998890e-01,2.476585431403531221e-18
9.999999999999998890e-01,2.451940542439669665e-18
9.999999999999998890e-01,2.427540898620362368e-18
9.999999999999998890e-01,2.403384059472751318e-18
9.999999999999998890e-01,2.379467608809641943e-18
9.999999999999998890e-01,2.355789154487594760e-18
9.999999999999998890e-01,2.332346328167763775e-18
9.999999999999998890e-01,2.309136785079113797e-18
9.999999999999998890e-01,2.286158203783659210e-18
9.999999999999998890e-01,2.263408285944540021e-18
9.999999999999998890e-01,2.240884756095906356e-18
9.999999999999998890e-01,2.218585361415426462e-18
9.999999999999998890e-01,2.196507871499050739e-18
9.999999999999998890e-01,2.174650078137702861e-18
9.999999999999998890e-01,2.153009795096665653e-18
9.999999999999998890e-01,2.131584857896692224e-18
9.999999999999998890e-01,2.110373123597608861e-18
9.999999999999998890e-01,2.089372470584063026e-18
9.999999999999998890e-01,2.068580798353110618e-18
9.999999999999998890e-01,2.047996027304358556e-18
9.999999999999998890e-01,2.027616098531754035e-18
9.999999999999998890e-01,2.007438973617741132e-18
9.999999999999998890e-01,1.987462634429461982e-18
9.999999999999998890e-01,1.967685082916728266e-18
9.999999999999998890e-01,1.948104340912262605e-18
9.999999999999998890e-01,1.928718449933923652e-18
9.999999999999998890e-01,1.909525470988620239e-18
9.999999999999998890e-01,1.890523484378594790e-18
9.999999999999998890e-01,1.871710589509220904e-18
9.999999999999998890e-01,1.853084904698987262e-18
9.999999999999998890e-01,1.834644566991368157e-18
9.999999999999998890e-01,1.816387731968305664e-18
9.999999999999998890e-01,1.798312573565937040e-18
9.999999999999998890e-01,1.780417283891771206e-18
9.999999999999998890e-01,1.762700073043935983e-18
9.999999999999998890e-01,1.745159168932229541e-18
9.999999999999998890e-01,1.727792817100697956e-18
9.999999999999998890e-01,1.710599280552349198e-18
9.999999999999998890e-01,1.693576839575248206e-18
9.999999999999998890e-01,1.676723791570582383e-18
9.999999999999998890e-01,1.660038450882437503e-18
9.999999999999998890e-01,1.643519148629030785e-18
9.999999999999998890e-01,1.627164232535976203e-18
9.999999999999998890e-01,1.610972066770859046e-18
9.999999999999998890e-01,1.594941031779689602e-18
9.999999999999998890e-01,1.579069524124980797e-18
9.999999999999998890e-01,1.563355956325212491e-18
9.999999999999998890e-01,1.547798756696230765e-18
9.999999999999998890e-01,1.532396369193890201e-18
9.999999999999998890e-01,1.517147253258484962e-18
9.999999999999998890e-01,1.502049883660723703e-18
9.999999999999998890e-01,1.487102750349024702e-18
9.999999999999998890e-01,1.472304358298651027e-18
9.999999999999998890e-01,1.457653227362026877e-18
9.999999999999998890e-01,1.443147892120757406e-18
9.999999999999998890e-01,1.428786901739116876e-18
9.999999999999998890e-01,1.414568819818791361e-18
9.999999999999998890e-01,1.400492224255371160e-18
9.999999999999998890e-01,1.386555707095970648e-18
9.999999999999998890e-01,1.372757874398463787e-18
9.999999999999998890e-01,1.359097346092118832e-18
9.999999999999998890e-01,1.345572755839426721e-18
9.999999999999998890e-01,1.332182750899593087e-18
9.999999999999998890e-01,1.318925991993101666e-18
9.999999999999998890e-01,1.305801153167816135e-18
9.999999999999998890e-01,1.292806921666413731e-18
9.999999999999998890e-01,1.279941997794950933e-18
9.999999999999998890e-01,1.267205094793014568e-18
9.999999999999998890e-01,1.254594938704891739e-18
9.999999999999998890e-01,1.242110268252202099e-18
9.999999999999998890e-01,1.229749834707797212e-18
9.999999999999998890e-01,1.217512401770754212e-18
9.999999999999998890e-01,1.205396745442775205e-18
9.999999999999998890e-01,1.193401653905811566e-18
9.999999999999998890e-01,1.181525927400738244e-18
9.999999999999998890e-01,1.169768378107487542e-18
9.999999999999998890e-01,1.158127830026124874e-18
9.999999999999998890e-01,1.146603118859275741e-18
9.999999999999998890e-01,1.135193091895719644e-18
9.999999999999998890e-01,1.123896607894980846e-18
9.999999999999998890e-01,1.112712536973310241e-18
9.999999999999998890e-01,1.101639760490560461e-18
9.999999999999998890e-01,1.090677170938348286e-18
9.999999999999998890e-01,1.079823671829325801e-18
9.999999999999998890e-01,1.069078177587400272e-18
9.999999999999998890e-01,1.058439613439277907e-18
9.999999999999998890e-01,1.047906915306855984e-18
9.999999999999998890e-01,1.037479029700840450e-18
9.999999999999998890e-01,1.027154913615418168e-18
9.999999999999998890e-01,1.016933534423830481e-18
9.999999999999998890e-01,1.006813869775208281e-18
9.999999999999998890e-01,9.967949074922117143e-19
9.999999999999998890e-01,9.868756454698366244e-19
9.999999999999998890e-01,9.770550915752245964e-19
9.999999999999998890e-01,9.673322635483308068e-19
9.999999999999998890e-01,9.577061889037886497e-19
9.999999999999998890e-01,9.481759048335443477e-19
9.999999999999998890e-01,9.387404581105987810e-19
9.999999999999998890e-01,9.293989049937022664e-19
9.999999999999998890e-01,9.201503111328703601e-19
9.999999999999998890e-01,9.109937514760330701e-19
9.999999999999998890e-01,9.019283101764195819e-19
9.999999999999998890e-01,8.929530805009931929e-19
9.999999999999998890e-01,8.840671647397983682e-19
9.999999999999998890e-01,8.752696741160806711e-19
9.999999999999998890e-01,8.665597286974924374e-19
9.999999999999998890e-01,8.579364573079927471e-19
9.999999999999998890e-01,8.493989974407505166e-19
1.000000000000000000e+00,8.409464951719110819e-19


==> data/prange_GV_SR_q2_m5_eta5.txt <==
R,w
5.897735264053460824e-03,7.973998310870118733e-02
1.235861433045448710e-02,7.914213331794078821e-02
1.879360478803904222e-02,7.854747303648876300e-02
2.520261774476073580e-02,7.795600197394479680e-02
3.158556652467925385e-02,7.736771963682033404e-02
3.794236667492434378e-02,7.678262532897658921e-02
4.427293597206105602e-02,7.620071815211471034e-02
5.057719442778541019e-02,7.562199700632350752e-02
5.685506429398179407e-02,7.504646059068288688e-02
6.310647006716352259e-02,7.447410740391922912e-02
6.933133849223516165e-02,7.390493574511876329e-02
7.552959856566610064e-02,7.333894371448995697e-02
8.170118153801042560e-02,7.277612921418019631e-02
8.784602091582960348e-02,7.221648994914189879e-02
9.396405246295236324e-02,7.166002342805306846e-02
1.000552142011634782e-01,7.110672696428363415e-02
1.061194464102620527e-01,7.055659767691271900e-02
1.121566916275131831e-01,7.000963249179417702e-02
1.181668946465267434e-01,6.946582814266714923e-02
1.241500025154967934e-01,6.892518117231698216e-02
1.301059645348972005e-01,6.838768793377766886e-02
1.360347322545799598e-01,6.785334459158054443e-02
1.419362594702920921e-01,6.732214712304682158e-02
1.478105022196553042e-01,6.679409131962037172e-02
1.536574187775364697e-01,6.626917278824649704e-02
1.594769696509101831e-01,6.574738695278707634e-02
1.652691175731583195e-01,6.522872905547737188e-02
1.710338274978241424e-01,6.471319415842180511e-02
1.767710665918660329e-01,6.420077714512527345e-02
1.824808042283427856e-01,6.369147272206485133e-02
1.881630119786275035e-01,6.318527542029356292e-02
1.938176636040975787e-01,6.268217959708061171e-02
1.994447350473257385e-01,6.218217943758519439e-02
2.050442044228054650e-01,6.168526895656110259e-02
2.106160520071553854e-01,6.119144200009656032e-02
2.161602602288936747e-01,6.070069224738076918e-02
2.216768136577293991e-01,6.021301321250245586e-02
2.271656989934225379e-01,5.972839824627438482e-02
2.326269050541648342e-01,5.924684053808900591e-02
2.380604227645641835e-01,5.876833311779696561e-02
2.434662451431867103e-01,5.829286885761274239e-02
2.488443672896859526e-01,5.782044047404437392e-02
2.541947863715430245e-01,5.735104052984518752e-02
2.595175016103774546e-01,5.688466143599072572e-02
2.648125142679081945e-01,5.642129545367378235e-02
2.700798276315223845e-01,5.596093469632151818e-02
2.753194469994753035e-01,5.550357113163130462e-02
2.805313796657578074e-01,5.504919658362354001e-02
2.857156349045761878e-01,5.459780273471483147e-02
2.908722239545380450e-01,5.414938112780400686e-02
2.960011600024877731e-01,5.370392316837522412e-02
3.011024581670320721e-01,5.326142012661498615e-02
3.061761354817741365e-01,5.282186313954127799e-02
3.112222108782168872e-01,5.238524321314767807e-02
3.162407051684152925e-01,5.195155122455615698e-02
3.212316410273361456e-01,5.152077792418160301e-02
3.261950429749493896e-01,5.109291393790582614e-02
3.311309373580813009e-01,5.066794976925888261e-02
3.360393523319880060e-01,5.024587580161069683e-02
3.409203178417264946e-01,4.982668230036667312e-02
3.457738656032731672e-01,4.941035941517112062e-02
3.506000290844539791e-01,4.899689718211346773e-02
3.553988434856246714e-01,4.858628552594204675e-02
3.601703457201924641e-01,4.817851426227794109e-02
3.649145743949302467e-01,4.777357309983272515e-02
3.696315697901105812e-01,4.737145164262816788e-02
3.743213738394882695e-01,4.697213939221490248e-02
3.789840301100882991e-01,4.657562574989428106e-02
3.836195837818773269e-01,4.618190001893644758e-02
3.882280816272722923e-01,4.579095140679846632e-02
3.928095719905221328e-01,4.540276902734003556e-02
3.973641047669749238e-01,4.501734190303486455e-02
4.018917313822039095e-01,4.463465896718106507e-02
4.063925047710519323e-01,4.425470906610435434e-02
4.108664793565689477e-01,4.387748096135739295e-02
4.153137110288543932e-01,4.350296333191350923e-02
4.197342571238384945e-01,4.313114477635236060e-02
4.241281764019554368e-01,4.276201381504116106e-02
4.284955290267866701e-01,4.239555889230573610e-02
4.328363765436296084e-01,4.203176837859416010e-02
4.371507818580204763e-01,4.167063057263152570e-02
4.414388092142275122e-01,4.131213370356399961e-02
4.457005241736837764e-01,4.095626593309508595e-02
4.499359935934252874e-01,4.060301535760866415e-02
4.541452856044895237e-01,4.025237001028236783e-02
4.583284695903250272e-01,3.990431786318758556e-02
4.624856161651635933e-01,3.955884682937975405e-02
4.666167971524290969e-01,3.921594476497329562e-02
4.707220855631395473e-01,3.887559947120464154e-02
4.748015555743276828e-01,3.853779869648130130e-02
4.788552825074982033e-01,3.820253013841577727e-02
4.828833428070873346e-01,3.786978144584714212e-02
4.868858140189882278e-01,3.753954022084518560e-02
4.908627747691033383e-01,3.721179402070033670e-02
4.948143047419470975e-01,3.688653035989769569e-02
4.987404846593159746e-01,3.656373671207375359e-02
5.026413962589930673e-01,3.624340051195884538e-02
5.065171222735455059e-01,3.592550915730029215e-02
5.103677464091791460e-01,3.561005001076957693e-02
5.141933533246727528e-01,3.529701040185177080e-02
5.179940286104058877e-01,3.498637762871616153e-02
5.217698587674486355e-01,3.467813896007072849e-02
5.255209311867710120e-01,3.437228163699616867e-02
5.292473341285348631e-01,3.406879287476212437e-02
5.329491567014891240e-01,3.376765986462453017e-02
5.366264888424845392e-01,3.346886977560278170e-02
5.402794212960737585e-01,3.317240975623942517e-02
5.439080455942512105e-01,3.287826693633824626e-02
5.475124540362985570e-01,3.258642842868367251e-02
5.510927396687690383e-01,3.229688133073906758e-02
5.546489962655726247e-01,3.200961272632667221e-02
5.581813183082180441e-01,3.172460968728540998e-02
5.616898009661781543e-01,3.144185927510891043e-02
5.651745400773923178e-01,3.116134854256313869e-02
5.686356321289229854e-01,3.088306453528211898e-02
5.720731742377335172e-01,3.060699429334477403e-02
5.754872641316371995e-01,3.033312485282881749e-02
5.788780001303861500e-01,3.006144324734454434e-02
5.822454811269139885e-01,2.979193650954740230e-02
5.855898065687465959e-01,2.952459167262838635e-02
5.889110764395488751e-01,2.925939577178512940e-02
5.922093912408574745e-01,2.899633584566944575e-02
5.954848519739637247e-01,2.873539893781484195e-02
5.987375601219665500e-01,2.847657209804210776e-02
6.019676176320025718e-01,2.821984238384296281e-02
6.051751268976253151e-01,2.796519686174372965e-02
6.083601907413799248e-01,2.771262260864585866e-02
6.115229123975407521e-01,2.746210671314582366e-02
6.146633954950248002e-01,2.721363627683354158e-02
6.177817440404957949e-01,2.696719841556851141e-02
6.208780624016234650e-01,2.672278026073610785e-02
6.239524552905462151e-01,2.648036896048096972e-02
6.270050277475038847e-01,2.623995168091990474e-02
6.300358851246661285e-01,2.600151560733244410e-02
6.330451330701232227e-01,2.576504794533198556e-02
6.360328775120843714e-01,2.553053592201396868e-02
6.389992246432520950e-01,2.529796678708372965e-02
6.419442809053839127e-01,2.506732781396344562e-02
6.448681529740518670e-01,2.483860630087713142e-02
6.477709477435704688e-01,2.461178957191655428e-02
6.506527723121343643e-01,2.438686497808465609e-02
6.535137339671375223e-01,2.416381989831913046e-02
6.563539401706790510e-01,2.394264174049543989e-02
6.591734985452732953e-01,2.372331794240858244e-02
6.619725168597282439e-01,2.350583597273608188e-02
6.647511030152368772e-01,2.329018333197919316e-02
6.675093650316491489e-01,2.307634755338478644e-02
6.702474110339344815e-01,2.286431620384731661e-02
6.729653492388467662e-01,2.265407688479009751e-02
6.756632879417592275e-01,2.244561723302855930e-02
6.783413355037120063e-01,2.223892492161226586e-02
6.809996003386382668e-01,2.203398766064847830e-02
6.836381909007840374e-01,2.183079319810628596e-02
6.862572156723242278e-01,2.162932932060109351e-02
6.888567831511522854e-01,2.142958385416148664e-02
6.914370018388759087e-01,2.123154466497591958e-02
6.939979802289926170e-01,2.103519966012173600e-02
6.965398267952622735e-01,2.084053678827478551e-02
6.990626499802501392e-01,2.064754404040222008e-02
7.015665581840755394e-01,2.045620945043585132e-02
7.040516597533355014e-01,2.026652109592814652e-02
7.065180629702172421e-01,2.007846709869064161e-02
7.089658760418005023e-01,1.989203562541400072e-02
7.113952070895284141e-01,1.970721488827203646e-02
7.138061641388777634e-01,1.952399314550725545e-02
7.161988551092028921e-01,1.934235870200005231e-02
7.185733878037596778e-01,1.916229990982091375e-02
7.209298698999186961e-01,1.898380516876563978e-02
7.232684089395400306e-01,1.880686292687509115e-02
7.255891123195417070e-01,1.863146168093757910e-02
7.278920872826385446e-01,1.845758997697577453e-02
7.301774409082532058e-01,1.828523641071775827e-02
7.324452801036124283e-01,1.811438962805171984e-02
7.346957115949983574e-01,1.794503832546646277e-02
7.369288419191882822e-01,1.777717125047539176e-02
7.391447774150563532e-01,1.761077720202596994e-02
7.413436242153448319e-01,1.744584503089430597e-02
7.435254882386105324e-01,1.728236364006448603e-02
7.456904751813222543e-01,1.712032198509447906e-02
7.478386905101385151e-01,1.695970907446673476e-02
7.499702394543394934e-01,1.680051396992513976e-02
7.520852269984310556e-01,1.664272578679763109e-02
7.541837578748926685e-01,1.648633369430605247e-02
7.562659365571018366e-01,1.633132691586142854e-02
7.583318672524065329e-01,1.617769472934649233e-02
7.603816538953555026e-01,1.602542646738510518e-02
7.624154001410894388e-01,1.587451151759814577e-02
7.644332093588721566e-01,1.572493932284785637e-02
7.664351846257861922e-01,1.557669938146845345e-02
7.684214287205728411e-01,1.542978124748507242e-02
7.703920441176199674e-01,1.528417453082048238e-02
7.723471329811031350e-01,1.513986889748935791e-02
7.742867971592599652e-01,1.499685406978182832e-02
7.762111381788207032e-01,1.485511982643443821e-02
7.781202572395741202e-01,1.471465600279030575e-02
7.800142552090745252e-01,1.457545249094794639e-02
7.818932326174945491e-01,1.443749923989879301e-02
7.837572896526012745e-01,1.430078625565478143e-02
7.856065261548819123e-01,1.416530360136437558e-02
7.874410416127963774e-01,1.403104139741866672e-02
7.892609351581633126e-01,1.389798982154718220e-02
7.910663055616828920e-01,1.376613910890321993e-02
7.928572512285749774e-01,1.363547955214019537e-02
7.946338701943596039e-01,1.350600150147740139e-02
7.963962601207547065e-01,1.337769536475674412e-02
7.981445182917054071e-01,1.325055160748967766e-02
7.998787416095238800e-01,1.312456075289578430e-02
8.015990265911634438e-01,1.299971338193158313e-02
8.033054693646037858e-01,1.287600013331085223e-02
8.049981656653575346e-01,1.275341170351644050e-02
8.066772108330948488e-01,1.263193884680301193e-02
8.083426998083739212e-01,1.251157237519257351e-02
8.099947271294953843e-01,1.239230315846076222e-02
8.116333869294608538e-01,1.227412212411584103e-02
8.132587729330437165e-01,1.215702025736969949e-02
8.148709784539716061e-01,1.204098860110091804e-02
8.164700963922054688e-01,1.192601825581113620e-02
8.180562192313342029e-01,1.181210037957330580e-02
8.196294390360678861e-01,1.169922618797319090e-02
8.211898474498318112e-01,1.158738695404382991e-02
8.227375356924678806e-01,1.147657400819284204e-02
8.242725945580218205e-01,1.136677873812373327e-02
8.257951144126408627e-01,1.125799258874995469e-02
8.273051851925597999e-01,1.115020706210289800e-02
8.288028964021820766e-01,1.104341371723371358e-02
8.302883371122585787e-01,1.093760417010856620e-02
8.317615959581481366e-01,1.083277009349879229e-02
8.332227611381761712e-01,1.072890321686441675e-02
8.346719204120771618e-01,1.062599532623247078e-02
8.361091610995293744e-01,1.052403826406938213e-02
8.375345700787638625e-01,1.042302392914862263e-02
8.389482337852690597e-01,1.032294427641243344e-02
8.403502382105714208e-01,1.022379131682878139e-02
8.417406689010977772e-01,1.012555711724329524e-02
8.431196109571215125e-01,1.002823380022599929e-02
8.444871490317780172e-01,9.931813543914046888e-03
8.458433673301655187e-01,9.836288581849090065e-03
8.471883496085174103e-01,9.741651202810567428e-03
8.485221791734487429e-01,9.647893750644623984e-03
8.498449388812788774e-01,9.555008624088414879e-03
8.511567111374173100e-01,9.462988276591022957e-03
8.524575778958284333e-01,9.371825216129664807e-03
8.537476206585604688e-01,9.281512005022375320e-03
8.550269204753414565e-01,9.192041259736900144e-03
8.562955579432461883e-01,9.103405650695605214e-03
8.575536132064193184e-01,9.015597902077541331e-03
8.588011659558699717e-01,8.928610791616335002e-03
8.600382954293255278e-01,8.842437150395159734e-03
8.612650804111455782e-01,8.757069862638430444e-03
8.624815992323004998e-01,8.672501865500099535e-03
8.636879297703999869e-01,8.588726148849541719e-03
8.648841494497877536e-01,8.505735755053877439e-03
8.660703352416871947e-01,8.423523778757938812e-03
8.672465636644073328e-01,8.342083366661054086e-03
8.684129107835949490e-01,8.261407717291866654e-03
8.695694522125464454e-01,8.181490080780010749e-03
8.707162631125690000e-01,8.102323758625655167e-03
8.718534181933916827e-01,8.023902103466720725e-03
8.729809917136288622e-01,7.946218518843507772e-03
8.740990574812865788e-01,7.869266458961781535e-03
8.752076888543219857e-01,7.793039428453181656e-03
8.763069587412458672e-01,7.717530982133924758e-03
8.773969396017712308e-01,7.642734724761584067e-03
8.784777034475085289e-01,7.568644310789808191e-03
8.795493218426977400e-01,7.495253444121788289e-03
8.806118659049892994e-01,7.422555877861526479e-03
8.816654063062633329e-01,7.350545414063802338e-03
8.827100132734879701e-01,7.279215903482594632e-03
8.837457565896220668e-01,7.208561245317828166e-03
8.847727055945479036e-01,7.138575386961253273e-03
8.857909291860487366e-01,7.069252323740507320e-03
8.868004958208195454e-01,7.000586098662231645e-03
8.878014735155126402e-01,6.932570802154011495e-03
8.887939298478226835e-01,6.865200571804981958e-03
8.897779319575971346e-01,6.798469592105916073e-03
8.907535465479872183e-01,6.732372094187843645e-03
8.917208398866269814e-01,6.666902355560101918e-03
8.926798778068472107e-01,6.602054699847219668e-03
8.936307257089128875e-01,6.537823496525557547e-03
8.945734485612977238e-01,6.474203160658729798e-03
8.955081109019825680e-01,6.411188152632631317e-03
8.964347768397838978e-01,6.348772977889848013e-03
8.973535100557105126e-01,6.286952186663333393e-03
8.982643738043414317e-01,6.225720373710020954e-03
8.991674309152358768e-01,6.165072178043582221e-03
9.000627437943639064e-01,6.105002282667020864e-03
9.009503744255625834e-01,6.045505414304944147e-03
9.018303843720175683e-01,5.986576343135350392e-03
9.027028347777616979e-01,5.928209882521604662e-03
9.035677863692016532e-01,5.870400888743837649e-03
9.044252994566626125e-01,5.813144260730394863e-03
9.052754339359544433e-01,5.756434939789227719e-03
9.061182492899592100e-01,5.700267909339034808e-03
9.069538045902338919e-01,5.644638194640802173e-03
9.077821584986363046e-01,5.589540862529006164e-03
9.086033692689665653e-01,5.534971021143095596e-03
9.094174947486263205e-01,5.480923819659102268e-03
9.102245923802967376e-01,5.427394448021247153e-03
9.110247192036282637e-01,5.374378136674112967e-03
9.118179318569501479e-01,5.321870156294710927e-03
9.126042865789931735e-01,5.269865817525034093e-03
9.133838392106286008e-01,5.218360470704725210e-03
9.141566451966168794e-01,5.167349505604471385e-03
9.149227595873736796e-01,5.116828351159394446e-03
9.156822370407480260e-01,5.066792475203096141e-03
9.164351318238104227e-01,5.017237384202112745e-03
9.171814978146570763e-01,4.968158622990700123e-03
9.179213885042194487e-01,4.919551774506500906e-03
9.186548569980892420e-01,4.871412459526387739e-03
9.193819560183519313e-01,4.823736336403070674e-03
9.201027379054298461e-01,4.776519100802315183e-03
9.208172546199363540e-01,4.729756485440610343e-03
9.215255577445348179e-01,4.683444259823856155e-03
9.222276984858099880e-01,4.637578229986385678e-03
9.229237276761456110e-01,4.592154238230855383e-03
9.236136957756089227e-01,4.547168162868917875e-03
9.242976528738446884e-01,4.502615917962438444e-03
9.249756486919713527e-01,4.458493453065856538e-03
9.256477325844880699e-01,4.414796752969013874e-03
9.263139535411842873e-01,4.371521837440977415e-03
9.269743601890568785e-01,4.328664760974711492e-03
9.276290007942319393e-01,4.286221612532470707e-03
9.282779232638880273e-01,4.244188515292368104e-03
9.289211751481888379e-01,4.202561626395573922e-03
9.295588036422153255e-01,4.161337136694615024e-03
9.301908555879057072e-01,4.120511270502428929e-03
9.308173774759930241e-01,4.080080285342692001e-03
9.314384154479500300e-01,4.040040471700823317e-03
9.320540152979359672e-01,4.000388152776137782e-03
9.326642224747426768e-01,3.961119684235006252e-03
9.332690820837475920e-01,3.922231453964900375e-03
9.338686388888620682e-01,3.883719881829762743e-03
9.344629373144857087e-01,3.845581419426142948e-03
9.350520214474601355e-01,3.807812549840567003e-03
9.356359350390220930e-01,3.770409787407944142e-03
9.362147215067603279e-01,3.733369677470979760e-03
9.367884239365675825e-01,3.696688796140927546e-03
9.373570850845964753e-01,3.660363750059218539e-03
9.379207473792132710e-01,3.624391176160317914e-03
9.384794529229506521e-01,3.588767741435758794e-03
9.390332434944612672e-01,3.553490142699170483e-03
9.395821605504665053e-01,3.518555106352727006e-03
9.401262452277076020e-01,3.483959388154508115e-03
9.406655383448925267e-01,3.449699772987171315e-03
9.412000804046417590e-01,3.415773074627800887e-03
9.417299115954328448e-01,3.382176135518814245e-03
9.422550717935395115e-01,3.348905826540354933e-03
9.427756005649717830e-01,3.315959046783588555e-03
9.432915371674102101e-01,3.283332723325414239e-03
9.438029205521404341e-01,3.251023811004214760e-03
9.443097893659798681e-01,3.219029292197095934e-03
9.448121819532053767e-01,3.187346176598106120e-03
9.453101363574746285e-01,3.155971500997805344e-03
9.458036903237444504e-01,3.124902329064105540e-03
9.462928813001861839e-01,3.094135751124211468e-03
9.467777464400939369e-01,3.063668883948053069e-03
9.472583226037921689e-01,3.033498870532746507e-03
9.477346463605355043e-01,3.003622879888435179e-03
9.482067539904059927e-01,2.974038106825364555e-03
9.486746814862057064e-01,2.944741771742151806e-03
9.491384645553415655e-01,2.915731120415508259e-03
9.495981386217083875e-01,2.887003423791032180e-03
9.500537388275643869e-01,2.858555977775373725e-03
9.505053000354021231e-01,2.830386103029680980e-03
9.509528568298148965e-01,2.802491144764213474e-03
9.513964435193545954e-01,2.774868472534440609e-03
9.518360941383863238e-01,2.747515480038209123e-03
9.522718424489361455e-01,2.720429584914301358e-03
9.527037219425328329e-01,2.693608228542263353e-03
9.531317658420438432e-01,2.667048875843422949e-03
9.535560071035034113e-01,2.640749015083373313e-03
9.539764784179363133e-01,2.614706157675557134e-03
9.543932122131733031e-01,2.588917837986229927e-03
9.548062406556623305e-01,2.563381613140604254e-03
9.552155956522696556e-01,2.538095062830452841e-03
9.556213088520768562e-01,2.513055789122803710e-03
9.560234116481703959e-01,2.488261416270004002e-03
9.564219351794224222e-01,2.463709590521064897e-03
9.568169103322681224e-01,2.439397979934183110e-03
9.572083677424715331e-01,2.415324274190721286e-03
9.575963377968870205e-01,2.391486184410273469e-03
9.579808506352130992e-01,2.367881442967096229e-03
9.583619361517372592e-01,2.344507803307797032e-03
9.587396239970761291e-01,2.321363039770208293e-03
9.591139435799046487e-01,2.298444947403689535e-03
9.594849240686803560e-01,2.275751341790525038e-03
9.598525943933587934e-01,2.253280058868649405e-03
9.602169832471011413e-01,2.231028954755640784e-03
9.605781190879751907e-01,2.208995905573875058e-03
9.609360301406468796e-01,2.187178807277091654e-03
9.612907443980642785e-01,2.165575575478037064e-03
9.616422896231348050e-01,2.144184145277436282e-03
9.619906933503931112e-01,2.123002471094194606e-03
9.623359828876622002e-01,2.102028526496763864e-03
9.626781853177045489e-01,2.081260304035875176e-03
9.630173274998670152e-01,2.060695815078363718e-03
9.633534360717160849e-01,2.040333089642288027e-03
9.636865374506672355e-01,2.020170176233195090e-03
9.640166578356019755e-01,2.000205141681724638e-03
9.643438232084811101e-01,1.980436070982295477e-03
9.646680593359464595e-01,1.960861067133056433e-03
9.649893917709161384e-01,1.941478250977037067e-03
9.653078458541707318e-01,1.922285761044432691e-03
9.656234467159303669e-01,1.903281753396206689e-03
9.659362192774246791e-01,1.884464401468746676e-03
9.662461882524540080e-01,1.865831895919769449e-03
9.665533781489407117e-01,1.847382444475397303e-03
9.668578132704754857e-01,1.829114271778347180e-03
9.671595177178502478e-01,1.811025619237405888e-03
9.674585153905868040e-01,1.793114744877942479e-03
9.677548299884550786e-01,1.775379923193638829e-03
9.680484850129824625e-01,1.757819444999369042e-03
9.683395037689568330e-01,1.740431617285159802e-03
9.686279093659172501e-01,1.723214763071416423e-03
9.689137247196398794e-01,1.706167221265159377e-03
9.691969725536134783e-01,1.689287346517448236e-03
9.694776754005061115e-01,1.672573509081923000e-03
9.697558556036245392e-01,1.656024094674415524e-03
9.700315353183637246e-01,1.639637504333782848e-03
9.703047365136481250e-01,1.623412154283721941e-03
9.705754809733656563e-01,1.607346475795758860e-03
9.708437902977905543e-01,1.591438915053314512e-03
9.711096859050010188e-01,1.575687933016816245e-03
9.713731890322847562e-01,1.560092005289993389e-03
9.716343207375386370e-01,1.544649621987147052e-03
9.718931019006581407e-01,1.529359287601548796e-03
9.721495532249203597e-01,1.514219520874842198e-03
9.724036952383551258e-01,1.499228854667611875e-03
9.726555482951109166e-01,1.484385835830899242e-03
9.729051325768106606e-01,1.469689025078809840e-03
9.731524680938986593e-01,1.455136996862174074e-03
9.733975746869808487e-01,1.440728339243177664e-03
9.736404720281542913e-01,1.426461653771136148e-03
9.738811796223295625e-01,1.412335555359177071e-03
9.741197168085449221e-01,1.398348672161998365e-03
9.743561027612710479e-01,1.384499645454634808e-03
9.745903564917084427e-01,1.370787129512173168e-03
9.748224968490754039e-01,1.357209791490574533e-03
9.750525425218883324e-01,1.343766311308377658e-03
9.752805120392336047e-01,1.330455381529448144e-03
9.755064237720307840e-01,1.317275707246699703e-03
9.757302959342885051e-01,1.304226005966743068e-03
9.759521465843501442e-01,1.291305007495595044e-03
9.761719936261331609e-01,1.278511453825259894e-03
9.763898548103596697e-01,1.265844099021303654e-03
9.766057477357774630e-01,1.253301709111380793e-03
9.768196898503758163e-01,1.240883061974663165e-03
9.770316984525895254e-01,1.228586947232283106e-03
9.772417906924972808e-01,1.216412166138627644e-03
9.774499835730110497e-01,1.204357531473603275e-03
9.776562939510581307e-01,1.192421867435769630e-03
9.778607385387538820e-01,1.180604009536467781e-03
9.780633339045671226e-01,1.168902804494770156e-03
9.782640964744775403e-01,1.157317110133370243e-03
9.784630425331255488e-01,1.145845795275365897e-03
9.786601882249534867e-01,1.134487739641888747e-03
9.788555495553384889e-01,1.123241833750694219e-03
9.790491423917193625e-01,1.112106978815544100e-03
9.792409824647133609e-01,1.101082086646503529e-03
9.794310853692265173e-01,1.090166079551089292e-03
9.796194665655565403e-01,1.079357890236248623e-03
9.798061413804857178e-01,1.068656461711251556e-03
9.799911250083692682e-01,1.058060747191360640e-03
9.801744325122129231e-01,1.047569710002373231e-03
9.803560788247455138e-01,1.037182323485993192e-03
9.805360787494821206e-01,1.026897570905996445e-03
9.807144469617800064e-01,1.016714445355284277e-03
9.808911980098874439e-01,1.006631949663681263e-03
9.810663463159852160e-01,9.966490963065775723e-04
9.812399061772192344e-01,9.867649073143701204e-04
9.814118917667274955e-01,9.769784141826659031e-04
9.815823171346584886e-01,9.672886577833482566e-04
9.817511962091822753e-01,9.576946882763534823e-04
9.819185427974944647e-01,9.481955650222694074e-04
9.820843705868135265e-01,9.387903564956650215e-04
9.822486931453693337e-01,9.294781401992573350e-04
9.824115239233857100e-01,9.202580025787657301e-04
9.825728762540548722e-01,9.111290389385610314e-04
9.827327633545057672e-01,9.020903533580608338e-04
9.828911983267648589e-01,8.931410586088380172e-04
9.830481941587084771e-01,8.842802760725274524e-04
9.832037637250102824e-01,8.755071356594077304e-04
9.833579197880806255e-01,8.668207757277340266e-04
9.835106749989981356e-01,8.582203430037994418e-04
9.836620418984365344e-01,8.497049925026724498e-04
9.838120329175823464e-01,8.412738874497150809e-04
9.839606603790461703e-01,8.329261992027353623e-04
9.841079364977687316e-01,8.246611071748750649e-04
9.842538733819178320e-01,8.164777987581886293e-04
9.843984830337808578e-01,8.083754692478799849e-04
9.845417773506478509e-01,8.003533217672816145e-04
9.846837681256905839e-01,7.924105671934496622e-04
9.848244670488329744e-01,7.845464240834631228e-04
9.849638857076166154e-01,7.767601186013887299e-04
9.851020355880579782e-01,7.690508844458743580e-04
9.852389280755006196e-01,7.614179627784602731e-04
9.853745744554590624e-01,7.538606021524781303e-04
9.855089859144589015e-01,7.463780584426370299e-04
9.856421735408676943e-01,7.389695947752065357e-04
9.857741483257211890e-01,7.316344814588974848e-04
9.859049211635427801e-01,7.243719959163128722e-04
9.860345028531566358e-01,7.171814226160521831e-04
9.861629040984937200e-01,7.100620530054330701e-04
9.862901355093940392e-01,7.030131854438056559e-04
9.864162076023991199e-01,6.960341251365220186e-04
9.865411308015415992e-01,6.891241840694623064e-04
9.866649154391265997e-01,6.822826809441838360e-04
9.867875717565084415e-01,6.755089411136658501e-04
9.869091099048596938e-01,6.688022965186168683e-04
9.870295399459363406e-01,6.621620856244179228e-04
9.871488718528343975e-01,6.555876533585940167e-04
9.872671155107433094e-01,6.490783510488872064e-04
9.873842807176912428e-01,6.426335363618962881e-04
9.875003771852858270e-01,6.362525732422624888e-04
9.876154145394488992e-01,6.299348318524587318e-04
9.877294023211442564e-01,6.236796885130883698e-04
9.878423499871017421e-01,6.174865256437603875e-04
9.879542669105338959e-01,6.113547317045089826e-04
9.880651623818481610e-01,6.052837011377326963e-04
9.881750456093519874e-01,5.992728343107167361e-04
9.882839257199537153e-01,5.933215374586405877e-04
9.883918117598576858e-01,5.874292226281436656e-04
9.884987126952531344e-01,5.815953076213863353e-04
9.886046374129979775e-01,5.758192159406733124e-04
9.887095947212973801e-01,5.701003767335489046e-04
9.888135933503764408e-01,5.644382247384244905e-04
9.889166419531483232e-01,5.588322002307122109e-04
9.890187491058760605e-01,5.532817489694372278e-04
9.891199233088292520e-01,5.477863221443908916e-04
9.892201729869366522e-01,5.423453763237345024e-04
9.893195064904314329e-01,5.369583734021126471e-04
9.894179320954930024e-01,5.316247805492496561e-04
9.895154580048838300e-01,5.263440701590105329e-04
9.896120923485786092e-01,5.211157197989697235e-04
9.897078431843920887e-01,5.159392121604225662e-04
9.898027184985982441e-01,5.108140350088743314e-04
9.898967262065470063e-01,5.057396811349999148e-04
9.899898741532751067e-01,5.007156483060416557e-04
9.900821701141112596e-01,4.957414392176993836e-04
9.901736217952779029e-01,4.908165614464372320e-04
9.902642368344864998e-01,4.859405274022548160e-04
9.903540228015291769e-01,4.811128542819023907e-04
9.904429871988652545e-01,4.763330640225198784e-04
9.905311374622025600e-01,4.716006832557445962e-04
9.906184809610742992e-01,4.669152432622172659e-04
9.907050249994112656e-01,4.622762799265380212e-04
9.907907768161098305e-01,4.576833336926254677e-04
9.908757435855939377e-01,4.531359495195302943e-04
9.909599324183742119e-01,4.486336768376325839e-04
9.910433503616007389e-01,4.441760695052697147e-04
9.911260043996128477e-01,4.397626857657727898e-04
9.912079014544834532e-01,4.353930882048944080e-04
9.912890483865592905e-01,4.310668437086687078e-04
9.913694519949963757e-01,4.267835234216416649e-04
9.914491190182918023e-01,4.225427027055087795e-04
9.915280561348099875e-01,4.183439610981466543e-04
9.916062699633055866e-01,4.141868822730179712e-04
9.916837670634417456e-01,4.100710539989890074e-04
9.917605539363038014e-01,4.059960681005011433e-04
9.918366370249094288e-01,4.019615204181337673e-04
9.919120227147132374e-01,3.979670107695407427e-04
9.919867173341092581e-01,3.940121429107453117e-04
9.920607271549271022e-01,3.900965244978312212e-04
9.921340583929253443e-01,3.862197670489672945e-04
9.922067172082802422e-01,3.823814859068108240e-04
9.922787097060707939e-01,3.785813002012656603e-04
9.923500419367594638e-01,3.748188328125838303e-04
9.924207198966690235e-01,3.710937103348436452e-04
9.924907495284549519e-01,3.674055630397498706e-04
9.925601367215747262e-01,3.637540248407954775e-04
9.926288873127528944e-01,3.601387332577480585e-04
9.926970070864417073e-01,3.565593293815032998e-04
9.927645017752784184e-01,3.530154578392457167e-04
9.928313770605391442e-01,3.495067667599570924e-04
9.928976385725877263e-01,3.460329077402522920e-04
9.929632918913219308e-01,3.425935358105319339e-04
9.930283425466157610e-01,3.391883094014811395e-04
9.930927960187573289e-01,3.358168903108646485e-04
9.931566577388836192e-01,3.324789436706532134e-04
9.932199330894119216e-01,3.291741379144631644e-04
9.932826274044668224e-01,3.259021447452967331e-04
9.933447459703039772e-01,3.226626391036152260e-04
9.934062940257306629e-01,3.194552991356944152e-04
9.934672767625222223e-01,3.162798061622950534e-04
9.935276993258354006e-01,3.131358446476342544e-04
9.935875668146175732e-01,3.100231021686426693e-04
9.936468842820134206e-01,3.069412693845404187e-04
9.937056567357678283e-01,3.038900400066816892e-04
9.937638891386247897e-01,3.008691107687009561e-04
9.938215864087233120e-01,2.978781813969451635e-04
9.938787534199908791e-01,2.949169545811809669e-04
9.939353950025319184e-01,2.919851359456034382e-04
9.939915159430142699e-01,2.890824340201037868e-04
9.940471209850512135e-01,2.862085602118246645e-04
9.941022148295822758e-01,2.833632287769792578e-04
9.941568021352481521e-01,2.805461567929598077e-04
9.942108875187645189e-01,2.777570641306965253e-04
9.942644755552912939e-01,2.749956734272909200e-04
9.943175707788002304e-01,2.722617100589151359e-04
9.943701776824376282e-01,2.695549021139616850e-04
9.944223007188855989e-01,2.668749803664713328e-04
9.944739443007185598e-01,2.642216782497988029e-04
9.945251128007587260e-01,2.615947318305422145e-04
9.945758105524264980e-01,2.589938797827234579e-04
9.946260418500896261e-01,2.564188633622101849e-04
9.946758109494077127e-01,2.538694263814010978e-04
9.947251220676751604e-01,2.513453151841404378e-04
9.947739793841607892e-01,2.488462786208816787e-04
9.948223870404439007e-01,2.463720680240921290e-04
9.948703491407483446e-01,2.439224371838871687e-04
9.949178697522735870e-01,2.414971423239179458e-04
9.949649529055216712e-01,2.390959420774731203e-04
9.950116025946236231e-01,2.367185974638231995e-04
9.950578227776607498e-01,2.343648718647919590e-04
9.951036173769856052e-01,2.320345310015481193e-04
9.951489902795371822e-01,2.297273429116367398e-04
9.951939453371565492e-01,2.274430779262181287e-04
9.952384863668972681e-01,2.251815086475367667e-04
9.952826171513345921e-01,2.229424099265985330e-04
9.953263414388716646e-01,2.207255588410818748e-04
9.953696629440423882e-01,2.185307346734454890e-04
9.954125853478134056e-01,2.163577188892583185e-04
9.954551122978808619e-01,2.142062951157379066e-04
9.954972474089670564e-01,2.120762491204914954e-04
9.955389942631137634e-01,2.099673687904773272e-04
9.955803564099717784e-01,2.078794441111558432e-04
9.956213373670899092e-01,2.058122671458508380e-04
9.956619406202003031e-01,2.037656320153115980e-04
9.957021696235014430e-01,2.017393348774655073e-04
9.957420277999385894e-01,1.997331739073828860e-04
9.957815185414827797e-01,1.977469492774221584e-04
9.958206452094059413e-01,1.957804631375753817e-04
9.958594111345544508e-01,1.938335195960041611e-04
9.958978196176203612e-01,1.919059246997593363e-04
9.959358739294101870e-01,1.899974864157015714e-04
9.959735773111109136e-01,1.881080146115938177e-04
9.960109329745542306e-01,1.862373210373850568e-04
9.960479441024787661e-01,1.843852193066762438e-04
9.960846138487886581e-01,1.825515248783605635e-04
9.961209453388116808e-01,1.807360550384548310e-04
9.961569416695535972e-01,1.789386288820962062e-04
9.961926059099512898e-01,1.771590672957211899e-04
9.962279411011235597e-01,1.753971929394113700e-04
9.962629502566188178e-01,1.736528302294237263e-04
9.962976363626619980e-01,1.719258053208788759e-04
9.963320023783983626e-01,1.702159460906244178e-04
9.963660512361351973e-01,1.685230821202656783e-04
9.963997858415825082e-01,1.668470446793561047e-04
9.964332090740898318e-01,1.651876667087635170e-04
9.964663237868826018e-01,1.635447828041870094e-04
9.964991328072952959e-01,1.619182291998409273e-04
9.965316389370032502e-01,1.603078437522977614e-04
9.965638449522524756e-01,1.587134659244830736e-04
9.965957536040866982e-01,1.571349367698435706e-04
9.966273676185730679e-01,1.555720989166439262e-04
9.966586896970262011e-01,1.540247965524382682e-04
9.966897225162294482e-01,1.524928754086931563e-04
9.967204687286542741e-01,1.509761827455389561e-04
9.967509309626787495e-01,1.494745673367036298e-04
9.967811118228029343e-01,1.479878794545608028e-04
9.968110138898629291e-01,1.465159708553458802e-04
9.968406397212431491e-01,1.450586947645173669e-04
9.968699918510863789e-01,1.436159058622392642e-04
9.968990727905020499e-01,1.421874602690378344e-04
9.969278850277731863e-01,1.407732155315675440e-04
9.969564310285609077e-01,1.393730306085368999e-04
9.969847132361074893e-01,1.379867658567719517e-04
9.970127340714372011e-01,1.366142830173965907e-04
9.970404959335563699e-01,1.352554452021776190e-04
9.970680011996503334e-01,1.339101168799745000e-04
9.970952522252799488e-01,1.325781638633414649e-04
9.971222513445749946e-01,1.312594532952604564e-04
9.971490008704279040e-01,1.299538536359856090e-04
9.971755030946832798e-01,1.286612346500444514e-04
9.972017602883275211e-01,1.273814673933393424e-04
9.972277747016765614e-01,1.261144242003933507e-04
9.972535485645612763e-01,1.248599786717211968e-04
9.972790840865114470e-01,1.236180056613082087e-04
9.973043834569390587e-01,1.223883812642281095e-04
9.973294488453186002e-01,1.211709828043820464e-04
9.973542824013661434e-01,1.199656888223408623e-04
9.973788862552180889e-01,1.187723790633324745e-04
9.974032625176063593e-01,1.175909344653214381e-04
9.974274132800332593e-01,1.164212371472227056e-04
9.974513406149453365e-01,1.152631703972312887e-04
9.974750465759034679e-01,1.141166186612490913e-04
9.974985331977541669e-01,1.129814675314513329e-04
9.975218024967977826e-01,1.118576037349399809e-04
9.975448564709550325e-01,1.107449151225249541e-04
9.975676970999330928e-01,1.096432906576160111e-04
9.975903263453896885e-01,1.085526204052073240e-04
9.976127461510952976e-01,1.074727955209945143e-04
9.976349584430950213e-01,1.064037082405747662e-04
9.976569651298679009e-01,1.053452518687692240e-04
9.976787681024852361e-01,1.042973207690493917e-04
9.977003692347679031e-01,1.032598103530536163e-04
9.977217703834415641e-01,1.022326170702280649e-04
9.977429733882909879e-01,1.012156383975478912e-04
9.977639800723131502e-01,1.002087728293545482e-04
9.977847922418683346e-01,9.921191986729193898e-05
9.978054116868303458e-01,9.822498001032858514e-05
9.978258401807352795e-01,9.724785474489832629e-05
9.978460794809294043e-01,9.628044653511756365e-05
9.978661313287147117e-01,9.532265881311226578e-05
9.978859974494941332e-01,9.437439596944054675e-05
9.979056795529149815e-01,9.343556334359575982e-05
9.979251793330113918e-01,9.250606721462331043e-05
9.979444984683454312e-01,9.158581479180993444e-05
9.979636386221468758e-01,9.067471420547791377e-05
9.979826014424511005e-01,8.977267449786967366e-05
9.980013885622374126e-01,8.887960561410975142e-05
9.980200015995644991e-01,8.799541839327448063e-05
9.980384421577056520e-01,8.712002455953107784e-05
9.980567118252819947e-01,8.625333671337636742e-05
9.980748121763955982e-01,8.539526832296178186e-05
9.980927447707602651e-01,8.454573371549178960e-05
9.981105111538318697e-01,8.370464806872520010e-05
9.981281128569373662e-01,8.287192740254225296e-05
9.981455513974026861e-01,8.204748857060671012e-05
9.981628282786790818e-01,8.123124925211011713e-05
9.981799449904693589e-01,8.042312794358604964e-05
9.981969030088517769e-01,7.962304395082204654e-05
9.982137037964033954e-01,7.883091738083434542e-05
9.982303488023225313e-01,7.804666913393312191e-05
9.982468394625499952e-01,7.727022089586606257e-05
9.982631771998887737e-01,7.650149513002909055e-05
9.982793634241236003e-01,7.574041506976432892e-05
9.982953995321380836e-01,7.498690471073370058e-05
9.983112869080323915e-01,7.424088880335706533e-05
9.983270269232386029e-01,7.350229284534114539e-05
9.983426209366358384e-01,7.277104307426611679e-05
9.983580702946635022e-01,7.204706646025610460e-05
9.983733763314347476e-01,7.133029069872172325e-05
9.983885403688478322e-01,7.062064420316413189e-05
9.984035637166966959e-01,6.991805609806539220e-05
9.984184476727812063e-01,6.922245621183403916e-05
9.984331935230156274e-01,6.853377506983000193e-05
9.984478025415364222e-01,6.785194388745857479e-05
9.984622759908091671e-01,6.717689456332285377e-05
9.984766151217343566e-01,6.650855967245815239e-05
9.984908211737528738e-01,6.584687245961896071e-05
9.985048953749487977e-01,6.519176683264185255e-05
9.985188389421540966e-01,6.454317735587368900e-05
9.985326530810492152e-01,6.390103924365556326e-05
9.985463389862652139e-01,6.326528835388491663e-05
9.985598978414840232e-01,6.263586118162775811e-05
9.985733308195375857e-01,6.201269485280265818e-05
9.985866390825066663e-01,6.139572711792758565e-05
9.985998237818183298e-01,6.078489634591934193e-05
9.986128860583425304e-01,6.018014151796772387e-05
9.986258270424884786e-01,5.958140222145674774e-05
9.986386478542995659e-01,5.898861864395536385e-05
9.986513496035474002e-01,5.840173156726660963e-05
9.986639333898250648e-01,5.782068236152790319e-05
9.986764003026398218e-01,5.724541297938178289e-05
9.986887514215051498e-01,5.667586595019213599e-05
9.987009878160306720e-01,5.611198437432554718e-05
9.987131105460131941e-01,5.555371191748956775e-05
9.987251206615253007e-01,5.500099280511833725e-05
9.987370192030038396e-01,5.445377181682634727e-05
9.987488072013381846e-01,5.391199428090487540e-05
9.987604856779562779e-01,5.337560606888062519e-05
9.987720556449111164e-01,5.284455359012831205e-05
9.987835181049660171e-01,5.231878378652888044e-05
9.987948740516789936e-01,5.179824412719187196e-05
9.988061244694869112e-01,5.128288260321879665e-05
9.988172703337880876e-01,5.077264772252583719e-05
9.988283126110247823e-01,5.026748850471750388e-05
9.988392522587643541e-01,4.976735447600396262e-05
9.988500902257811953e-01,4.927219566417960673e-05
9.988608274521352248e-01,4.878196259364009092e-05
9.988714648692522680e-01,4.829660628045636707e-05
9.988820034000025494e-01,4.781607822749708912e-05
9.988924439587784088e-01,4.734033041959312556e-05
9.989027874515716832e-01,4.686931531875623461e-05
9.989130347760500905e-01,4.640298585944487513e-05
9.989231868216335020e-01,4.594129544387039047e-05
9.989332444695681046e-01,4.548419793735940144e-05
9.989432085930023408e-01,4.503164766375241165e-05
9.989530800570595170e-01,4.458359940085442064e-05
9.989628597189114112e-01,4.414000837593062625e-05
9.989725484278509926e-01,4.370083026124022327e-05
9.989821470253634761e-01,4.326602116962406641e-05
9.989916563451984866e-01,4.283553765012654003e-05
9.990010772134400030e-01,4.240933668366703000e-05
9.990104104485763026e-01,4.198737567875420807e-05
9.990196568615693495e-01,4.156961246723680635e-05
9.990288172559237401e-01,4.115600530010533583e-05
9.990378924277539818e-01,4.074651284332656801e-05
9.990468831658528837e-01,4.034109417372519978e-05
9.990557902517573918e-01,3.993970877490623004e-05
9.990646144598155365e-01,3.954231653321198329e-05
9.990733565572514907e-01,3.914887773372775304e-05
9.990820173042314067e-01,3.875935305631862947e-05
9.990905974539266987e-01,3.837370357171107085e-05
9.990990977525788796e-01,3.799189073761331640e-05
9.991075189395624001e-01,3.761387639486880646e-05
9.991158617474472647e-01,3.723962276365589118e-05
9.991241269020613158e-01,3.686909243971697541e-05
9.991323151225521837e-01,3.650224839063059791e-05
9.991404271214473498e-01,3.613905395212025154e-05
9.991484636047155421e-01,3.577947282439463171e-05
9.991564252718262429e-01,3.542346906853194408e-05
9.991643128158089748e-01,3.507100710289234738e-05
9.991721269233125868e-01,3.472205169957104018e-05
9.991798682746627636e-01,3.437656798088641486e-05
9.991875375439207563e-01,3.403452141589827787e-05
9.991951353989400042e-01,3.369587781696768301e-05
9.992026625014230889e-01,3.336060333634372068e-05
9.992101195069778008e-01,3.302866446278901317e-05
9.992175070651730939e-01,3.270002801823858302e-05
9.992248258195943755e-01,3.237466115448705298e-05
9.992320764078974626e-01,3.205253134991590039e-05
9.992392594618638713e-01,3.173360640624604812e-05
9.992463756074539960e-01,3.141785444532735891e-05
9.992534254648600678e-01,3.110524390595979533e-05
9.992604096485596665e-01,3.079574354074190149e-05
9.992673287673671245e-01,3.048932241295688298e-05
9.992741834244862620e-01,3.018594989348315241e-05
9.992809742175606802e-01,2.988559565773987102e-05
9.992877017387256089e-01,2.958822968266272259e-05
9.992943665746578663e-01,2.929382224370583691e-05
9.993009693066257082e-01,2.900234391187735066e-05
9.993075105105383438e-01,2.871376555080424172e-05
9.993139907569954516e-01,2.842805831382218826e-05
9.993204106113354745e-01,2.814519364110051530e-05
9.993267706336833589e-01,2.786514325678944194e-05
9.993330713789987385e-01,2.758787916619977334e-05
9.993393133971236741e-01,2.731337365301048724e-05
9.993454972328283947e-01,2.704159927650008139e-05
9.993516234258589259e-01,2.677252886881135169e-05
9.993576925109819431e-01,2.650613553223730553e-05
9.993637050180316228e-01,2.624239263653810697e-05
9.993696614719539406e-01,2.598127381628435791e-05
9.993755623928514131e-01,2.572275296822317464e-05
9.993814082960282841e-01,2.546680424867594331e-05
9.993871996920334899e-01,2.521340207095629254e-05
9.993929370867050688e-01,2.496252110281742742e-05
9.993986209812127930e-01,2.471413626392478653e-05
9.994042518721013568e-01,2.446822272335010174e-05
9.994098302513322318e-01,2.422475589709581226e-05
9.994153566063261884e-01,2.398371144563855054e-05
9.994208314200047072e-01,2.374506527150076991e-05
9.994262551708312792e-01,2.350879351684622478e-05
9.994316283328522621e-01,2.327487256109602348e-05
9.994369513757372925e-01,2.304327901857340912e-05
9.994422247648195867e-01,2.281398973616682955e-05
9.994474489611355761e-01,2.258698179101964823e-05
9.994526244214645416e-01,2.236223248824261656e-05
9.994577515983672500e-01,2.213971935864593980e-05
9.994628309402248112e-01,2.191942015649860721e-05
9.994678628912776475e-01,2.170131285730524231e-05
9.994728478916622416e-01,2.148537565560811337e-05
9.994777863774497728e-01,2.127158696281101425e-05
9.994826787806835311e-01,2.105992540502166148e-05
9.994875255294147776e-01,2.085036982092001382e-05
9.994923270477404920e-01,2.064289925964333267e-05
9.994970837558393439e-01,2.043749297869517956e-05
9.995017960700073312e-01,2.023413044187516942e-05
9.995064644026937506e-01,2.003279131722631156e-05
9.995110891625365035e-01,1.983345547500718907e-05
9.995156707543968455e-01,1.963610298567985919e-05
9.995202095793943586e-01,1.944071411792064723e-05
9.995247060349412571e-01,1.924726933665061880e-05
9.995291605147761382e-01,1.905574930108289779e-05
9.995335734089981772e-01,1.886613486279350483e-05
9.995379451040998786e-01,1.867840706380713395e-05
9.995422759830013826e-01,1.849254713470486065e-05
9.995465664250817728e-01,1.830853649275044742e-05
9.995508168062128274e-01,1.812635674003296312e-05
9.995550274987905492e-01,1.794598966163016824e-05
9.995591988717676957e-01,1.776741722379021295e-05
9.995633312906845314e-01,1.759062157212872073e-05
9.995674251177010250e-01,1.741558502984766099e-05
9.995714807116278244e-01,1.724229009596813010e-05
9.995754984279562327e-01,1.707071944358315614e-05
9.995794786188898495e-01,1.690085591812787806e-05
9.995834216333738809e-01,1.673268253566442256e-05
9.995873278171256704e-01,1.656618248118749939e-05
9.995911975126642313e-01,1.640133910694320017e-05
9.995950310593392230e-01,1.623813593076687241e-05
9.995988287933608163e-01,1.607655663443751409e-05
9.996025910478281151e-01,1.591658506204619508e-05
9.996063181527575781e-01,1.575820521838406193e-05
9.996100104351119953e-01,1.560140126734309226e-05
9.996136682188281330e-01,1.544615753033485025e-05
9.996172918248444894e-01,1.529245848472499358e-05
9.996208815711290496e-01,1.514028876228115333e-05
9.996244377727069308e-01,1.498963314763949260e-05
9.996279607416868052e-01,1.484047657678319482e-05
9.996314507872879895e-01,1.469280413553835003e-05
9.996349082158674237e-01,1.454660105808463893e-05
9.996383333309453167e-01,1.440185272547878670e-05
9.996417264332321251e-01,1.425854466419580624e-05
9.996450878206530888e-01,1.411666254468159678e-05
9.996484177883756539e-01,1.397619217992206124e-05
9.996517166288328982e-01,1.383711952402628781e-05
9.996549846317507315e-01,1.369943067082199989e-05
9.996582220841709887e-01,1.356311185246773160e-05
9.996614292704769644e-01,1.342814943807600787e-05
9.996646064724181713e-01,1.329452993235207781e-05
9.996677539691343206e-01,1.316223997424618706e-05
9.996708720371788592e-01,1.303126633561731552e-05
9.996739609505438384e-01,1.290159591991305279e-05
9.996770209806822294e-01,1.277321576085978878e-05
9.996800523965323482e-01,1.264611302116774603e-05
9.996830554645406153e-01,1.252027499124890044e-05
9.996860304486846482e-01,1.239568908794580342e-05
9.996889776104955772e-01,1.227234285327580296e-05
9.996918972090811373e-01,1.215022395318492604e-05
9.996947895011479845e-01,1.202932017631610983e-05
9.996976547410227898e-01,1.190961943278946906e-05
9.997004931806757755e-01,1.179110975299312440e-05
9.997033050697413659e-01,1.167377928638850646e-05
9.997060906555398363e-01,1.155761630032503316e-05
9.997088501830988516e-01,1.144260917886826338e-05
9.997115838951747824e-01,1.132874642163963121e-05
9.997142920322730220e-01,1.121601664266615994e-05
9.997169748326693028e-01,1.110440856924394210e-05
9.997196325324300137e-01,1.099391104081060981e-05
9.997222653654324054e-01,1.088451300783051580e-05
9.997248735633852412e-01,1.077620353069105961e-05
9.997274573558484478e-01,1.066897177860851752e-05
9.997300169702529882e-01,1.056280702854619520e-05
9.997325526319201794e-01,1.045769866414330026e-05
9.997350645640822320e-01,1.035363617465296626e-05
9.997375529879000133e-01,1.025060915389303807e-05
9.997400181224831428e-01,1.014860729920512091e-05
9.997424601849090875e-01,1.004762041042542683e-05
9.997448793902408148e-01,9.947638388865805923e-06
9.997472759515465546e-01,9.848651236303530834e-06
9.997496500799173402e-01,9.750649053983203907e-06
9.997520019844857719e-01,9.653622041626519785e-06
9.997543318724441130e-01,9.557560496453252876e-06
9.997566399490618316e-01,9.462454812211938248e-06
9.997589264177033641e-01,9.368295478218863632e-06
9.997611914798462118e-01,9.275073078408652209e-06
9.997634353350975944e-01,9.182778290392217978e-06
9.997656581812124355e-01,9.091401884525481829e-06
9.997678602141102377e-01,9.000934722987289786e-06
9.997700416278912927e-01,8.911367758865230672e-06
9.997722026148548879e-01,8.822692035252460124e-06
9.997743433655146283e-01,8.734898684351578702e-06
9.997764640686158666e-01,8.647978926588726901e-06
9.997785649111510242e-01,8.561924069736421552e-06
9.997806460783769111e-01,8.476725508043939279e-06
9.997827077538301577e-01,8.392374721378126936e-06
9.997847501193429798e-01,8.308863274370973062e-06
9.997867733550589442e-01,8.226182815576854140e-06
9.997887776394489556e-01,8.144325076638132610e-06
9.997907631493265779e-01,8.063281871457886888e-06
9.997927300598629108e-01,7.983045095382639776e-06
9.997946785446024665e-01,7.903606724391427747e-06
9.997966087754772690e-01,7.824958814294124922e-06
9.997985209228228420e-01,7.747093499937722372e-06
9.998004151553920860e-01,7.670002994419359977e-06
9.998022916403703775e-01,7.593679588308870453e-06
9.998041505433898912e-01,7.518115648877403393e-06
9.998059920285440327e-01,7.443303619334791525e-06
9.998078162584012052e-01,7.369236018074497923e-06
9.998096233940197974e-01,7.295905437925054025e-06
9.998114135949613956e-01,7.223304545410438938e-06
9.998131870193048831e-01,7.151426080016318509e-06
9.998149438236602071e-01,7.080262853464587016e-06
9.998166841631815904e-01,7.009807748995114573e-06
9.998184081915816313e-01,6.940053720653633823e-06
9.998201160611441818e-01,6.870993792588215549e-06
9.998218079227374488e-01,6.802621058351233054e-06
9.998234839258275386e-01,6.734928680209281036e-06
9.998251442184907800e-01,6.667909888459913070e-06
9.998267889474277137e-01,6.601557980754362533e-06
9.998284182579741941e-01,6.535866321427781796e-06
9.998300322941153784e-01,6.470828340836229725e-06
9.998316311984977167e-01,6.406437534699246212e-06
9.998332151124412759e-01,6.342687463450377803e-06
9.998347841759518406e-01,6.279571751592790608e-06
9.998363385277336812e-01,6.217084087062212589e-06
9.998378783052010998e-01,6.155218220596168448e-06
9.998394036444903099e-01,6.093967965108632991e-06
9.998409146804716485e-01,6.033327195072227324e-06
9.998424115467610118e-01,5.973289845905205854e-06
9.998438943757314012e-01,5.913849913365473681e-06
9.998453632985249140e-01,5.855001452950562851e-06
9.998468184450632901e-01,5.796738579302767048e-06
9.998482599440600138e-01,5.739055465621437105e-06
9.998496879230310830e-01,5.681946343079884362e-06
9.998511025083061110e-01,5.625405500248892591e-06
9.998525038250394292e-01,5.569427282525976183e-06
9.998538919972213002e-01,5.514006091569496066e-06
9.998552671476874654e-01,5.459136384739606106e-06
9.998566293981315800e-01,5.404812674543576122e-06
9.998579788691140946e-01,5.351029528087411743e-06
9.998593156800742454e-01,5.297781566532934243e-06
9.998606399493393804e-01,5.245063464559470771e-06
9.998619517941353951e-01,5.192869949832063352e-06
9.998632513305976133e-01,5.141195802473829196e-06
9.998645386737801122e-01,5.090035854544312065e-06
9.998658139376661591e-01,5.039384989523019184e-06
9.998670772351778702e-01,4.989238141797366105e-06
9.998683286781864243e-01,4.939590296156809996e-06
9.998695683775212784e-01,4.890436487290915707e-06
9.998707964429804917e-01,4.841771799293153701e-06
9.998720129833392756e-01,4.793591365169603161e-06
9.998732181063606506e-01,4.745890366351863997e-06
9.998744119188041068e-01,4.698664032215850653e-06
9.998755945264348188e-01,4.651907639604327258e-06
9.998767660340333041e-01,4.605616512354889199e-06
9.998779265454041942e-01,4.559786020832633021e-06
9.998790761633856716e-01,4.514411581466797217e-06
9.998802149898579072e-01,4.469488656293020543e-06
9.998813431257522755e-01,4.425012752499157866e-06
9.998824606710601248e-01,4.380979421976273085e-06
9.998835677248413267e-01,4.337384260874080661e-06
9.998846643852332683e-01,4.294222909160197110e-06
9.998857507494588459e-01,4.251491050184693217e-06
9.998868269138355691e-01,4.209184410248064039e-06
9.998878929737834431e-01,4.167298758174115929e-06
9.998889490238335176e-01,4.125829904887067545e-06
9.998899951576361023e-01,4.084773702992358334e-06
9.998910314679690936e-01,4.044126046362138554e-06
9.998920580467455244e-01,4.003882869724878423e-06
9.998930749850225563e-01,3.964040148258499235e-06
9.998940823730081418e-01,3.924593897188386766e-06
9.998950803000703491e-01,3.885540171388575129e-06
9.998960688547434694e-01,3.846875064987441928e-06
9.998970481247375641e-01,3.808594710977337027e-06
9.998980181969447933e-01,3.770695280827538047e-06
9.998989791574470765e-01,3.733172984101871317e-06
9.998999310915247518e-01,3.696024068079333441e-06
9.999008740836626830e-01,3.659244817379020449e-06
9.999018082175581412e-01,3.622831553588776696e-06
9.999027335761285773e-01,3.586780634897031566e-06
9.999036502415179495e-01,3.551088455729057269e-06
9.999045582951046063e-01,3.515751446386088335e-06
9.999054578175080588e-01,3.480766072688540746e-06
9.999063488885964190e-01,3.446128835622765745e-06
9.999072315874927286e-01,3.411836270990833472e-06
9.999081059925823967e-01,3.377884949064527627e-06
9.999089721815198617e-01,3.344271474242065468e-06
9.999098302312353637e-01,3.310992484708703562e-06
9.999106802179417164e-01,3.278044652100717701e-06
9.999115222171409689e-01,3.245424681172268230e-06
9.999123563036309559e-01,3.213129309466259564e-06
9.999131825515118477e-01,3.181155306987797122e-06
9.999140010341925899e-01,3.149499475881344114e-06
9.999148118243974537e-01,3.118158650111083914e-06
9.999156149941724747e-01,3.087129695144028095e-06
9.999164106148911157e-01,3.056409507636925520e-06
9.999171987572614828e-01,3.025995015125640119e-06
9.999179794913316544e-01,2.995883175718047656e-06
9.999187528864964536e-01,2.966070977789990711e-06
9.999195190115031107e-01,2.936555439683826008e-06
9.999202779344572578e-01,2.907333609410609323e-06
9.999210297228291466e-01,2.878402564354614820e-06
9.999217744434594213e-01,2.849759410981209054e-06
9.999225121625650026e-01,2.821401284547625645e-06
9.999232429457447502e-01,2.793325348816217093e-06
9.999239668579854579e-01,2.765528795771160380e-06
9.999246839636671824e-01,2.738008845337378818e-06
9.999253943265692390e-01,2.710762745102666548e-06
9.999260980098757523e-01,2.683787770042565030e-06
9.999267950761806523e-01,2.657081222247590489e-06
9.999274855874942247e-01,2.630640430653763085e-06
9.999281696052471080e-01,2.604462750775227409e-06
9.999288471902972875e-01,2.578545564439928233e-06
9.999295184029337591e-01,2.552886279527901889e-06
9.999301833028830799e-01,2.527482329711842786e-06
9.999308419493143640e-01,2.502331174200590066e-06
9.999314944008438344e-01,2.477430297485147744e-06
9.999321407155407071e-01,2.452777209086887221e-06
9.999327809509317433e-01,2.428369443308780061e-06
9.999334151640064672e-01,2.404204558988585717e-06
9.999340434112226061e-01,2.380280139254834473e-06
9.999346657485101986e-01,2.356593791285240511e-06
9.999352822312771449e-01,2.333143146067183870e-06
9.999358929144138708e-01,2.309925858161067228e-06
9.999364978522977676e-01,2.286939605465543349e-06
9.999370970987989660e-01,2.264182088985396302e-06
9.999376907072836662e-01,2.241651032601735061e-06
9.999382787306202447e-01,2.219344182844153508e-06
9.999388612211828065e-01,2.197259308665631843e-06
9.999394382308560703e-01,2.175394201219201531e-06
9.999400098110404755e-01,2.153746673637159386e-06
9.999405760126558462e-01,2.132314560812456836e-06
9.999411368861463867e-01,2.111095719181973415e-06
9.999416924814850116e-01,2.090088026512395306e-06
9.999422428481775649e-01,2.069289381687774819e-06
9.999427880352675935e-01,2.048697704499501368e-06
9.999433280913399003e-01,2.028310935438359971e-06
9.999438630645256509e-01,2.008127035488368506e-06
9.999443930025059268e-01,1.988143985923101023e-06
9.999449179525166098e-01,1.968359788103603885e-06
9.999454379613516020e-01,1.948772463278609082e-06
9.999459530753675995e-01,1.929380052386732969e-06
9.999464633404882008e-01,1.910180615860371628e-06
9.999469688022076808e-01,1.891172233431949071e-06
9.999474695055947659e-01,1.872353003941690939e-06
9.999479654952971863e-01,1.853721045147583564e-06
9.999484568155452280e-01,1.835274493537216606e-06
9.999489435101557300e-01,1.817011504141237813e-06
9.999494256225357480e-01,1.798930250349052837e-06
9.999499031956864403e-01,1.781028923725974964e-06
9.999503762722070643e-01,1.763305733832449645e-06
9.999508448942985295e-01,1.745758908045068816e-06
9.999513091037672829e-01,1.728386691379130195e-06
9.999517689420285294e-01,1.711187346313319466e-06
9.999522244501103385e-01,1.694159152615780531e-06
9.999526756686571982e-01,1.677300407172148341e-06
9.999531226379333448e-01,1.660609423815302474e-06
9.999535653978264271e-01,1.644084533156571044e-06
9.999540039878512809e-01,1.627724082418966428e-06
9.999544384471528158e-01,1.611526435271733692e-06
9.999548688145099007e-01,1.595489971666777297e-06
9.999552951283389168e-01,1.579613087676709255e-06
9.999557174266964221e-01,1.563894195334308850e-06
9.999561357472834811e-01,1.548331722473784221e-06
9.999565501274479962e-01,1.532924112573603914e-06
9.999569606041889269e-01,1.517669824600685598e-06
9.999573672141586211e-01,1.502567332856449516e-06
9.999577699936670339e-01,1.487615126824085743e-06
9.999581689786837257e-01,1.472811711017553835e-06
9.999585642048421930e-01,1.458155604832088497e-06
9.999589557074425317e-01,1.443645342395975387e-06
9.999593435214539916e-01,1.429279472424118385e-06
9.999597276815190838e-01,1.415056558072755023e-06
9.999601082219561343e-01,1.400975176795820448e-06
9.999604851767620595e-01,1.387033920202739485e-06
9.999608585796154747e-01,1.373231393917435248e-06
9.999612284638803583e-01,1.359566217439037326e-06
9.999615948626077166e-01,1.346037024003678405e-06
9.999619578085398031e-01,1.332642460447869336e-06
9.999623173341117832e-01,1.319381187073220775e-06
9.999626734714557319e-01,1.306251877512331180e-06
9.999630262524027424e-01,1.293253218596285245e-06
9.999633757084859242e-01,1.280383910223195223e-06
9.999637218709430675e-01,1.267642665228232200e-06
9.999640647707198626e-01,1.255028209254951409e-06
9.999644044384716768e-01,1.242539280627714878e-06
9.999647409045674396e-01,1.230174630225658653e-06
9.999650741990911973e-01,1.217933021357637693e-06
9.999654043518459989e-01,1.205813229638601203e-06
9.999657313923551172e-01,1.193814042867190656e-06
9.999660553498657123e-01,1.181934260904384957e-06
9.999663762533510525e-01,1.170172695553613519e-06
9.999666941315129565e-01,1.158528170441801497e-06
9.999670090127845690e-01,1.146999520901771756e-06
9.999673209253325812e-01,1.135585593855814265e-06
9.999676298970600063e-01,1.124285247700250960e-06
9.999679359556086222e-01,1.113097352191389117e-06
9.999682391283608585e-01,1.102020788332377228e-06
9.999685394424429052e-01,1.091054448261333759e-06
9.999688369247271558e-01,1.080197235140601831e-06
9.999691316018338716e-01,1.069448063046936689e-06
9.999694235001338471e-01,1.058805856863028945e-06
9.999697126457512963e-01,1.048269552169870623e-06
9.999699990645652958e-01,1.037838095140347066e-06
9.999702827822126716e-01,1.027510442433884669e-06
9.999705638240896644e-01,1.017285561092001771e-06
9.999708422153550380e-01,1.007162428435117801e-06
9.999711179809315231e-01,9.971400319601688092e-07
9.999713911455084814e-01,9.872173692393906289e-07
9.999716617335437929e-01,9.773934478201042903e-07
9.999719297692661879e-01,9.676672851253721856e-07
9.999721952766771338e-01,9.580379083557744340e-07
9.999724582795536110e-01,9.485043543921529824e-07
9.999727188014493340e-01,9.390656696991949036e-07
9.999729768656975271e-01,9.297209102301726358e-07
9.999732324954124785e-01,9.204691413324338466e-07
9.999734857134919830e-01,9.113094376539651226e-07
9.999737365426192293e-01,9.022408830508816775e-07
9.999739850052645762e-01,8.932625704957117898e-07
9.999742311236878844e-01,8.843736019867827001e-07
9.999744749199404037e-01,8.755730884583214045e-07
9.999747164158665491e-01,8.668601496915730523e-07
9.999749556331060107e-01,8.582339142268045990e-07
9.999751925930953078e-01,8.496935192760592480e-07
9.999754273170704533e-01,8.412381106369665071e-07
9.999756598260680640e-01,8.328668426072222483e-07
9.999758901409273593e-01,8.245788779000450786e-07
9.999761182822924921e-01,8.163733875604697914e-07
9.999763442706137706e-01,8.082495508823606898e-07
9.999765681261498784e-01,8.002065553264185859e-07
9.999767898689695400e-01,7.922435964388381089e-07
9.999770095189530750e-01,7.843598777708837267e-07
9.999772270957942855e-01,7.765546107992676964e-07
9.999774426190027876e-01,7.688270148472078636e-07
9.999776561079046777e-01,7.611763170064382689e-07
9.999778675816448636e-01,7.536017520598277115e-07
9.999780770591889523e-01,7.461025624048836745e-07
9.999782845593245817e-01,7.386779979780097920e-07
9.999784901006627535e-01,7.313273161794158482e-07
9.999786937016401644e-01,7.240497817989295505e-07
9.999788953805207603e-01,7.168446669423934952e-07
9.999790951553969576e-01,7.097112509588955082e-07
9.999792930441911976e-01,7.026488203687224579e-07
9.999794890646580559e-01,6.956566687919310257e-07
9.999796832343855746e-01,6.887340968777805435e-07
9.999798755707964837e-01,6.818804122347158746e-07
9.999800660911501993e-01,6.750949293611496809e-07
9.999802548125442669e-01,6.683769695769291985e-07
9.999804417519155830e-01,6.617258609553910671e-07
9.999806269260422820e-01,6.551409382562346034e-07
9.999808103515448465e-01,6.486215428589215071e-07
9.999809920448881062e-01,6.421670226968319657e-07
9.999811720223820144e-01,6.357767321920749877e-07
9.999813503001837578e-01,6.294500321908577769e-07
9.999815268942984225e-01,6.231862898996312006e-07
9.999817018205814367e-01,6.169848788217385017e-07
9.999818750947390145e-01,6.108451786947837764e-07
9.999820467323299322e-01,6.047665754286198456e-07
9.999822167487673052e-01,5.987484610438798144e-07
9.999823851593189206e-01,5.927902336111933531e-07
9.999825519791097905e-01,5.868912971910108294e-07
9.999827172231228190e-01,5.810510617739411664e-07
9.999828809062000223e-01,5.752689432218073491e-07
9.999830430430441952e-01,5.695443632091652582e-07
9.999832036482201314e-01,5.638767491654880596e-07
9.999833627361558452e-01,5.582655342179221300e-07
9.999835203211437928e-01,5.527101571345358489e-07
9.999836764173424264e-01,5.472100622682505708e-07
9.999838310387769713e-01,5.417646995012109952e-07
9.999839841993410916e-01,5.363735241897891168e-07
9.999841359127981111e-01,5.310359971101334542e-07
9.999842861927817905e-01,5.257515844041841459e-07
9.999844350527982151e-01,5.205197575263390971e-07
9.999845825062261273e-01,5.153399931905378202e-07
9.999847285663191476e-01,5.102117733179480443e-07
9.999848732462059964e-01,5.051345849851691214e-07
9.999850165588924922e-01,5.001079203728819242e-07
9.999851585172617741e-01,4.951312767151152787e-07
9.999852991340764108e-01,4.902041562489106075e-07
9.999854384219787340e-01,4.853260661645598029e-07
9.999855763934926145e-01,4.804965185563366029e-07
9.999857130610241285e-01,4.757150303736475658e-07
9.999858484368626677e-01,4.709811233727765499e-07
9.999859825331824936e-01,4.662943240690027884e-07
9.999861153620431820e-01,4.616541636892650354e-07
9.999862469353910654e-01,4.570601781252970327e-07
9.999863772650603444e-01,4.525119078871610298e-07
9.999865063627738637e-01,4.480088980573451618e-07
9.999866342401444452e-01,4.435506982452164241e-07
9.999867609086757758e-01,4.391368625419953651e-07
9.999868863797632956e-01,4.347669494761755772e-07
9.999870106646955303e-01,4.304405219693242479e-07
9.999871337746548683e-01,4.261571472924179811e-07
9.999872557207185597e-01,4.219163970225175918e-07
9.999873765138597159e-01,4.177178469999392084e-07
9.999874961649481975e-01,4.135610772858460858e-07
9.999876146847522795e-01,4.094456721202079782e-07
9.999877320839382078e-01,4.053712198802642842e-07
9.999878483730725298e-01,4.013373130393128236e-07
9.999879635626224283e-01,3.973435481259691939e-07
9.999880776629562762e-01,3.933895256838282552e-07
9.999881906843454127e-01,3.894748502314726345e-07
9.999883026369643657e-01,3.855991302229619738e-07
9.999884135308922950e-01,3.817619780086329338e-07
9.999885233761132142e-01,3.779630097963436243e-07
9.999886321825176561e-01,3.742018456131044418e-07
9.999887399599027837e-01,3.704781092670411545e-07
9.999888467179739449e-01,3.667914283097849986e-07
9.999889524663448936e-01,3.631414339992377978e-07
9.999890572145395673e-01,3.595277612626539270e-07
9.999891609719916419e-01,3.559500486601680259e-07
9.999892637480466417e-01,3.524079383486086930e-07
9.999893655519619395e-01,3.489010760457234668e-07
9.999894663929077554e-01,3.454291109947586607e-07
9.999895662799683782e-01,3.419916959293429651e-07
9.999896652221422766e-01,3.385884870387936662e-07
9.999897632283436533e-01,3.352191439336958211e-07
9.999898603074027781e-01,3.318833296118709621e-07
9.999899564680666542e-01,3.285807104246858848e-07
9.999900517190000171e-01,3.253109560436475743e-07
9.999901460687865562e-01,3.220737394274031725e-07
9.999902395259286925e-01,3.188687367889963309e-07
9.999903320988491329e-01,3.156956275634968939e-07
9.999904237958910924e-01,3.125540943759521898e-07
9.999905146253197374e-01,3.094438230096124950e-07
9.999906045953220746e-01,3.063645023745387762e-07
9.999906937140082830e-01,3.033158244764569174e-07
9.999907819894119365e-01,3.002974843859669085e-07
9.999908694294917799e-01,2.973091802080564349e-07
9.999909560421306187e-01,2.943506130518755656e-07
9.999910418351379837e-01,2.914214870008772010e-07
9.999911268162493538e-01,2.885215090831890778e-07
9.999912109931278215e-01,2.856503892423254342e-07
9.999912943733639814e-01,2.828078403081868785e-07
9.999913769644772632e-01,2.799935779683101848e-07
9.999914587739162641e-01,2.772073207394641550e-07
9.999915398090594154e-01,2.744487899394675090e-07
9.999916200772159813e-01,2.717177096593286477e-07
9.999916995856257262e-01,2.690138067356594309e-07
9.999917783414612460e-01,2.663368107233287718e-07
9.999918563518268577e-01,2.636864538684422327e-07
9.999919336237604872e-01,2.610624710815354973e-07
9.999920101642334469e-01,2.584645999110722444e-07
9.999920859801516571e-01,2.558925805172044972e-07
9.999921610783559789e-01,2.533461556457586000e-07
9.999922354656226586e-01,2.508250706025338564e-07
9.999923091486646598e-01,2.483290732278029730e-07
9.999923821341313301e-01,2.458579138711024000e-07
9.999924544286094008e-01,2.434113453662730763e-07
9.999925260386238746e-01,2.409891230067146793e-07
9.999925969706380258e-01,2.385910045209376604e-07
9.999926672310542886e-01,2.362167500483082179e-07
9.999927368262152561e-01,2.338661221150677355e-07
9.999928057624033473e-01,2.315388856105904227e-07
9.999928740458416954e-01,2.292348077638483981e-07
9.999929416826952577e-01,2.269536581201399888e-07
9.999930086790708161e-01,2.246952085180499313e-07
9.999930750410175317e-01,2.224592330666054748e-07
9.999931407745277223e-01,2.202455081227094391e-07
9.999932058855369732e-01,2.180538122687488448e-07
9.999932703799253586e-01,2.158839262904591374e-07
9.999933342635173306e-01,2.137356331550069179e-07
9.999933975420827181e-01,2.116087179892619071e-07
9.999934602213366164e-01,2.095029680583293983e-07
9.999935223069406076e-01,2.074181727442514020e-07
9.999935838045027614e-01,2.053541235249504126e-07
9.999936447195786338e-01,2.033106139533817841e-07
9.999937050576709341e-01,2.012874396368644577e-07
9.999937648242309685e-01,1.992843982166609040e-07
9.999938240246584176e-01,1.973012893477176562e-07
9.999938826643023360e-01,1.953379146786352048e-07
9.999939407484613740e-01,1.933940778318377908e-07
9.999939982823837781e-01,1.914695843839117869e-07
9.999940552712689446e-01,1.895642418461820133e-07
9.999941117202670871e-01,1.876778596454404685e-07
9.999941676344796804e-01,1.858102491048927990e-07
9.999942230189603487e-01,1.839612234252952993e-07
9.999942778787151987e-01,1.821305976662527952e-07
9.999943322187028194e-01,1.803181887277420224e-07
9.999943860438352816e-01,1.785238153317799814e-07
9.999944393589784708e-01,1.767472980043001845e-07
9.999944921689520871e-01,1.749884590572095605e-07
9.999945444785307558e-01,1.732471225705985125e-07
9.999945962924439158e-01,1.715231143751655136e-07
9.999946476153763752e-01,1.698162620347792928e-07
9.999946984519689774e-01,1.681263948292395174e-07
9.999947488068188228e-01,1.664533437372086820e-07
9.999947986844794912e-01,1.647969414192896346e-07
9.999948480894615965e-01,1.631570222013075809e-07
9.999948970262335646e-01,1.615334220577229562e-07
9.999949454992214104e-01,1.599259785952327880e-07
9.999949935128095158e-01,1.583345310365347420e-07
9.999950410713409621e-01,1.567589202042308489e-07
9.999950881791179746e-01,1.551989885049240641e-07
9.999951348404017004e-01,1.536545799134406380e-07
9.999951810594138735e-01,1.521255399572312360e-07
9.999952268403360378e-01,1.506117157009270140e-07
9.999952721873102135e-01,1.491129557310278829e-07
9.999953171044395628e-01,1.476291101407755060e-07
9.999953615957883901e-01,1.461600305151447486e-07
9.999954056653828083e-01,1.447055699160056726e-07
9.999954493172109604e-01,1.432655828674329413e-07
9.999954925552232421e-01,1.418399253411430464e-07
9.999955353833330784e-01,1.404284547420949860e-07
9.999955778054167022e-01,1.390310298942334301e-07
9.999956198253138195e-01,1.376475110263551546e-07
9.999956614468280547e-01,1.362777597581443275e-07
9.999957026737272825e-01,1.349216390863183313e-07
9.999957435097432956e-01,1.335790133709305527e-07
9.999957839585733588e-01,1.322497483218094909e-07
9.999958240238794316e-01,1.309337109851136708e-07
9.999958637092891678e-01,1.296307697300487640e-07
9.999959030183956932e-01,1.283407942356887090e-07
9.999959419547586048e-01,1.270636554779469412e-07
9.999959805219037490e-01,1.257992257166766373e-07
9.999960187233235542e-01,1.245473784828815502e-07
9.999960565624779196e-01,1.233079885660808711e-07
9.999960940427935485e-01,1.220809320017734335e-07
9.999961311676655029e-01,1.208660860590440589e-07
9.999961679404559822e-01,1.196633292282931470e-07
9.999962043644963217e-01,1.184725412090713763e-07
9.999962404430856600e-01,1.172936028980606904e-07
9.999962761794926047e-01,1.161263963771500068e-07
9.999963115769545663e-01,1.149708049016461456e-07
9.999963466386785349e-01,1.138267128886016896e-07
9.999963813678411917e-01,1.126940059052431505e-07
9.999964157675893528e-01,1.115725706575383803e-07
9.999964498410400804e-01,1.104622949788535956e-07
9.999964835912806826e-01,1.093630678187392174e-07
9.999965170213700461e-01,1.082747792318275980e-07
9.999965501343375252e-01,1.071973203668250479e-07
9.999965829331841638e-01,1.061305834556370568e-07
9.999966154208829172e-01,1.050744618025785636e-07
9.999966476003780969e-01,1.040288497737069390e-07
9.999966794745867027e-01,1.029936427862607559e-07
9.999967110463979791e-01,1.019687372981892970e-07
9.999967423186741922e-01,1.009540307978078739e-07
9.999967732942500742e-01,9.994942179353427588e-08
9.999968039759340455e-01,9.895480980374233443e-08
9.999968343665077697e-01,9.797009534671556978e-08
9.999968644687269315e-01,9.699517993068744660e-08
9.999968942853209031e-01,9.602996604400139230e-08
9.999969238189932996e-01,9.507435714534768351e-08
9.999969530724223121e-01,9.412825765411186299e-08
9.999969820482610405e-01,9.319157294081876535e-08
9.999970107491371607e-01,9.226420931765793743e-08
9.999970391776538126e-01,9.134607402912412272e-08
9.999970673363894891e-01,9.043707524273019359e-08
9.999970952278981473e-01,8.953712203982626710e-08
9.999971228547097635e-01,8.864612440650969149e-08
9.999971502193307771e-01,8.776399322461436261e-08
9.999971773242433137e-01,8.689064026280063879e-08
9.999972041719064064e-01,8.602597816773457796e-08
9.999972307647559955e-01,8.516992045534179304e-08
9.999972571052047066e-01,8.432238150216731888e-08
9.999972831956426278e-01,8.348327653680300349e-08
9.999973090384370877e-01,8.265252163141225528e-08
9.999973346359330995e-01,8.183003369333917578e-08
9.999973599904538046e-01,8.101573045678935942e-08
9.999973851043000295e-01,8.020953047461089462e-08
9.999974099797508398e-01,7.941135311014003050e-08
9.999974346190642072e-01,7.862111852913935558e-08
9.999974590244763428e-01,7.783874769181598126e-08
9.999974831982025858e-01,7.706416234490832187e-08
9.999975071424372919e-01,7.629728501386790109e-08
9.999975308593539447e-01,7.553803899510272717e-08
9.999975543511055998e-01,7.478634834830868017e-08
9.999975776198251065e-01,7.404213788887706591e-08
9.999976006676249973e-01,7.330533318036729892e-08
9.999976234965978206e-01,7.257586052707004576e-08
9.999976461088164736e-01,7.185364696662903869e-08
9.999976685063342030e-01,7.113862026274630879e-08
9.999976906911848262e-01,7.043070889796019777e-08
9.999977126653831760e-01,6.972984206648521643e-08
9.999977344309244343e-01,6.903594966713775780e-08
9.999977559897857970e-01,6.834896229631792628e-08
9.999977773439251427e-01,6.766881124107051137e-08
9.999977984952819199e-01,6.699542847221528577e-08
9.999978194457775915e-01,6.632874663753601344e-08
9.999978401973150799e-01,6.566869905505140816e-08
9.999978607517795437e-01,6.501521970633900505e-08
9.999978811110381560e-01,6.436824322993478873e-08
9.999979012769407705e-01,6.372770491479853267e-08
9.999979212513192550e-01,6.309354069383485733e-08
9.999979410359887133e-01,6.246568713749261258e-08
9.999979606327465964e-01,6.184408144741427452e-08
9.999979800433737021e-01,6.122866145015745945e-08
9.999979992696338416e-01,6.061936559097909163e-08
9.999980183132742839e-01,6.001613292767244452e-08
9.999980371760256448e-01,5.941890312447857532e-08
9.999980558596019975e-01,5.882761644604566978e-08
9.999980743657018722e-01,5.824221375145680484e-08
9.999980926960070349e-01,5.766263648831703653e-08
9.999981108521837081e-01,5.708882668689127696e-08
9.999981288358822384e-01,5.652072695431266675e-08
9.999981466487374293e-01,5.595828046883641606e-08
9.999981642923686520e-01,5.540143097415900603e-08
9.999981817683798457e-01,5.485012277379363862e-08
9.999981990783599617e-01,5.430430072549400689e-08
9.999982162238828520e-01,5.376391023574518613e-08
9.999982332065072699e-01,5.322889725429776334e-08
9.999982500277775355e-01,5.269920826876405815e-08
9.999982666892234251e-01,5.217479029926793192e-08
9.999982831923599491e-01,5.165559089314132913e-08
9.999982995386877960e-01,5.114155811968017067e-08
9.999983157296937764e-01,5.063264056495235951e-08
9.999983317668502680e-01,5.012878732665022916e-08
9.999983476516161041e-01,4.962994800900523576e-08
9.999983633854360177e-01,4.913607271774207031e-08
9.999983789697410863e-01,4.864711205509048828e-08
9.999983944059491758e-01,4.816301711484672373e-08
9.999984096954643853e-01,4.768373947747674546e-08
9.999984248396777131e-01,4.720923120527909015e-08
9.999984398399669461e-01,4.673944483758512365e-08
9.999984546976966593e-01,4.627433338601415432e-08
9.999984694142189934e-01,4.581385032977568906e-08
9.999984839908727663e-01,4.535794961101156602e-08
9.999984984289845835e-01,4.490658563019465327e-08
9.999985127298680609e-01,4.445971324156336109e-08
9.999985268948248240e-01,4.401728774860806803e-08
9.999985409251439528e-01,4.357926489960246633e-08
9.999985548221022036e-01,4.314560088317305674e-08
9.999985685869645646e-01,4.271625232392212569e-08
9.999985822209838116e-01,4.229117627808501394e-08
9.999985957254009517e-01,4.187033022923661910e-08
9.999986091014453349e-01,4.145367208404079898e-08
9.999986223503343208e-01,4.104116016803589303e-08
9.999986354732744998e-01,4.063275322147125093e-08
9.999986484714601387e-01,4.022841039517617360e-08
9.999986613460749574e-01,3.982809124647606947e-08
9.999986740982907962e-01,3.943175573514895087e-08
9.999986867292690595e-01,3.903936421941665867e-08
9.999986992401597163e-01,3.865087745198440756e-08
9.999987116321020775e-01,3.826625657611122813e-08
9.999987239062245736e-01,3.788546312172534804e-08
9.999987360636448663e-01,3.750845900157783527e-08
9.999987481054702920e-01,3.713520650742944772e-08
9.999987600327975290e-01,3.676566830628324899e-08
9.999987718467128195e-01,3.639980743664679759e-08
9.999987835482923026e-01,3.603758730483695911e-08
9.999987951386019036e-01,3.567897168132118045e-08
9.999988066186971114e-01,3.532392469709025655e-08
9.999988179896239782e-01,3.497241084007483174e-08
9.999988292524183420e-01,3.462439495158979370e-08
9.999988404081062709e-01,3.427984222281931168e-08
9.999988514577040633e-01,3.393871819133666269e-08
9.999988624022184691e-01,3.360098873765384940e-08
9.999988732426468019e-01,3.326662008181286163e-08
9.999988839799767160e-01,3.293557878000356645e-08
9.999988946151866509e-01,3.260783172122013162e-08
9.999989051492458314e-01,3.228334612395062895e-08
9.999989155831141563e-01,3.196208953289540364e-08
9.999989259177425316e-01,3.164402981572226316e-08
9.999989361540728705e-01,3.132913515985397902e-08
9.999989462930380935e-01,3.101737406928316499e-08
9.999989563355623501e-01,3.070871536142566215e-08
9.999989662825610193e-01,3.040312816399848139e-08
9.999989761349408202e-01,3.010058191193328148e-08
9.999989858935999232e-01,2.980104634432057860e-08
9.999989955594279500e-01,2.950449150137994591e-08
9.999990051333060848e-01,2.921088772146685386e-08
9.999990146161070736e-01,2.892020563810295946e-08
9.999990240086955584e-01,2.863241617704011802e-08
9.999990333119279651e-01,2.834749055335354474e-08
9.999990425266526151e-01,2.806540026855993403e-08
9.999990516537097252e-01,2.778611710777019129e-08
9.999990606939316296e-01,2.750961313686461781e-08
9.999990696481426689e-01,2.723586069970007764e-08
9.999990785171595231e-01,2.696483241534502400e-08
9.999990873017908788e-01,2.669650117533806060e-08
9.999990960028382059e-01,2.643084014097971262e-08
9.999991046210948697e-01,2.616782274064520141e-08
9.999991131573471304e-01,2.590742266712801688e-08
9.999991216123735871e-01,2.564961387500966177e-08
9.999991299869455119e-01,2.539437057805204421e-08
9.999991382818269603e-01,2.514166724662119058e-08
9.999991464977744382e-01,2.489147860513131042e-08
9.999991546355376792e-01,2.464377962951770994e-08
9.999991626958593116e-01,2.439854554473496780e-08
9.999991706794743029e-01,2.415575182227645863e-08
9.999991785871115146e-01,2.391537417772379407e-08
9.999991864194922586e-01,2.367738856831541142e-08
9.999991941773314075e-01,2.344177119054289593e-08
9.999992018613368394e-01,2.320849847777114249e-08
9.999992094722097713e-01,2.297754709787877662e-08
9.999992170106448697e-01,2.274889395092724551e-08
9.999992244773301397e-01,2.252251616684793170e-08
9.999992318729469254e-01,2.229839110315572330e-08
9.999992391981704642e-01,2.207649634268524566e-08
9.999992464536693326e-01,2.185680969134643248e-08
9.999992536401056675e-01,2.163930917590718547e-08
9.999992607581356108e-01,2.142397304179343458e-08
9.999992678084089759e-01,2.121077975091414600e-08
9.999992747915695812e-01,2.099970797950798569e-08
9.999992817082545837e-01,2.079073661600835966e-08
9.999992885590958114e-01,2.058384475893427211e-08
9.999992953447186528e-01,2.037901171479760484e-08
9.999993020657427234e-01,2.017621699603428223e-08
9.999993087227816435e-01,1.997544031895591735e-08
9.999993153164434823e-01,1.977666160171932832e-08
9.999993218473302026e-01,1.957986096231877253e-08
9.999993283160384383e-01,1.938501871659818852e-08
9.999993347231587171e-01,1.919211537628043162e-08
9.999993410692764595e-01,1.900113164702022973e-08
9.999993473549710910e-01,1.881204842647243867e-08
9.999993535808168188e-01,1.862484680238226741e-08
9.999993597473822993e-01,1.843950805069439946e-08
9.999993658552308595e-01,1.825601363367838652e-08
9.999993719049204977e-01,1.807434519807659772e-08
9.999993778970038827e-01,1.789448457326664451e-08
9.999993838320282435e-01,1.771641376944477288e-08
9.999993897105361462e-01,1.754011497582725844e-08
9.999993955330643836e-01,1.736557055886716710e-08
9.999994013001451965e-01,1.719276306049266554e-08
9.999994070123052747e-01,1.702167519635908597e-08
9.999994126700667563e-01,1.685228985412092600e-08
9.999994182739466719e-01,1.668459009172094137e-08
9.999994238244569456e-01,1.651855913569390285e-08
9.999994293221050601e-01,1.635418037949084419e-08
9.999994347673932804e-01,1.619143738181637943e-08
9.999994401608193195e-01,1.603031386498494613e-08
9.999994455028763385e-01,1.587079371329342347e-08
9.999994507940522803e-01,1.571286097140753781e-08
9.999994560348309802e-01,1.555649984276793524e-08
9.999994612256913884e-01,1.540169468800850642e-08
9.999994663671082362e-01,1.524843002339289276e-08
9.999994714595512590e-01,1.509669051926638814e-08
9.999994765034863065e-01,1.494646099852115162e-08
9.999994814993743431e-01,1.479772643507991586e-08
9.999994864476721146e-01,1.465047195239154415e-08
9.999994913488321480e-01,1.450468282194375465e-08
9.999994962033024182e-01,1.436034446179053550e-08
9.999995010115271254e-01,1.421744243509223711e-08
9.999995057739456961e-01,1.407596244867320583e-08
9.999995104909937815e-01,1.393589035159075150e-08
9.999995151631025925e-01,1.379721213372038247e-08
9.999995197906995648e-01,1.365991392435508434e-08
9.999995243742079154e-01,1.352398199081658964e-08
9.999995289140467536e-01,1.338940273708336644e-08
9.999995334106314138e-01,1.325616270242939832e-08
9.999995378643731225e-01,1.312424856007843434e-08
9.999995422756793317e-01,1.299364711587154166e-08
9.999995466449537185e-01,1.286434530694615106e-08
9.999995509725957410e-01,1.273633020043097605e-08
9.999995552590013048e-01,1.260958899215114267e-08
9.999995595045627628e-01,1.248410900534810597e-08
9.999995637096682488e-01,1.235987768941219757e-08
9.999995678747028993e-01,1.223688261862626902e-08
9.999995720000476318e-01,1.211511149092338231e-08
9.999995760860797001e-01,1.199455212665687002e-08
9.999995801331733603e-01,1.187519246738090739e-08
9.999995841416987608e-01,1.175702057464578325e-08
9.999995881120228303e-01,1.164002462880263563e-08
9.999995920445087227e-01,1.152419292782172502e-08
9.999995959395164835e-01,1.140951388612250649e-08
9.999995997974026052e-01,1.129597603341368092e-08
9.999996036185201387e-01,1.118356801354719749e-08
9.999996074032189153e-01,1.107227858338130882e-08
9.999996111518453246e-01,1.096209661165650198e-08
9.999996148647425365e-01,1.085301107788258988e-08
9.999996185422502792e-01,1.074501107123536975e-08
9.999996221847052835e-01,1.063808578946652153e-08
9.999996257924412824e-01,1.053222453782211721e-08
9.999996293657881230e-01,1.042741672797335422e-08
9.999996329050733213e-01,1.032365187695796773e-08
9.999996364106208402e-01,1.022091960613067245e-08
9.999996398827515343e-01,1.011920964012625536e-08
9.999996433217834824e-01,1.001851180583080785e-08
9.999996467280314327e-01,9.918816031364639329e-09
9.999996501018074690e-01,9.820112345075317193e-09
9.999996534434205664e-01,9.722390874539284631e-09
9.999996567531765912e-01,9.625641845575547011e-09
9.999996600313787454e-01,9.529855581267067578e-09
9.999996632783273443e-01,9.435022500993311904e-09
9.999996664943198166e-01,9.341133119472376047e-09
9.999996696796504825e-01,9.248178045811312067e-09
9.999996728346114416e-01,9.156147982567931508e-09
9.999996759594913520e-01,9.065033724819921149e-09
9.999996790545767622e-01,8.974826159244578103e-09
9.999996821201510011e-01,8.885516263207652175e-09
9.999996851564950662e-01,8.797095103860015001e-09
9.999996881638870683e-01,8.709553837245188419e-09
9.999996911426025648e-01,8.622883707413903866e-09
9.999996940929144484e-01,8.537076045548687215e-09
9.999996970150930586e-01,8.452122269097167049e-09
9.999996999094061811e-01,8.368013880912799443e-09
9.999997027761189372e-01,8.284742468405915958e-09
9.999997056154942277e-01,8.202299702701489994e-09
9.999997084277921777e-01,8.120677337806397524e-09
9.999997112132702481e-01,8.039867209785019119e-09
9.999997139721841233e-01,7.959861235941858115e-09
9.999997167047863789e-01,7.880651414014018775e-09
9.999997194113277033e-01,7.802229821370022311e-09
9.999997220920558982e-01,7.724588614217716923e-09
9.999997247472169892e-01,7.647720026820070878e-09
9.999997273770541151e-01,7.571616370717763353e-09
9.999997299818085272e-01,7.496270033960528504e-09
9.999997325617189237e-01,7.421673480346109602e-09
9.999997351170217819e-01,7.347819248665737959e-09
9.999997376479514699e-01,7.274699951958702581e-09
9.999997401547399134e-01,7.202308276772771289e-09
9.999997426376170395e-01,7.130636982433004416e-09
9.999997450968104440e-01,7.059678900317835286e-09
9.999997475325457241e-01,6.989426933141368612e-09
9.999997499450461458e-01,6.919874054244277432e-09
9.999997523345328654e-01,6.851013306890327359e-09
9.999997547012251520e-01,6.782837803570835142e-09
9.999997570453400542e-01,6.715340725316071417e-09
9.999997593670924001e-01,6.648515321012542222e-09
9.999997616666952416e-01,6.582354906728513370e-09
9.999997639443594100e-01,6.516852865044799826e-09
9.999997662002939602e-01,6.452002644393179214e-09
9.999997684347057270e-01,6.387797758401382224e-09
9.999997706477995463e-01,6.324231785243658227e-09
9.999997728397787000e-01,6.261298366999205724e-09
9.999997750108441386e-01,6.198991209015600608e-09
9.999997771611948139e-01,6.137304079279484607e-09
9.999997792910283456e-01,6.076230807793493964e-09
9.999997814005400221e-01,6.015765285958508549e-09
9.999997834899232441e-01,5.955901465963375373e-09
9.999997855593698581e-01,5.896633360179381779e-09
9.999997876090698234e-01,5.837955040561645504e-09
9.999997896392109897e-01,5.779860638056415789e-09
9.999997916499798745e-01,5.722344342013485626e-09
9.999997936415607747e-01,5.665400399605644975e-09
9.999997956141367661e-01,5.609023115252718208e-09
9.999997975678884821e-01,5.553206850052132154e-09
9.999997995029955566e-01,5.497946021215145356e-09
9.999998014196354035e-01,5.443235101507894838e-09
9.999998033179841039e-01,5.389068618699188525e-09
9.999998051982156300e-01,5.335441155012623819e-09
9.999998070605029543e-01,5.282347346584934844e-09
9.999998089050166072e-01,5.229781882929712230e-09
9.999998107319262308e-01,5.177739506405719539e-09
9.999998125413993577e-01,5.126215011691626133e-09
9.999998143336021883e-01,5.075203245264832100e-09
9.999998161086991466e-01,5.024699104886245577e-09
9.999998178668533244e-01,4.974697539090159640e-09
9.999998196082260371e-01,4.925193546678504974e-09
9.999998213329772678e-01,4.876182176221186466e-09
9.999998230412654454e-01,4.827658525560352206e-09
9.999998247332472223e-01,4.779617741320279050e-09
9.999998264090781408e-01,4.732055018422146818e-09
9.999998280689119667e-01,4.684965599603018703e-09
9.999998297129012448e-01,4.638344774940213250e-09
9.999998313411968542e-01,4.592187881380425173e-09
9.999998329539484532e-01,4.546490302272850554e-09
9.999998345513040343e-01,4.501247466907953419e-09
9.999998361334103691e-01,4.456454850059846255e-09
9.999998377004127859e-01,4.412107971533865238e-09
9.999998392524551694e-01,4.368202395718647785e-09
9.999998407896800723e-01,4.324733731142039970e-09
9.999998423122289370e-01,4.281697630032356617e-09
9.999998438202413187e-01,4.239089787883076672e-09
9.999998453138558840e-01,4.196905943022494223e-09
9.999998467932098567e-01,4.155141876187641070e-09
9.999998482584391279e-01,4.113793410101849724e-09
9.999998497096783678e-01,4.072856409057417630e-09
9.999998511470608031e-01,4.032326778501537918e-09
9.999998525707186614e-01,3.992200464626932683e-09
9.999998539807826159e-01,3.952473453966561784e-09
9.999998553773823406e-01,3.913141772991795869e-09
9.999998567606460664e-01,3.874201487715425107e-09
9.999998581307010248e-01,3.835648703297794654e-09
9.999998594876730040e-01,3.797479563657401935e-09
9.999998608316869042e-01,3.759690251085375060e-09
9.999998621628660711e-01,3.722276985863241348e-09
9.999998634813328513e-01,3.685236025885304897e-09
9.999998647872085922e-01,3.648563666283988368e-09
9.999998660806131978e-01,3.612256239059428119e-09
9.999998673616654621e-01,3.576310112712749058e-09
9.999998686304834017e-01,3.540721691882485677e-09
9.999998698871833680e-01,3.505487416985371426e-09
9.999998711318811573e-01,3.470603763859958700e-09
9.999998723646910115e-01,3.436067243414276708e-09
9.999998735857262844e-01,3.401874401277001550e-09
9.999998747950993305e-01,3.368021817451595456e-09
9.999998759929213943e-01,3.334506105974635706e-09
9.999998771793022767e-01,3.301323914576800851e-09
9.999998783543514458e-01,3.268471924347726913e-09
9.999998795181768152e-01,3.235946849404180984e-09
9.999998806708854104e-01,3.203745436561077853e-09
9.999998818125831468e-01,3.171864465006472462e-09
9.999998829433751624e-01,3.140300745979076524e-09
9.999998840633652630e-01,3.109051122449467658e-09
9.999998851726565885e-01,3.078112468804444298e-09
9.999998862713511683e-01,3.047481690534092931e-09
9.999998873595500326e-01,3.017155723922623963e-09
9.999998884373533237e-01,2.987131535741632059e-09
9.999998895048599623e-01,2.957406122946836422e-09
9.999998905621684253e-01,2.927976512377847323e-09
9.999998916093757462e-01,2.898839760460528315e-09
9.999998926465784033e-01,2.869992952912709361e-09
9.999998936738717648e-01,2.841433204452817840e-09
9.999998946913503106e-01,2.813157658511005157e-09
9.999998956991077437e-01,2.785163486943754540e-09
9.999998966972367676e-01,2.757447889750725126e-09
9.999998976858289756e-01,2.730008094794816255e-09
9.999998986649757393e-01,2.702841357525012333e-09
9.999998996347667646e-01,2.675944960701595502e-09
9.999999005952915354e-01,2.649316214124680269e-09
9.999999015466383145e-01,2.622952454364861156e-09
9.999999024888946986e-01,2.596851044496935412e-09
9.999999034221473959e-01,2.571009373836265243e-09
9.999999043464823378e-01,2.545424857677394944e-09
9.999999052619844564e-01,2.520094937035819589e-09
9.999999061687382396e-01,2.495017078391780308e-09
9.999999070668269541e-01,2.470188773436966700e-09
9.999999079563333115e-01,2.445607538823744616e-09
9.999999088373391354e-01,2.421270915916513530e-09
9.999999097099255829e-01,2.397176470546082286e-09
9.999999105741730343e-01,2.373321792765949840e-09
9.999999114301609815e-01,2.349704496611370300e-09
9.999999122779681393e-01,2.326322219860804374e-09
9.999999131176727785e-01,2.303172623799415199e-09
9.999999139493519484e-01,2.280253392985411737e-09
9.999999147730823656e-01,2.257562235018227687e-09
9.999999155889399693e-01,2.235096880309334554e-09
9.999999163969996996e-01,2.212855081855323670e-09
9.999999171973359413e-01,2.190834615012944503e-09
9.999999179900225244e-01,2.169033277276842052e-09
9.999999187751325014e-01,2.147448888059043317e-09
9.999999195527379259e-01,2.126079288470943924e-09
9.999999203229105182e-01,2.104922341107469406e-09
9.999999210857213328e-01,2.083975929833076130e-09
9.999999218412404245e-01,2.063237959570331797e-09
9.999999225895375154e-01,2.042706356090159803e-09
9.999999233306814395e-01,2.022379065804460103e-09
9.999999240647404752e-01,2.002254055560793050e-09
9.999999247917822354e-01,1.982329312438823486e-09
9.999999255118737773e-01,1.962602843549212455e-09
9.999999262250813814e-01,1.943072675834088828e-09
9.999999269314706618e-01,1.923736855869789066e-09
9.999999276311067886e-01,1.904593449671554082e-09
9.999999283240542658e-01,1.885640542499901154e-09
9.999999290103767091e-01,1.866876238669324340e-09
9.999999296901376233e-01,1.848298661358502444e-09
9.999999303633994030e-01,1.829905952422653292e-09
9.999999310302242206e-01,1.811696272207763449e-09
9.999999316906735825e-01,1.793667799366424724e-09
9.999999323448081068e-01,1.775818730675739873e-09
9.999999329926883007e-01,1.758147280857043130e-09
9.999999336343736722e-01,1.740651682397150824e-09
9.999999342699235072e-01,1.723330185371781683e-09
9.999999348993963144e-01,1.706181057270346746e-09
9.999999355228501585e-01,1.689202582822741674e-09
9.999999361403424381e-01,1.672393063827855042e-09
9.999999367519299964e-01,1.655750818983543225e-09
9.999999373576693440e-01,1.639274183718657936e-09
9.999999379576163250e-01,1.622961510026385669e-09
9.999999385518260064e-01,1.606811166299488620e-09
9.999999391403533444e-01,1.590821537167173300e-09
9.999999397232527398e-01,1.574991023333364110e-09
9.999999403005775944e-01,1.559318041416918724e-09
9.999999408723813099e-01,1.543801023793101197e-09
9.999999414387165109e-01,1.528438418436853574e-09
9.999999419996355998e-01,1.513228688767627561e-09
9.999999425551900911e-01,1.498170313495540305e-09
9.999999431054312771e-01,1.483261786469388435e-09
9.999999436504098949e-01,1.468501616525848484e-09
9.999999441901762376e-01,1.453888327340398474e-09
9.999999447247799322e-01,1.439420457279713531e-09
9.999999452542704947e-01,1.425096559255326259e-09
9.999999457786965529e-01,1.410915200579055839e-09
9.999999462981065124e-01,1.396874962819563120e-09
9.999999468125483348e-01,1.382974441660541672e-09
9.999999473220695378e-01,1.369212246760313593e-09
9.999999478267168618e-01,1.355587001612631147e-09
9.999999483265370470e-01,1.342097343409152193e-09
9.999999488215761678e-01,1.328741922902994471e-09
9.999999493118798544e-01,1.315519404273842293e-09
9.999999497974932927e-01,1.302428464994394720e-09
9.999999502784613359e-01,1.289467795697949249e-09
9.999999507548283928e-01,1.276636100047591057e-09
9.999999512266382062e-01,1.263932094606400295e-09
9.999999516939345190e-01,1.251354508709139631e-09
9.999999521567604077e-01,1.238902084335212742e-09
9.999999526151583940e-01,1.226573575982711595e-09
9.999999530691709992e-01,1.214367750543982014e-09
9.999999535188400790e-01,1.202283387182165314e-09
9.999999539642069335e-01,1.190319277209139740e-09
9.999999544053128631e-01,1.178474223964680136e-09
9.999999548421983908e-01,1.166747042696644961e-09
9.999999552749040399e-01,1.155136560442614816e-09
9.999999557034694453e-01,1.143641615912450785e-09
9.999999561279344640e-01,1.132261059372194465e-09
9.999999565483381758e-01,1.120993752529119022e-09
9.999999569647192166e-01,1.109838568417775960e-09
9.999999573771162220e-01,1.098794391287327953e-09
9.999999577855671617e-01,1.087860116489994441e-09
9.999999581901096724e-01,1.077034650370455511e-09
9.999999585907811683e-01,1.066316910156586926e-09
9.999999589876186201e-01,1.055705823851054174e-09
9.999999593806586651e-01,1.045200330124135295e-09
9.999999597699376075e-01,1.034799378207610365e-09
9.999999601554913076e-01,1.024501927789560036e-09
9.999999605373555145e-01,1.014306948910428438e-09
9.999999609155652003e-01,1.004213421859904568e-09
9.999999612901555590e-01,9.942203370749759996e-10
9.999999616611610076e-01,9.843266950389894814e-10
9.999999620286158519e-01,9.745315061815837971e-10
9.999999623925540648e-01,9.648337907798214155e-10
9.999999627530091750e-01,9.552325788600993461e-10
9.999999631100144892e-01,9.457269101011739991e-10
9.999999634636029811e-01,9.363158337381488846e-10
9.999999638138071800e-01,9.269984084672833911e-10
9.999999641606597267e-01,9.177737023519507252e-10
9.999999645041923735e-01,9.086407927293319388e-10
9.999999648444369837e-01,8.995987661181695738e-10
9.999999651814248658e-01,8.906467181274386511e-10
9.999999655151872169e-01,8.817837533658012059e-10
9.999999658457547902e-01,8.730089853521475314e-10
9.999999661731583389e-01,8.643215364268425947e-10
9.999999664974278391e-01,8.557205376639793373e-10
9.999999668185933777e-01,8.472051287845056859e-10
9.999999671366844867e-01,8.387744580700914760e-10
9.999999674517308090e-01,8.304276822780365889e-10
9.999999677637612105e-01,8.221639665568452797e-10
9.999999680728046680e-01,8.139824843627596206e-10
9.999999683788894922e-01,8.058824173771224005e-10
9.999999686820442157e-01,7.978629554244470563e-10
9.999999689822968163e-01,7.899232963914758787e-10
9.999999692796749384e-01,7.820626461468707008e-10
9.999999695742060046e-01,7.742802184618190691e-10
9.999999698659174374e-01,7.665752349314273732e-10
9.999999701548361042e-01,7.589469248967867837e-10
9.999999704409885393e-01,7.513945253679784533e-10
9.999999707244012770e-01,7.439172809476841114e-10
9.999999710051006296e-01,7.365144437556617858e-10
9.999999712831124654e-01,7.291852733539741550e-10
9.999999715584624305e-01,7.219290366728554848e-10
9.999999718311759489e-01,7.147450079374737803e-10
9.999999721012783338e-01,7.076324685952641068e-10
9.999999723687945652e-01,7.005907072440916756e-10
9.999999726337491790e-01,6.936190195611241342e-10
9.999999728961667111e-01,6.867167082323267234e-10
9.999999731560716976e-01,6.798830828827457377e-10
9.999999734134877860e-01,6.731174600074848522e-10
9.999999736684389573e-01,6.664191629032739187e-10
9.999999739209487482e-01,6.597875216008608053e-10
9.999999741710405843e-01,6.532218727979331496e-10
9.999999744187373363e-01,6.467215597928042196e-10
9.999999746640623188e-01,6.402859324187559690e-10
9.999999749070377364e-01,6.339143469789439563e-10
9.999999751476863485e-01,6.276061661820880840e-10
9.999999753860304708e-01,6.213607590786665749e-10
9.999999756220918634e-01,6.151775009978345580e-10
9.999999758558925089e-01,6.090557734849711052e-10
9.999999760874540566e-01,6.029949642397588688e-10
9.999999763167979339e-01,5.969944670550110763e-10
9.999999765439451238e-01,5.910536817559773602e-10
9.999999767689169428e-01,5.851720141403412138e-10
9.999999769917340409e-01,5.793488759188098112e-10
9.999999772124170683e-01,5.735836846562170936e-10
9.999999774309862310e-01,5.678758637133324403e-10
9.999999776474620683e-01,5.622248421891283217e-10
9.999999778618643420e-01,5.566300548637024591e-10
9.999999780742130362e-01,5.510909421417677399e-10
9.999999782845278018e-01,5.456069499966261376e-10
9.999999784928279567e-01,5.401775299148165770e-10
9.999999786991328188e-01,5.348021388411982065e-10
9.999999789034614839e-01,5.294802391246569510e-10
9.999999791058329368e-01,5.242112984643512831e-10
9.999999793062658293e-01,5.189947898564189410e-10
9.999999795047787021e-01,5.138301915413248143e-10
9.999999797013898739e-01,5.087169869516223172e-10
9.999999798961175523e-01,5.036546646603085736e-10
9.999999800889798340e-01,4.986427183296922477e-10
9.999999802799944826e-01,4.936806466606990562e-10
9.999999804691791505e-01,4.887679533427879467e-10
9.999999806565514904e-01,4.839041470042613247e-10
9.999999808421287106e-01,4.790887411631373491e-10
9.999999810259280197e-01,4.743212541785137803e-10
9.999999812079664041e-01,4.696012092023444876e-10
9.999999813882606281e-01,4.649281341318000502e-10
9.999999815668275671e-01,4.603015615619996582e-10
9.999999817436836524e-01,4.557210287392819222e-10
9.999999819188452044e-01,4.511860775149391102e-10
9.999999820923285432e-01,4.466962542993465713e-10
9.999999822641495451e-01,4.422511100166467309e-10
9.999999824343243082e-01,4.378502000597870165e-10
9.999999826028684868e-01,4.334930842460696018e-10
9.999999827697977350e-01,4.291793267731412101e-10
9.999999829351273739e-01,4.249084961753618703e-10
9.999999830988728355e-01,4.206801652806980022e-10
9.999999832610493300e-01,4.164939111679533011e-10
9.999999834216716232e-01,4.123493151244864705e-10
9.999999835807548143e-01,4.082459626043490067e-10
9.999999837383136692e-01,4.041834431867865305e-10
9.999999838943625097e-01,4.001613505352053031e-10
9.999999840489159908e-01,3.961792823565480941e-10
9.999999842019884344e-01,3.922368403610158106e-10
9.999999843535938293e-01,3.883336302222759739e-10
9.999999845037463864e-01,3.844692615379824745e-10
9.999999846524599834e-01,3.806433477907439690e-10
9.999999847997482760e-01,3.768555063094799667e-10
9.999999849456250312e-01,3.731053582311088738e-10
9.999999850901037934e-01,3.693925284626958985e-10
9.999999852331977745e-01,3.657166456438983788e-10
9.999999853749204082e-01,3.620773421098391249e-10
9.999999855152845729e-01,3.584742538543468234e-10
9.999999856543034804e-01,3.549070204935119066e-10
9.999999857919900093e-01,3.513752852296819139e-10
9.999999859283568160e-01,3.478786948157381461e-10
9.999999860634165572e-01,3.444168995197797577e-10
9.999999861971817783e-01,3.409895530901571264e-10
9.999999863296648028e-01,3.375963127208053342e-10
9.999999864608778433e-01,3.342368390169957876e-10
9.999999865908333341e-01,3.309107959613553287e-10
9.999999867195430436e-01,3.276178508802724133e-10
9.999999868470189623e-01,3.243576744106362826e-10
9.999999869732729696e-01,3.211299404668620281e-10
9.999999870983166117e-01,3.179343262083111011e-10
9.999999872221617681e-01,3.147705120069691782e-10
9.999999873448195409e-01,3.116381814154906239e-10
9.999999874663015875e-01,3.085370211355597620e-10
9.999999875866188992e-01,3.054667209865238256e-10
9.999999877057829112e-01,3.024269738744038758e-10
9.999999878238045037e-01,2.994174757611479811e-10
9.999999879406945569e-01,2.964379256342345021e-10
9.999999880564640620e-01,2.934880254765772437e-10
9.999999881711235661e-01,2.905674802366877065e-10
9.999999882846838384e-01,2.876759977991975237e-10
9.999999883971554260e-01,2.848132889556116290e-10
9.999999885085486540e-01,2.819790673753941068e-10
9.999999886188738474e-01,2.791730495773407119e-10
9.999999887281413313e-01,2.763949549011974754e-10
9.999999888363610978e-01,2.736445054796197474e-10
9.999999889435432499e-01,2.709214262103530274e-10
9.999999890496976684e-01,2.682254447287281229e-10
9.999999891548343456e-01,2.655562913804306224e-10
9.999999892589628292e-01,2.629136991945034264e-10
9.999999893620930003e-01,2.602974038566741013e-10
9.999999894642340736e-01,2.577071436828915108e-10
9.999999895653958193e-01,2.551426595931637992e-10
9.999999896655875631e-01,2.526036950856551785e-10
9.999999897648185199e-01,2.500899962110091054e-10
9.999999898630979045e-01,2.476013115469587470e-10
9.999999899604349318e-01,2.451373921731901004e-10
9.999999900568383726e-01,2.426979916464202289e-10
9.999999901523174417e-01,2.402828659757756116e-10
9.999999902468809099e-01,2.378917735983636896e-10
9.999999903405374369e-01,2.355244753551222431e-10
9.999999904332959044e-01,2.331807344669082360e-10
9.999999905251647503e-01,2.308603165107913627e-10
9.999999906161525232e-01,2.285629893966341606e-10
9.999999907062676607e-01,2.262885233438542584e-10
9.999999907955184897e-01,2.240366908584518895e-10
9.999999908839134477e-01,2.218072667102653211e-10
9.999999909714605284e-01,2.196000279104207467e-10
9.999999910581680584e-01,2.174147536890538830e-10
9.999999911440438094e-01,2.152512254732065663e-10
9.999999912290961079e-01,2.131092268649744241e-10
9.999999913133323926e-01,2.109885436198714754e-10
9.999999913967609899e-01,2.088889636253803551e-10
9.999999914793892275e-01,2.068102768797600498e-10
9.999999915612248769e-01,2.047522754710210349e-10
9.999999916422755986e-01,2.027147535561385877e-10
9.999999917225488311e-01,2.006975073404725592e-10
9.999999918020521239e-01,1.987003350573639567e-10
9.999999918807928045e-01,1.967230369479764485e-10
9.999999919587782005e-01,1.947654152412966879e-10
9.999999920360154171e-01,1.928272741343619564e-10
9.999999921125117819e-01,1.909084197726831765e-10
9.999999921882742893e-01,1.890086602308371355e-10
9.999999922633100446e-01,1.871278054932910167e-10
9.999999923376259314e-01,1.852656674353784601e-10
9.999999924112289440e-01,1.834220598044908718e-10
9.999999924841258547e-01,1.815967982014566570e-10
9.999999925563234360e-01,1.797897000620784461e-10
9.999999926278283491e-01,1.780005846388942786e-10
9.999999926986473664e-01,1.762292729830807788e-10
9.999999927687868162e-01,1.744755879265621950e-10
9.999999928382533598e-01,1.727393540642975420e-10
9.999999929070534366e-01,1.710203977367189881e-10
9.999999929751934857e-01,1.693185470123819483e-10
9.999999930426797246e-01,1.676336316707512230e-10
9.999999931095185923e-01,1.659654831851828429e-10
9.999999931757159732e-01,1.643139347060748910e-10
9.999999932412784176e-01,1.626788210441626417e-10
9.999999933062115876e-01,1.610599786540146530e-10
9.999999933705218114e-01,1.594572456176588820e-10
9.999999934342149732e-01,1.578704616283943978e-10
9.999999934972969573e-01,1.562994679747640078e-10
9.999999935597736478e-01,1.547441075246662379e-10
9.999999936216509289e-01,1.532042247096459574e-10
9.999999936829343516e-01,1.516796655093404628e-10
9.999999937436298003e-01,1.501702774360591248e-10
9.999999938037427150e-01,1.486759095195487122e-10
9.999999938632787577e-01,1.471964122918783204e-10
9.999999939222435907e-01,1.457316377724957333e-10
9.999999939806425431e-01,1.442814394534326255e-10
9.999999940384810548e-01,1.428456722846360144e-10
9.999999940957645661e-01,1.414241926594769595e-10
9.999999941524984060e-01,1.400168584003724582e-10
9.999999942086876814e-01,1.386235287445708372e-10
9.999999942643376105e-01,1.372440643300784903e-10
9.999999943194536334e-01,1.358783271817070468e-10
9.999999943740406350e-01,1.345261806972885619e-10
9.999999944281037223e-01,1.331874896339986541e-10
9.999999944816480024e-01,1.318621200948357725e-10
9.999999945346783603e-01,1.305499395152337700e-10
9.999999945871997920e-01,1.292508166497898162e-10
9.999999946392170713e-01,1.279646215591520852e-10
9.999999946907350834e-01,1.266912255970099366e-10
9.999999947417587132e-01,1.254305013972323687e-10
9.999999947922925125e-01,1.241823228611340121e-10
9.999999948423412555e-01,1.229465651448501565e-10
9.999999948919097159e-01,1.217231046468639786e-10
9.999999949410023348e-01,1.205118189956312997e-10
9.999999949896236640e-01,1.193125870373465068e-10
9.999999950377783664e-01,1.181252888238294493e-10
9.999999950854707720e-01,1.169498056005163529e-10
9.999999951327055436e-01,1.157860197945953615e-10
9.999999951794866782e-01,1.146338150032350463e-10
9.999999952258188385e-01,1.134930759819468403e-10
9.999999952717062435e-01,1.123636886330629166e-10
9.999999953171531120e-01,1.112455399943127724e-10
9.999999953621637738e-01,1.101385182275374610e-10
9.999999954067423369e-01,1.090425126074923325e-10
9.999999954508927980e-01,1.079574135107769526e-10
9.999999954946195979e-01,1.068831124048751670e-10
9.999999955379265115e-01,1.058195018372887004e-10
9.999999955808177576e-01,1.047664754248019426e-10
9.999999956232971110e-01,1.037239278428308344e-10
9.999999956653686795e-01,1.026917548148926386e-10
9.999999957070363488e-01,1.016698531021807247e-10
9.999999957483040047e-01,1.006581204932280681e-10
9.999999957891754221e-01,9.965645579369573105e-11
9.999999958296543756e-01,9.866475881624124446e-11
9.999999958697447511e-01,9.768293037050191611e-11
9.999999959094502122e-01,9.671087225317817569e-11
9.999999959487744228e-01,9.574848723820261087e-11
9.999999959877210465e-01,9.479567906701962570e-11
9.999999960262936360e-01,9.385235243896174996e-11
9.999999960644959662e-01,9.291841300170780061e-11
9.999999961023314787e-01,9.199376734185675805e-11
9.999999961398036152e-01,9.107832297557491244e-11
9.999999961769160395e-01,9.017198833934974227e-11
9.999999962136720821e-01,8.927467278083535138e-11
9.999999962500751849e-01,8.838628654977643650e-11
9.999999962861286784e-01,8.750674078904157187e-11
9.999999963218360044e-01,8.663594752572679126e-11
9.999999963572003825e-01,8.577381966236024115e-11
9.999999963922251434e-01,8.492027096819432118e-11
9.999999964269136177e-01,8.407521607057221915e-11
9.999999964612689141e-01,8.323857044639863198e-11
9.999999964952943632e-01,8.241025041367711355e-11
9.999999965289930737e-01,8.159017312314399580e-11
9.999999965623680431e-01,8.077825654998496332e-11
9.999999965954226022e-01,7.997441948562294638e-11
9.999999966281596375e-01,7.917858152960460360e-11
9.999999966605822577e-01,7.839066308155073012e-11
9.999999966926935713e-01,7.761058533319790121e-11
9.999999967244964649e-01,7.683827026051943483e-11
9.999999967559939362e-01,7.607364061591353661e-11
9.999999967871887607e-01,7.531661992048564018e-11
9.999999968180840471e-01,7.456713245639150641e-11
9.999999968486826818e-01,7.382510325926693105e-11
9.999999968789873295e-01,7.309045811073303605e-11
9.999999969090008767e-01,7.236312353096539590e-11
9.999999969387262100e-01,7.164302677135302942e-11
9.999999969681659939e-01,7.093009580721457040e-11
9.999999969973231151e-01,7.022425933059763452e-11
9.999999970262000160e-01,6.952544674314936258e-11
9.999999970547995831e-01,6.883358814904823972e-11
9.999999970831245921e-01,6.814861434802086865e-11
9.999999971111772634e-01,6.747045682841368578e-11
9.999999971389605946e-01,6.679904776034331125e-11
9.999999971664771392e-01,6.613431998891505082e-11
9.999999971937292287e-01,6.547620702749920995e-11
9.999999972207195276e-01,6.482464305108874304e-11
9.999999972474505894e-01,6.417956288970874356e-11
9.999999972739248566e-01,6.354090202190091043e-11
9.999999973001447717e-01,6.290859656827279291e-11
9.999999973261127773e-01,6.228258328510221105e-11
9.999999973518313157e-01,6.166279955801864270e-11
9.999999973773029405e-01,6.104918339573435774e-11
9.999999974025296501e-01,6.044167342384662511e-11
9.999999974275141090e-01,5.984020887870153196e-11
9.999999974522584267e-01,5.924472960131129807e-11
9.999999974767651567e-01,5.865517603133962593e-11
9.999999975010364084e-01,5.807148920114690502e-11
9.999999975250744022e-01,5.749361072988646873e-11
9.999999975488814696e-01,5.692148281767178837e-11
9.999999975724598311e-01,5.635504823978968568e-11
9.999999975958117071e-01,5.579425034097902823e-11
9.999999976189392070e-01,5.523903302976643570e-11
9.999999976418444403e-01,5.468934077285036977e-11
9.999999976645295163e-01,5.414511858955303987e-11
9.999999976869966556e-01,5.360631204631558729e-11
9.999999977092479675e-01,5.307286725125606391e-11
9.999999977312854504e-01,5.254473084878135222e-11
9.999999977531112139e-01,5.202185001424511655e-11
9.999999977747272562e-01,5.150417244867039728e-11
9.999999977961355757e-01,5.099164637351319561e-11
9.999999978173381709e-01,5.048422052548608719e-11
9.999999978383370403e-01,4.998184415143264914e-11
9.999999978591340710e-01,4.948446700324624463e-11
9.999999978797312616e-01,4.899203933284985732e-11
9.999999979001304995e-01,4.850451188721522324e-11
9.999999979203337830e-01,4.802183590343870223e-11
9.999999979403428885e-01,4.754396310386596579e-11
9.999999979601597033e-01,4.707084569125847711e-11
9.999999979797861149e-01,4.660243634401817090e-11
9.999999979992238996e-01,4.613868821144960840e-11
9.999999980184748338e-01,4.567955490907595732e-11
9.999999980375408049e-01,4.522499051400152005e-11
9.999999980564234781e-01,4.477494956031393422e-11
9.999999980751247408e-01,4.432938703454178150e-11
9.999999980936461474e-01,4.388825837114785554e-11
9.999999981119896963e-01,4.345151944807360531e-11
9.999999981301568308e-01,4.301912658232778093e-11
9.999999981481494382e-01,4.259103652561301985e-11
9.999999981659690729e-01,4.216720646000492034e-11
9.999999981836175111e-01,4.174759399366515857e-11
9.999999982010963073e-01,4.133215715660320251e-11
9.999999982184070157e-01,4.092085439648023802e-11
9.999999982355513017e-01,4.051364457444896083e-11
9.999999982525309417e-01,4.011048696104343242e-11
9.999999982693472678e-01,3.971134123210133809e-11
9.999999982860020564e-01,3.931616746473237976e-11
9.999999983024966399e-01,3.892492613332685807e-11
9.999999983188327946e-01,3.853757810559838219e-11
9.999999983350117416e-01,3.815408463867428464e-11
9.999999983510353685e-01,3.777440737521660953e-11
9.999999983669047854e-01,3.739850833958731616e-11
9.999999983826217687e-01,3.702634993405143597e-11
9.999999983981876506e-01,3.665789493501338142e-11
9.999999984136038744e-01,3.629310648929537636e-11
9.999999984288718835e-01,3.593194811045292863e-11
9.999999984439932321e-01,3.557438367512183892e-11
9.999999984589691415e-01,3.522037741940916010e-11
9.999999984738010550e-01,3.486989393531250029e-11
9.999999984884903048e-01,3.452289816718009702e-11
9.999999985030384453e-01,3.417935540820590436e-11
9.999999985174466977e-01,3.383923129695479449e-11
9.999999985317163942e-01,3.350249181392958377e-11
9.999999985458489782e-01,3.316910327816496142e-11
9.999999985598456709e-01,3.283903234386019881e-11
9.999999985737076935e-01,3.251224599704524970e-11
9.999999985874366004e-01,3.218871155227540762e-11
9.999999986010333908e-01,3.186839664936573895e-11
9.999999986144995079e-01,3.155126925015120390e-11
9.999999986278361730e-01,3.123729763528359988e-11
9.999999986410444963e-01,3.092645040106022218e-11
9.999999986541259211e-01,3.061869645627975685e-11
9.999999986670815577e-01,3.031400501913606893e-11
9.999999986799126273e-01,3.001234561413626315e-11
9.999999986926202400e-01,2.971368806905384174e-11
9.999999987052057282e-01,2.941800251191216407e-11
9.999999987176702021e-01,2.912525936799356845e-11
9.999999987300148829e-01,2.883542935688472489e-11
9.999999987422407699e-01,2.854848348954503921e-11
9.999999987543490843e-01,2.826439306540837697e-11
9.999999987663410472e-01,2.798312966951367728e-11
9.999999987782175470e-01,2.770466516965994913e-11
9.999999987899800269e-01,2.742897171359576367e-11
9.999999988016292640e-01,2.715602172623058608e-11
9.999999988131665907e-01,2.688578790687793438e-11
9.999999988245927840e-01,2.661824322652589996e-11
9.999999988359092873e-01,2.635336092513096478e-11
9.999999988471168777e-01,2.609111450894448577e-11
9.999999988582166655e-01,2.583147774786013992e-11
9.999999988692097608e-01,2.557442467279148700e-11
9.999999988800971629e-01,2.531992957307565648e-11
9.999999988908797599e-01,2.506796699389912914e-11
9.999999989015586621e-01,2.481851173375465425e-11
9.999999989121348687e-01,2.457153884191805149e-11
9.999999989226093788e-01,2.432702361595370558e-11
9.999999989329831918e-01,2.408494159924486031e-11
9.999999989432571956e-01,2.384526857854497644e-11
9.999999989534323896e-01,2.360798058155869374e-11
9.999999989635097730e-01,2.337305387454168890e-11
9.999999989734901229e-01,2.314046495992784651e-11
9.999999989833744385e-01,2.291019057398000156e-11
9.999999989931638300e-01,2.268220768446109314e-11
9.999999990028590746e-01,2.245649348833146168e-11
9.999999990124609495e-01,2.223302540946899375e-11
9.999999990219705648e-01,2.201178109640886077e-11
9.999999990313885867e-01,2.179273842011040594e-11
9.999999990407160144e-01,2.157587547174156044e-11
9.999999990499538471e-01,2.136117056048850139e-11
9.999999990591027510e-01,2.114860221138698470e-11
9.999999990681637252e-01,2.093814916317228611e-11
9.999999990771374359e-01,2.072979036615505634e-11
9.999999990860248822e-01,2.052350498011379411e-11
9.999999990948268414e-01,2.031927237221132038e-11
9.999999991035440905e-01,2.011707211493189973e-11
9.999999991121775178e-01,1.991688398403605893e-11
9.999999991207279004e-01,1.971868795654003999e-11
9.999999991291959045e-01,1.952246420871105357e-11
9.999999991375825292e-01,1.932819311408541891e-11
9.999999991458885518e-01,1.913585524150625875e-11
9.999999991541145272e-01,1.894543135317810622e-11
9.999999991622614548e-01,1.875690240274486351e-11
9.999999991703300006e-01,1.857024953338291782e-11
9.999999991783208309e-01,1.838545407591584818e-11
9.999999991862349447e-01,1.820249754694792471e-11
9.999999991940727861e-01,1.802136164701353105e-11
9.999999992018352435e-01,1.784202825874891754e-11
9.999999992095230938e-01,1.766447944507830399e-11
9.999999992171368923e-01,1.748869744742055856e-11
9.999999992246774161e-01,1.731466468391369659e-11
9.999999992321454423e-01,1.714236374765463057e-11
9.999999992395416371e-01,1.697177740496004871e-11
9.999999992468666665e-01,1.680288859364098735e-11
9.999999992541211968e-01,1.663568042129699704e-11
9.999999992613058941e-01,1.647013616362727243e-11
9.999999992684214245e-01,1.630623926275618666e-11
9.999999992754685652e-01,1.614397332557906260e-11
9.999999992824479822e-01,1.598332212212086561e-11
9.999999992893600087e-01,1.582426958391360472e-11
9.999999992962057549e-01,1.566679980238977339e-11
9.999999993029855538e-01,1.551089702728965530e-11
9.999999993096999606e-01,1.535654566508766809e-11
9.999999993163498635e-01,1.520373027743122159e-11
9.999999993229358175e-01,1.505243557959717611e-11
9.999999993294583778e-01,1.490264643896370062e-11
9.999999993359182104e-01,1.475434787349521066e-11
9.999999993423158706e-01,1.460752505024553010e-11
9.999999993486518024e-01,1.446216328387282566e-11
9.999999993549270050e-01,1.431824803517141466e-11
9.999999993611415894e-01,1.417576490961812110e-11
9.999999993672965548e-01,1.403469965593131410e-11
9.999999993733922343e-01,1.389503816464610059e-11
9.999999993794291830e-01,1.375676646670367546e-11
9.999999993854080671e-01,1.361987073205273357e-11
9.999999993913293306e-01,1.348433726826775180e-11
9.999999993971937506e-01,1.335015251917808420e-11
9.999999994030016603e-01,1.321730306351268958e-11
9.999999994087537258e-01,1.308577561355823774e-11
9.999999994144502802e-01,1.295555701382876233e-11
9.999999994200921005e-01,1.282663423975134356e-11
9.999999994256796310e-01,1.269899439636207896e-11
9.999999994312134266e-01,1.257262471701686103e-11
9.999999994366939315e-01,1.244751256211498095e-11
9.999999994421215899e-01,1.232364541783369742e-11
9.999999994474971787e-01,1.220101089487794340e-11
9.999999994528209202e-01,1.207959672723995590e-11
9.999999994580933693e-01,1.195939077097294514e-11
9.999999994633151923e-01,1.184038100297693079e-11
9.999999994684867222e-01,1.172255551979501479e-11
9.999999994736084030e-01,1.160590253642411864e-11
9.999999994786807900e-01,1.149041038513508935e-11
9.999999994837044381e-01,1.137606751430616158e-11
9.999999994886795696e-01,1.126286248726805516e-11
9.999999994936069614e-01,1.115078398115893415e-11
9.999999994984868357e-01,1.103982078579316466e-11
9.999999995033197475e-01,1.092996180253895035e-11
9.999999995081061410e-01,1.082119604320871481e-11
9.999999995128465713e-01,1.071351262896052821e-11
9.999999995175412604e-01,1.060690078920889135e-11
9.999999995221907634e-01,1.050134986054870133e-11
9.999999995267955244e-01,1.039684928568761180e-11
9.999999995313558765e-01,1.029338861239054724e-11
9.999999995358723748e-01,1.019095749243470244e-11
9.999999995403454633e-01,1.008954568057346652e-11
9.999999995447753642e-01,9.989143033512857899e-12
9.999999995491627436e-01,9.889739508895974420e-12
9.999999995535078234e-01,9.791325164298978565e-12
9.999999995578110479e-01,9.693890156237060657e-12
9.999999995620728610e-01,9.597424739178922615e-12
9.999999995662937069e-01,9.501919264573116912e-12
9.999999995704738076e-01,9.407364179882028862e-12
9.999999995746137182e-01,9.313750027626844903e-12
9.999999995787137719e-01,9.221067444442004382e-12
9.999999995827743016e-01,9.129307160137727650e-12
9.999999995867957514e-01,9.038459996773867819e-12
9.999999995907784545e-01,8.948516867741006797e-12
9.999999995947228548e-01,8.859468776852004191e-12
9.999999995986293966e-01,8.771306817442559550e-12
9.999999996024981908e-01,8.684022171479602144e-12
9.999999996063296814e-01,8.597606108679695758e-12
9.999999996101244237e-01,8.512049985636185433e-12
9.999999996138825287e-01,8.427345244953817911e-12
9.999999996176044403e-01,8.343483414393802000e-12
9.999999996212904918e-01,8.260456106025567177e-12
9.999999996249411272e-01,8.178255015388141376e-12
9.999999996285565684e-01,8.096871920659904002e-12
9.999999996321371487e-01,8.016298681835395808e-12
9.999999996356833121e-01,7.936527239912088888e-12
9.999999996391953916e-01,7.857549616083509139e-12
9.999999996426734983e-01,7.779357910941525578e-12
9.999999996461181873e-01,7.701944303686599652e-12
9.999999996495296806e-01,7.625301051344742465e-12
9.999999996529083113e-01,7.549420487993950655e-12
9.999999996562545235e-01,7.474295023996679722e-12
9.999999996595684282e-01,7.399917145241065760e-12
9.999999996628503585e-01,7.326279412389654817e-12
9.999999996661007584e-01,7.253374460134588960e-12
9.999999996693198501e-01,7.181194996461755607e-12
9.999999996725078555e-01,7.109733801920703700e-12
9.999999996756652187e-01,7.038983728902867232e-12
9.999999996787921619e-01,6.968937700926950666e-12
9.999999996818890180e-01,6.899588711930432583e-12
9.999999996849560091e-01,6.830929825569610943e-12
9.999999996879935793e-01,6.762954174525126801e-12
9.999999996910017286e-01,6.695654959815394699e-12
9.999999996939810121e-01,6.629025450116846810e-12
9.999999996969315408e-01,6.563058981089984298e-12
9.999999996998536478e-01,6.497748954713576896e-12
9.999999997027476661e-01,6.433088838624043679e-12
9.999999997056137069e-01,6.369072165462388308e-12
9.999999997084522141e-01,6.305692532227583707e-12
9.999999997112634098e-01,6.242943599635504672e-12
9.999999997140475161e-01,6.180819091485593470e-12
9.999999997168047550e-01,6.119312794032479656e-12
9.999999997195354595e-01,6.058418555364743193e-12
9.999999997222398518e-01,5.998130284789856393e-12
9.999999997249182648e-01,5.938441952224391058e-12
9.999999997275708097e-01,5.879347587591549068e-12
9.999999997301978194e-01,5.820841280223454115e-12
9.999999997327995160e-01,5.762917178270215163e-12
9.999999997353761216e-01,5.705569488114853688e-12
9.999999997379279693e-01,5.648792473793257810e-12
9.999999997404551699e-01,5.592580456421110919e-12
9.999999997429580567e-01,5.536927813625327792e-12
9.999999997454367406e-01,5.481828978981934471e-12
9.999999997478917768e-01,5.427278441459546965e-12
9.999999997503229432e-01,5.373270744867684595e-12
9.999999997527307949e-01,5.319800487311270231e-12
9.999999997551154429e-01,5.266862320650560510e-12
9.999999997574769983e-01,5.214450949965685337e-12
9.999999997598159052e-01,5.162561133027645683e-12
9.999999997621322745e-01,5.111187679773463450e-12
9.999999997644263283e-01,5.060325451787289620e-12
9.999999997666982887e-01,5.009969361786670967e-12
9.999999997689483777e-01,4.960114373113211985e-12
9.999999997711767064e-01,4.910755499229376848e-12
9.999999997733836077e-01,4.861887803219228554e-12
9.999999997755691927e-01,4.813506397294861404e-12
9.999999997777337946e-01,4.765606442307712549e-12
9.999999997798775242e-01,4.718183147264072454e-12
9.999999997820006037e-01,4.671231768846426813e-12
9.999999997841032551e-01,4.624747610938557142e-12
9.999999997861855894e-01,4.578726024156034191e-12
9.999999997882479397e-01,4.533162405381372326e-12
9.999999997902903059e-01,4.488052197303172799e-12
9.999999997923131323e-01,4.443390887960808485e-12
9.999999997943163077e-01,4.399174010292687941e-12
9.999999997963002762e-01,4.355397141689652197e-12
9.999999997982651490e-01,4.312055903552799863e-12
9.999999998002110368e-01,4.269145960855108873e-12
9.999999998021381620e-01,4.226663021708329885e-12
9.999999998040467464e-01,4.184602836933286146e-12
9.999999998059369011e-01,4.142961199635045162e-12
9.999999998078088481e-01,4.101733944782324016e-12
9.999999998096628095e-01,4.060916948790482093e-12
9.999999998114988964e-01,4.020506129109547167e-12
9.999999998133172197e-01,3.980497443815463784e-12
9.999999998151181124e-01,3.940886891206002600e-12
9.999999998169015747e-01,3.901670509400659427e-12
9.999999998186678285e-01,3.862844375944005968e-12
9.999999998204172069e-01,3.824404607413800889e-12
9.999999998221495989e-01,3.786347359032176961e-12
9.999999998238653376e-01,3.748668824281258957e-12
9.999999998255645339e-01,3.711365234522580596e-12
9.999999998272474100e-01,3.674432858619783555e-12
9.999999998289139658e-01,3.637868002565830435e-12
9.999999998305645343e-01,3.601667009113174244e-12
9.999999998321991157e-01,3.565826257408111042e-12
9.999999998338180429e-01,3.530342162628770894e-12
9.999999998354213160e-01,3.495211175626206702e-12
9.999999998370090459e-01,3.460429782569802314e-12
9.999999998385815658e-01,3.425994504595475602e-12
9.999999998401389867e-01,3.391901897457863954e-12
9.999999998416813085e-01,3.358148551185976418e-12
9.999999998432088644e-01,3.324731089741827413e-12
9.999999998447215432e-01,3.291646170682918764e-12
9.999999998462196782e-01,3.258890484828058734e-12
9.999999998477034913e-01,3.226460755926049939e-12
9.999999998491729825e-01,3.194353740328366139e-12
9.999999998506281518e-01,3.162566226664397823e-12
9.999999998520694433e-01,3.131095035520391015e-12
9.999999998534968570e-01,3.099937019121564757e-12
9.999999998549103930e-01,3.069089061016960548e-12
9.999999998563103842e-01,3.038548075768087597e-12
9.999999998576968308e-01,3.008311008640005606e-12
9.999999998590699546e-01,2.978374835295918214e-12
9.999999998604297557e-01,2.948736561494806171e-12
9.999999998617765673e-01,2.919393222791645452e-12
9.999999998631103892e-01,2.890341884241228939e-12
9.999999998644313326e-01,2.861579640104327069e-12
9.999999998657395084e-01,2.833103613557177394e-12
9.999999998670350276e-01,2.804910956403860397e-12
9.999999998683181124e-01,2.776998848791139879e-12
9.999999998695888737e-01,2.749364498926737278e-12
9.999999998708473115e-01,2.722005142799820956e-12
9.999999998720936478e-01,2.694918043904660836e-12
9.999999998733279938e-01,2.668100492967039212e-12
9.999999998745504604e-01,2.641549807672999330e-12
9.999999998757610475e-01,2.615263332400858255e-12
9.999999998769599774e-01,2.589238437955328887e-12
9.999999998781473609e-01,2.563472521304657476e-12
9.999999998793233091e-01,2.537963005320377573e-12
9.999999998804879331e-01,2.512707338519284203e-12
9.999999998816413438e-01,2.487702994808525727e-12
9.999999998827836523e-01,2.462947473232687301e-12
9.999999998839148585e-01,2.438438297723754945e-12
9.999999998850352956e-01,2.414173016853557510e-12
9.999999998861448525e-01,2.390149203588331521e-12
9.999999998872436402e-01,2.366364455046241752e-12
9.999999998883318808e-01,2.342816392256806562e-12
9.999999998894095743e-01,2.319502659923048739e-12
9.999999998904769427e-01,2.296420926186024075e-12
9.999999998915340971e-01,2.273568882391343582e-12
9.999999998925809264e-01,2.250944242858533888e-12
9.999999998936177636e-01,2.228544744652186897e-12
9.999999998946444979e-01,2.206368147355719425e-12
9.999999998956614622e-01,2.184412232847378512e-12
9.999999998966685455e-01,2.162674805078164024e-12
9.999999998976659699e-01,2.141153689852423435e-12
9.999999998986536243e-01,2.119846734610176104e-12
9.999999998996318418e-01,2.098751808211902121e-12
9.999999999006007334e-01,2.077866800725473830e-12
9.999999999015600771e-01,2.057189623214907309e-12
9.999999999025103170e-01,2.036718207531669309e-12
9.999999999034514531e-01,2.016450506107605427e-12
9.999999999043833743e-01,1.996384491750231891e-12
9.999999999053063027e-01,1.976518157440063787e-12
9.999999999062204603e-01,1.956849516129691357e-12
9.999999999071256251e-01,1.937376600545126995e-12
9.999999999080221302e-01,1.918097462989118020e-12
9.999999999089100866e-01,1.899010175146141270e-12
9.999999999097893832e-01,1.880112827889750389e-12
9.999999999106602422e-01,1.861403531091434105e-12
9.999999999115226634e-01,1.842880413431649076e-12
9.999999999123768690e-01,1.824541622212720765e-12
9.999999999132227479e-01,1.806385323173355458e-12
9.999999999140605222e-01,1.788409700305385024e-12
9.999999999148900809e-01,1.770612955671943686e-12
9.999999999157117569e-01,1.752993309227719621e-12
9.999999999165254394e-01,1.735548998640982885e-12
9.999999999173313503e-01,1.718278279117143914e-12
9.999999999181294896e-01,1.701179423224435710e-12
9.999999999189198574e-01,1.684250720720960594e-12
9.999999999197025646e-01,1.667490478383707572e-12
9.999999999204778334e-01,1.650897019839262025e-12
9.999999999212456636e-01,1.634468685395970440e-12
9.999999999220059443e-01,1.618203831878123821e-12
9.999999999227590086e-01,1.602100832461441029e-12
9.999999999235047454e-01,1.586158076510425011e-12
9.999999999242432658e-01,1.570373969417333181e-12
9.999999999249746807e-01,1.554746932442521873e-12
9.999999999256991012e-01,1.539275402556723034e-12
9.999999999264165274e-01,1.523957832284550976e-12
9.999999999271269591e-01,1.508792689549789315e-12
9.999999999278306184e-01,1.493778457522217353e-12
9.999999999285273944e-01,1.478913634465742666e-12
9.999999999292175090e-01,1.464196733588368195e-12
9.999999999299009623e-01,1.449626282893334871e-12
9.999999999305778653e-01,1.435200825031952128e-12
9.999999999312482180e-01,1.420918917157897394e-12
9.999999999319120203e-01,1.406779130782753917e-12
9.999999999325694944e-01,1.392780051633299297e-12
9.999999999332205292e-01,1.378920279509904317e-12
9.999999999338654577e-01,1.365198428146545551e-12
9.999999999345040580e-01,1.351613125072207980e-12
9.999999999351364410e-01,1.338163011473473048e-12
9.999999999357628289e-01,1.324846742058763496e-12
9.999999999363832215e-01,1.311662984923652475e-12
9.999999999369975079e-01,1.298610421417701799e-12
9.999999999376059101e-01,1.285687746012626608e-12
9.999999999382084281e-01,1.272893666171583659e-12
9.999999999388050620e-01,1.260226902220039674e-12
9.999999999393961447e-01,1.247686187217648207e-12
9.999999999399813433e-01,1.235270266831583982e-12
9.999999999405609907e-01,1.222977899211137787e-12
9.999999999411349760e-01,1.210807854863398050e-12
9.999999999417034102e-01,1.198758916530329504e-12
9.999999999422664043e-01,1.186829879067073428e-12
9.999999999428239583e-01,1.175019549321288127e-12
9.999999999433761833e-01,1.163326746013944859e-12
9.999999999439230791e-01,1.151750299621056956e-12
9.999999999444646459e-01,1.140289052256754333e-12
9.999999999450009947e-01,1.128941857557518593e-12
9.999999999455321253e-01,1.117707580567410506e-12
9.999999999460582600e-01,1.106585097624677798e-12
9.999999999465791767e-01,1.095573296249254356e-12
9.999999999470950973e-01,1.084671075031538155e-12
9.999999999476060220e-01,1.073877343522272437e-12
9.999999999481121726e-01,1.063191022123370390e-12
9.999999999486133273e-01,1.052611041980055321e-12
9.999999999491095970e-01,1.042136344873845577e-12
9.999999999496012038e-01,1.031765883116758427e-12
9.999999999500879255e-01,1.021498619446561857e-12
9.999999999505699844e-01,1.011333526922923817e-12
9.999999999510474913e-01,1.001269588824814163e-12
9.999999999515203353e-01,9.913057985487099418e-13
9.999999999519885163e-01,9.814411595079570345e-13
9.999999999524523675e-01,9.716746850331336696e-13
9.999999999529116668e-01,9.620053982732633264e-13
9.999999999533664141e-01,9.524323320982221654e-13
9.999999999538169426e-01,9.429545290019078035e-13
9.999999999542630302e-01,9.335710410065115356e-13
9.999999999547047880e-01,9.242809295677403195e-13
9.999999999551423269e-01,9.150832654808479671e-13
9.999999999555756469e-01,9.059771287878042152e-13
9.999999999560047481e-01,8.969616086851846502e-13
9.999999999564297415e-01,8.880358034331131876e-13
9.999999999568506270e-01,8.791988202651055452e-13
9.999999999572675158e-01,8.704497752986867838e-13
9.999999999576802967e-01,8.617877934470842231e-13
9.999999999580890808e-01,8.532120083316133436e-13
9.999999999584939792e-01,8.447215621950600011e-13
9.999999999588949917e-01,8.363156058159214265e-13
9.999999999592920075e-01,8.279932984233841352e-13
9.999999999596853595e-01,8.197538076133234940e-13
9.999999999600747147e-01,8.115963092649627493e-13
9.999999999604604062e-01,8.035199874584810122e-13
9.999999999608424339e-01,7.955240343934365083e-13
9.999999999612207979e-01,7.876076503078909925e-13
9.999999999615953872e-01,7.797700433985076564e-13
9.999999999619664237e-01,7.720104297412745702e-13
9.999999999623339075e-01,7.643280332131303298e-13
9.999999999626978386e-01,7.567220854143686181e-13
9.999999999630582170e-01,7.491918255917162647e-13
9.999999999634151537e-01,7.417365005622742311e-13
9.999999999637685377e-01,7.343553646382174163e-13
9.999999999641185910e-01,7.270476795521335289e-13
9.999999999644653137e-01,7.198127143832674958e-13
9.999999999648085947e-01,7.126497454843389993e-13
9.999999999651486560e-01,7.055580564091955773e-13
9.999999999654853866e-01,6.985369378411832446e-13
9.999999999658188976e-01,6.915856875221283124e-13
9.999999999661490779e-01,6.847036101821773861e-13
9.999999999664761496e-01,6.778900174701872701e-13
9.999999999668001127e-01,6.711442278849047920e-13
9.999999999671209672e-01,6.644655667068305268e-13
9.999999999674386020e-01,6.578533659306666553e-13
9.999999999677532392e-01,6.513069641985783728e-13
9.999999999680647678e-01,6.448257067339776362e-13
9.999999999683734098e-01,6.384089452760610885e-13
9.999999999686789431e-01,6.320560380149973476e-13
9.999999999689815899e-01,6.257663495276687445e-13
9.999999999692813502e-01,6.195392507141883415e-13
9.999999999695782238e-01,6.133741187349138445e-13
9.999999999698720998e-01,6.072703369481776244e-13
9.999999999701633113e-01,6.012272948486363153e-13
9.999999999704516362e-01,5.952443880061451772e-13
9.999999999707371856e-01,5.893210180053741124e-13
9.999999999710199594e-01,5.834565923858903858e-13
9.999999999712999577e-01,5.776505245829290804e-13
9.999999999715774024e-01,5.719022338687474857e-13
9.999999999718519605e-01,5.662111452944822376e-13
9.999999999721240762e-01,5.605766896327090364e-13
9.999999999723934163e-01,5.549983033204500841e-13
9.999999999726602029e-01,5.494754284028313921e-13
9.999999999729244360e-01,5.440075124772985766e-13
9.999999999731861156e-01,5.385940086383106668e-13
9.999999999734452416e-01,5.332343754226994328e-13
9.999999999737018141e-01,5.279280767554586627e-13
9.999999999739559442e-01,5.226745818961488765e-13
9.999999999742077428e-01,5.174733653858336702e-13
9.999999999744569879e-01,5.123239069944709475e-13
9.999999999747037904e-01,5.072256916689390783e-13
9.999999999749483726e-01,5.021782094814680637e-13
9.999999999751904012e-01,4.971809555786591795e-13
9.999999999754302094e-01,4.922334301310108029e-13
9.999999999756676861e-01,4.873351382828734803e-13
9.999999999759028313e-01,4.824855901030125577e-13
9.999999999761357561e-01,4.776843005355549155e-13
9.999999999763664604e-01,4.729307893514937894e-13
9.999999999765948333e-01,4.682245811006770541e-13
9.999999999768209857e-01,4.635652050642110174e-13
9.999999999770450287e-01,4.589521952073999816e-13
9.999999999772669623e-01,4.543850901331512980e-13
9.999999999774866755e-01,4.498634330357814889e-13
9.999999999777042792e-01,4.453867716553773253e-13
9.999999999779198845e-01,4.409546582325156145e-13
9.999999999781332694e-01,4.365666494634974013e-13
9.999999999783445448e-01,4.322223064560265058e-13
9.999999999785539329e-01,4.279211946852686331e-13
9.999999999787612115e-01,4.236628839504377196e-13
9.999999999789664917e-01,4.194469483317254913e-13
9.999999999791698846e-01,4.152729661477178171e-13
9.999999999793711680e-01,4.111405199132362665e-13
9.999999999795705641e-01,4.070491962975395882e-13
9.999999999797680728e-01,4.029985860830278390e-13
9.999999999799636941e-01,3.989882841242728609e-13
9.999999999801573169e-01,3.950178893075115742e-13
9.999999999803491635e-01,3.910870045105438226e-13
9.999999999805391226e-01,3.871952365629723702e-13
9.999999999807273054e-01,3.833421962069217685e-13
9.999999999809136009e-01,3.795274980580666583e-13
9.999999999810981199e-01,3.757507605671009762e-13
9.999999999812807516e-01,3.720116059815916703e-13
9.999999999814617180e-01,3.683096603081581586e-13
9.999999999816410190e-01,3.646445532751074845e-13
9.999999999818184326e-01,3.610159182953623980e-13
9.999999999819942920e-01,3.574233924298110040e-13
9.999999999821683749e-01,3.538666163510208775e-13
9.999999999823406815e-01,3.503452343072624624e-13
9.999999999825114338e-01,3.468588940869677198e-13
9.999999999826805208e-01,3.434072469834658995e-13
9.999999999828479424e-01,3.399899477601207854e-13
9.999999999830136987e-01,3.366066546158147369e-13
9.999999999831780118e-01,3.332570291507271702e-13
9.999999999833405484e-01,3.299407363325259746e-13
9.999999999835016418e-01,3.266574444628240865e-13
9.999999999836611808e-01,3.234068251440171904e-13
9.999999999838191655e-01,3.201885532464503942e-13
9.999999999839755960e-01,3.170023068758667232e-13
9.999999999841305831e-01,3.138477673412475961e-13
9.999999999842840159e-01,3.107246191229047264e-13
9.999999999844360055e-01,3.076325498409360870e-13
9.999999999845864407e-01,3.045712502239935814e-13
9.999999999847354326e-01,3.015404140783197608e-13
9.999999999848829813e-01,2.985397382571559247e-13
9.999999999850291976e-01,2.955689226303918017e-13
9.999999999851739707e-01,2.926276700545584927e-13
9.999999999853173005e-01,2.897156863431208018e-13
9.999999999854592980e-01,2.868326802370275572e-13
9.999999999855998523e-01,2.839783633755916623e-13
9.999999999857391852e-01,2.811524502676607517e-13
9.999999999858770749e-01,2.783546582630333650e-13
9.999999999860135214e-01,2.755847075242203010e-13
9.999999999861488575e-01,2.728423209984270558e-13
9.999999999862827504e-01,2.701272243898552371e-13
9.999999999864154221e-01,2.674391461322778215e-13
9.999999999865467615e-01,2.647778173618510441e-13
9.999999999866768796e-01,2.621429718902522339e-13
9.999999999868057765e-01,2.595343461780288350e-13
9.999999999869333411e-01,2.569516793082510086e-13
9.999999999870596845e-01,2.543947129604249490e-13
9.999999999871848066e-01,2.518631913846299087e-13
9.999999999873087075e-01,2.493568613759669808e-13
9.999999999874314982e-01,2.468754722492082146e-13
9.999999999875529566e-01,2.444187758137335580e-13
9.999999999876734158e-01,2.419865263487170549e-13
9.999999999877925427e-01,2.395784805785251889e-13
9.999999999879106705e-01,2.371943976484123437e-13
9.999999999880275769e-01,2.348340391004056416e-13
9.999999999881433732e-01,2.324971688494649853e-13
9.999999999882580592e-01,2.301835531598792802e-13
9.999999999883715240e-01,2.278929606218649066e-13
9.999999999884839896e-01,2.256251621284463402e-13
9.999999999885954560e-01,2.233799308525175913e-13
9.999999999887057012e-01,2.211570422241647380e-13
9.999999999888149471e-01,2.189562739082137843e-13
9.999999999889230828e-01,2.167774057819699895e-13
9.999999999890302194e-01,2.146202199132266980e-13
9.999999999891363567e-01,2.124845005384453205e-13
9.999999999892413838e-01,2.103700340411841915e-13
9.999999999893454117e-01,2.082766089307410372e-13
9.999999999894485514e-01,2.062040158209789897e-13
9.999999999895505809e-01,2.041520474094069552e-13
9.999999999896516112e-01,2.021204984564245192e-13
9.999999999897517533e-01,2.001091657648030055e-13
9.999999999898508962e-01,1.981178481593693421e-13
9.999999999899490399e-01,1.961463464668650153e-13
9.999999999900461845e-01,1.941944634960468333e-13
9.999999999901425518e-01,1.922620040179441227e-13
9.999999999902379200e-01,1.903487747463404167e-13
9.999999999903322889e-01,1.884545843184484581e-13
9.999999999904257697e-01,1.865792432757517592e-13
9.999999999905183623e-01,1.847225640450752721e-13
9.999999999906101777e-01,1.828843609198064102e-13
9.999999999907009940e-01,1.810644500413278619e-13
9.999999999907909221e-01,1.792626493806362233e-13
9.999999999908799619e-01,1.774787787201193109e-13
9.999999999909682247e-01,1.757126596355384779e-13
9.999999999910555992e-01,1.739641154781904620e-13
9.999999999911420856e-01,1.722329713572205938e-13
9.999999999912277948e-01,1.705190541221503483e-13
9.999999999913126159e-01,1.688221923455416154e-13
9.999999999913966597e-01,1.671422163058573143e-13
9.999999999914799265e-01,1.654789579704931347e-13
9.999999999915623050e-01,1.638322509789540489e-13
9.999999999916440174e-01,1.622019306262336565e-13
9.999999999917247306e-01,1.605878338463239877e-13
9.999999999918047777e-01,1.589897991959123100e-13
9.999999999918840476e-01,1.574076668382404035e-13
9.999999999919626514e-01,1.558412785271017158e-13
9.999999999920403670e-01,1.542904775910312515e-13
9.999999999921173055e-01,1.527551089176195088e-13
9.999999999921935778e-01,1.512350189380051397e-13
9.999999999922691840e-01,1.497300556115209152e-13
9.999999999923439020e-01,1.482400684104714106e-13
9.999999999924180649e-01,1.467649083050944391e-13
9.999999999924913396e-01,1.453044277486398677e-13
9.999999999925640592e-01,1.438584806626184984e-13
9.999999999926360017e-01,1.424269224221970855e-13
9.999999999927071670e-01,1.410096098417186354e-13
9.999999999927777772e-01,1.396064011603970137e-13
9.999999999928476102e-01,1.382171560281239367e-13
9.999999999929168881e-01,1.368417354914369154e-13
9.999999999929853889e-01,1.354800019796270488e-13
9.999999999930532235e-01,1.341318192909653111e-13
9.999999999931205030e-01,1.327970525790949905e-13
9.999999999931870054e-01,1.314755683395308847e-13
9.999999999932529526e-01,1.301672343963119254e-13
9.999999999933182337e-01,1.288719198887860542e-13
9.999999999933828487e-01,1.275894952585089218e-13
9.999999999934469086e-01,1.263198322362996525e-13
9.999999999935103023e-01,1.250628038293985923e-13
9.999999999935731410e-01,1.238182843087710660e-13
9.999999999936353134e-01,1.225861491965368727e-13
9.999999999936968198e-01,1.213662752535076966e-13
9.999999999937578821e-01,1.201585404668746421e-13
9.999999999938182782e-01,1.189628240379920728e-13
9.999999999938781192e-01,1.177790063703007184e-13
9.999999999939372941e-01,1.166069690573702858e-13
9.999999999939959139e-01,1.154465948710448863e-13
9.999999999940540896e-01,1.142977677497308366e-13
9.999999999941115991e-01,1.131603727867765738e-13
9.999999999941685536e-01,1.120342962189846821e-13
9.999999999942249529e-01,1.109194254152379448e-13
9.999999999942809081e-01,1.098156488652241621e-13
9.999999999943361972e-01,1.087228561682878039e-13
9.999999999943910423e-01,1.076409380223919912e-13
9.999999999944453322e-01,1.065697862131756317e-13
9.999999999944990670e-01,1.055092936031415069e-13
9.999999999945523577e-01,1.044593541209300482e-13
9.999999999946049822e-01,1.034198627507142572e-13
9.999999999946571627e-01,1.023907155217005351e-13
9.999999999947088991e-01,1.013718094977190628e-13
9.999999999947601914e-01,1.003630427669397694e-13
9.999999999948109286e-01,9.936431443166871217e-14
9.999999999948611107e-01,9.837552459826083063e-14
9.999999999949108487e-01,9.739657436713248755e-14
9.999999999949600316e-01,9.642736582285976279e-14
9.999999999950087703e-01,9.546780202439584589e-14
9.999999999950571761e-01,9.451778699536545957e-14
9.999999999951050267e-01,9.357722571446918085e-14
9.999999999951523222e-01,9.264602410598343532e-14
9.999999999951992846e-01,9.172408903034158628e-14
9.999999999952456919e-01,9.081132827482864513e-14
9.999999999952917662e-01,8.990765054434882193e-14
9.999999999953372853e-01,8.901296545229822805e-14
9.999999999953824714e-01,8.812718351152788761e-14
9.999999999954271024e-01,8.725021612538444852e-14
9.999999999954714003e-01,8.638197557885875920e-14
9.999999999955152541e-01,8.552237502980366320e-14
9.999999999955585528e-01,8.467132850025180864e-14
9.999999999956016294e-01,8.382875086781971496e-14
9.999999999956441510e-01,8.299455785718520997e-14
9.999999999956863395e-01,8.216866603166782277e-14
9.999999999957280838e-01,8.135099278487493605e-14
9.999999999957693841e-01,8.054145633244315715e-14
9.999999999958103514e-01,7.973997570386151600e-14
9.999999999958508745e-01,7.894647073436467607e-14
9.999999999958910646e-01,7.816086205692395147e-14
9.999999999959308106e-01,7.738307109430099114e-14
9.999999999959702235e-01,7.661302005119187281e-14
9.999999999960093033e-01,7.585063190644914906e-14
9.999999999960479391e-01,7.509583040537057417e-14
9.999999999960861308e-01,7.434854005208062632e-14
9.999999999961239894e-01,7.360868610197186956e-14
9.999999999961615149e-01,7.287619455423214388e-14
9.999999999961987074e-01,7.215099214444611019e-14
9.999999999962354558e-01,7.143300633725990404e-14
9.999999999962718711e-01,7.072216531913438177e-14
9.999999999963080644e-01,7.001839799115518971e-14
9.999999999963438135e-01,6.932163396192437015e-14
9.999999999963792296e-01,6.863180354052272492e-14
9.999999999964142017e-01,6.794883772953335677e-14
9.999999999964489517e-01,6.727266821814347833e-14
9.999999999964832575e-01,6.660322737531473206e-14
9.999999999965173414e-01,6.594044824301204998e-14
9.999999999965510922e-01,6.528426452951397442e-14
9.999999999965845099e-01,6.463461060277549784e-14
9.999999999966174835e-01,6.399142148386640623e-14
9.999999999966502351e-01,6.335463284047475074e-14
9.999999999966827646e-01,6.272418098046581741e-14
9.999999999967148501e-01,6.210000284551887209e-14
9.999999999967466024e-01,6.148203600481373631e-14
9.999999999967781328e-01,6.087021864878907992e-14
9.999999999968093300e-01,6.026448958296282557e-14
9.999999999968401942e-01,5.966478822180528696e-14
9.999999999968708364e-01,5.907105458268627062e-14
9.999999999969010345e-01,5.848322927986958519e-14
9.999999999969311215e-01,5.790125351857579649e-14
9.999999999969607645e-01,5.732506908910400215e-14
9.999999999969901854e-01,5.675461836100384082e-14
9.999999999970193842e-01,5.618984427731784253e-14
9.999999999970482500e-01,5.563069034886878832e-14
9.999999999970767828e-01,5.507710064861217301e-14
9.999999999971050935e-01,5.452901980604456342e-14
9.999999999971330711e-01,5.398639300165996359e-14
9.999999999971608267e-01,5.344916596147296175e-14
9.999999999971883602e-01,5.291728495158472195e-14
9.999999999972155607e-01,5.239069677281087283e-14
9.999999999972425391e-01,5.186934875536272974e-14
9.999999999972692954e-01,5.135318875357387948e-14
9.999999999972957188e-01,5.084216514069053656e-14
9.999999999973219200e-01,5.033622680370269306e-14
9.999999999973477882e-01,4.983532313823382092e-14
9.999999999973735454e-01,4.933940404348167338e-14
9.999999999973989695e-01,4.884841991720204476e-14
9.999999999974240605e-01,4.836232165075324721e-14
9.999999999974490406e-01,4.788106062417922272e-14
9.999999999974737985e-01,4.740458870134881575e-14
9.999999999974982234e-01,4.693285822514296436e-14
9.999999999975224263e-01,4.646582201268344862e-14
9.999999999975464071e-01,4.600343335061885344e-14
9.999999999975701659e-01,4.554564599044765843e-14
9.999999999975937026e-01,4.509241414389447164e-14
9.999999999976170173e-01,4.464369247833206152e-14
9.999999999976401099e-01,4.419943611224272457e-14
9.999999999976629805e-01,4.375960061073430529e-14
9.999999999976855181e-01,4.332414198109129204e-14
9.999999999977079446e-01,4.289301666837663981e-14
9.999999999977302600e-01,4.246618155107706240e-14
9.999999999977521314e-01,4.204359393678637924e-14
9.999999999977740028e-01,4.162521155793728562e-14
9.999999999977955412e-01,4.121099256757535541e-14
9.999999999978168574e-01,4.080089553516945129e-14
9.999999999978379517e-01,4.039487944247242643e-14
9.999999999978589349e-01,3.999290367941442187e-14
9.999999999978795850e-01,3.959492804004272571e-14
9.999999999979001242e-01,3.920091271850204714e-14
9.999999999979205523e-01,3.881081830504913433e-14
9.999999999979406473e-01,3.842460578211548767e-14
9.999999999979606313e-01,3.804223652040086371e-14
9.999999999979803933e-01,3.766367227501128988e-14
9.999999999979999332e-01,3.728887518163524108e-14
9.999999999980193621e-01,3.691780775275281598e-14
9.999999999980384580e-01,3.655043287389035794e-14
9.999999999980574428e-01,3.618671379990459198e-14
9.999999999980763166e-01,3.582661415130891848e-14
9.999999999980948573e-01,3.547009791063621536e-14
9.999999999981133980e-01,3.511712941883279081e-14
9.999999999981316057e-01,3.476767337169579276e-14
9.999999999981497023e-01,3.442169481633848727e-14
9.999999999981676879e-01,3.407915914769581926e-14
9.999999999981853405e-01,3.374003210506458851e-14
9.999999999982029930e-01,3.340427976867330574e-14
9.999999999982203125e-01,3.307186855629330924e-14
9.999999999982376320e-01,3.274276521987656401e-14
9.999999999982547294e-01,3.241693684223151546e-14
9.999999999982716048e-01,3.209435083373216367e-14
9.999999999982882581e-01,3.177497492905513277e-14
9.999999999983049115e-01,3.145877718395612648e-14
9.999999999983213428e-01,3.114572597207165886e-14
9.999999999983376631e-01,3.083578998175717355e-14
9.999999999983537613e-01,3.052893821295647768e-14
9.999999999983696375e-01,3.022513997409804121e-14
9.999999999983854027e-01,2.992436487902871983e-14
9.999999999984010568e-01,2.962658284397140878e-14
9.999999999984165999e-01,2.933176408451740648e-14
9.999999999984319210e-01,2.903987911264855298e-14
9.999999999984471311e-01,2.875089873378493379e-14
9.999999999984621191e-01,2.846479404386808249e-14
9.999999999984769961e-01,2.818153642646712967e-14
9.999999999984917620e-01,2.790109754991780638e-14
9.999999999985064170e-01,2.762344936448982132e-14
9.999999999985208499e-01,2.734856409957859175e-14
9.999999999985351717e-01,2.707641426093071875e-14
9.999999999985493826e-01,2.680697262789123492e-14
9.999999999985633714e-01,2.654021225068220789e-14
9.999999999985773602e-01,2.627610644770825648e-14
9.999999999985911270e-01,2.601462880288563808e-14
9.999999999986047827e-01,2.575575316300117073e-14
9.999999999986183274e-01,2.549945363509749371e-14
9.999999999986317611e-01,2.524570458388067181e-14
9.999999999986449728e-01,2.499448062915900063e-14
9.999999999986580734e-01,2.474575664330199092e-14
9.999999999986710630e-01,2.449950774872811484e-14
9.999999999986839416e-01,2.425570931541763163e-14
9.999999999986967092e-01,2.401433695844653901e-14
9.999999999987093657e-01,2.377536653555045714e-14
9.999999999987218002e-01,2.353877414470738204e-14
9.999999999987342347e-01,2.330453612174811550e-14
9.999999999987464472e-01,2.307262903799027562e-14
9.999999999987586596e-01,2.284302969789267248e-14
9.999999999987706500e-01,2.261571513673784627e-14
9.999999999987825294e-01,2.239066261833288484e-14
9.999999999987942978e-01,2.216784963273628944e-14
9.999999999988060662e-01,2.194725389400744289e-14
9.999999999988176125e-01,2.172885333797537650e-14
9.999999999988290478e-01,2.151262612003435506e-14
9.999999999988403721e-01,2.129855061295682623e-14
9.999999999988515853e-01,2.108660540473116225e-14
9.999999999988627986e-01,2.087676929642090607e-14
9.999999999988737898e-01,2.066902130004234735e-14
9.999999999988846699e-01,2.046334063646765758e-14
9.999999999988955501e-01,2.025970673334448724e-14
9.999999999989062083e-01,2.005809922303918763e-14
9.999999999989167554e-01,1.985849794060046743e-14
9.999999999989273025e-01,1.966088292174049573e-14
9.999999999989377386e-01,1.946523440084030505e-14
9.999999999989479527e-01,1.927153280897086121e-14
9.999999999989581667e-01,1.907975877193659994e-14
9.999999999989682697e-01,1.888989310833845462e-14
9.999999999989782618e-01,1.870191682765333028e-14
9.999999999989881427e-01,1.851581112833691201e-14
9.999999999989979127e-01,1.833155739594116835e-14
9.999999999990076827e-01,1.814913720125336846e-14
9.999999999990172306e-01,1.796853229845353335e-14
9.999999999990267785e-01,1.778972462328766444e-14
9.999999999990362154e-01,1.761269629126299697e-14
9.999999999990455413e-01,1.743742959585739310e-14
9.999999999990548671e-01,1.726390700674909067e-14
9.999999999990639710e-01,1.709211116806404675e-14
9.999999999990730748e-01,1.692202489663823800e-14
9.999999999990820676e-01,1.675363118030098892e-14
9.999999999990909494e-01,1.658691317617164125e-14
9.999999999990997201e-01,1.642185420897572410e-14
9.999999999991084909e-01,1.625843776937768379e-14
9.999999999991171507e-01,1.609664751232828018e-14
9.999999999991256994e-01,1.593646725543041404e-14
9.999999999991341371e-01,1.577788097732122690e-14
9.999999999991424637e-01,1.562087281606804079e-14
9.999999999991509014e-01,1.546542706758366606e-14
9.999999999991590061e-01,1.531152818405403120e-14
9.999999999991672217e-01,1.515916077238385231e-14
9.999999999991753263e-01,1.500830959265755602e-14
9.999999999991832089e-01,1.485895955661350577e-14
9.999999999991912025e-01,1.471109572613656746e-14
9.999999999991990851e-01,1.456470331176247657e-14
9.999999999992067456e-01,1.441976767119927925e-14
9.999999999992145172e-01,1.427627430786334536e-14
9.999999999992220667e-01,1.413420886942801271e-14
9.999999999992296162e-01,1.399355714638966197e-14
9.999999999992370547e-01,1.385430507064508489e-14
9.999999999992444932e-01,1.371643871408495322e-14
9.999999999992518207e-01,1.357994428720133564e-14
9.999999999992590372e-01,1.344480813770706178e-14
9.999999999992662536e-01,1.331101674917178015e-14
9.999999999992733590e-01,1.317855673966867359e-14
9.999999999992803534e-01,1.304741486043658427e-14
9.999999999992873478e-01,1.291757799455539950e-14
9.999999999992942312e-01,1.278903315563280025e-14
9.999999999993011146e-01,1.266176748650680746e-14
9.999999999993078870e-01,1.253576825795852983e-14
9.999999999993146593e-01,1.241102286743953869e-14
9.999999999993212096e-01,1.228751883781185678e-14
9.999999999993278710e-01,1.216524381609875756e-14
9.999999999993343103e-01,1.204418557225060812e-14
9.999999999993407496e-01,1.192433199792039766e-14
9.999999999993471889e-01,1.180567110525318471e-14
9.999999999993535171e-01,1.168819102568753816e-14
9.999999999993597344e-01,1.157188000876726659e-14
9.999999999993659516e-01,1.145672642096748914e-14
9.999999999993721689e-01,1.134271874452982714e-14
9.999999999993781641e-01,1.122984557631094646e-14
9.999999999993842703e-01,1.111809562664244366e-14
9.999999999993901545e-01,1.100745771820053453e-14
9.999999999993961497e-01,1.089792078488936467e-14
9.999999999994019229e-01,1.078947387073306228e-14
9.999999999994076960e-01,1.068210612878038263e-14
9.999999999994134692e-01,1.057580682002025632e-14
9.999999999994191313e-01,1.047056531230657655e-14
9.999999999994249045e-01,1.036637107929599003e-14
9.999999999994304556e-01,1.026321369939398355e-14
9.999999999994358957e-01,1.016108285471296913e-14
9.999999999994413358e-01,1.005996833004069532e-14
9.999999999994467759e-01,9.959860011817528513e-15
9.999999999994522160e-01,9.860747887125997819e-15
9.999999999994574340e-01,9.762622042688326432e-15
9.999999999994627631e-01,9.665472663875319397e-15
9.999999999994679811e-01,9.569290033725102692e-15
9.999999999994730882e-01,9.474064531970393042e-15
9.999999999994781952e-01,9.379786634076702926e-15
9.999999999994833022e-01,9.286446910290071870e-15
9.999999999994882982e-01,9.194036024692967179e-15
9.999999999994932942e-01,9.102544734271553741e-15
9.999999999994981792e-01,9.011963887990289182e-15
9.999999999995030642e-01,8.922284425877014033e-15
9.999999999995078381e-01,8.833497378117146933e-15
9.999999999995126121e-01,8.745593864155635904e-15
9.999999999995173861e-01,8.658565091809718602e-15
9.999999999995220490e-01,8.572402356388643480e-15
9.999999999995267119e-01,8.487097039823403170e-15
9.999999999995312638e-01,8.402640609805107466e-15
9.999999999995358158e-01,8.319024618930721123e-15
9.999999999995403677e-01,8.236240703859115212e-15
9.999999999995446975e-01,8.154280584473722824e-15
9.999999999995491384e-01,8.073136063054717907e-15
9.999999999995535793e-01,7.992799023459402979e-15
9.999999999995579092e-01,7.913261430309635068e-15
9.999999999995621280e-01,7.834515328189028787e-15
9.999999999995663469e-01,7.756552840846448215e-15
9.999999999995705657e-01,7.679366170408576981e-15
9.999999999995747846e-01,7.602947596600271258e-15
9.999999999995788924e-01,7.527289475971627535e-15
9.999999999995830002e-01,7.452384241134336863e-15
9.999999999995869970e-01,7.378224400004026552e-15
9.999999999995909938e-01,7.304802535051239900e-15
9.999999999995949906e-01,7.232111302559818586e-15
9.999999999995988764e-01,7.160143431891671688e-15
9.999999999996027622e-01,7.088891724760356272e-15
9.999999999996066480e-01,7.018349054510417457e-15
9.999999999996105338e-01,6.948508365404851380e-15
9.999999999996141975e-01,6.879362671919698673e-15
9.999999999996179723e-01,6.810905058044651432e-15
9.999999999996216360e-01,6.743128676592084426e-15
9.999999999996254108e-01,6.676026748511523136e-15
9.999999999996289635e-01,6.609592562211884446e-15
9.999999999996326272e-01,6.543819472890458931e-15
9.999999999996361799e-01,6.478700901867637637e-15
9.999999999996397326e-01,6.414230335929646584e-15
9.999999999996431743e-01,6.350401326676445943e-15
9.999999999996466160e-01,6.287207489877041353e-15
9.999999999996500577e-01,6.224642504831182635e-15
9.999999999996533884e-01,6.162700113736536425e-15
9.999999999996568301e-01,6.101374121063503647e-15
9.999999999996601607e-01,6.040658392934892430e-15
9.999999999996633804e-01,5.980546856512694721e-15
9.999999999996667110e-01,5.921033499390914238e-15
9.999999999996699307e-01,5.862112368993692428e-15
9.999999999996731503e-01,5.803777571980188641e-15
9.999999999996763700e-01,5.746023273655364142e-15
9.999999999996794786e-01,5.688843697385810102e-15
9.999999999996824762e-01,5.632233124022635894e-15
9.999999999996855848e-01,5.576185891328846791e-15
9.999999999996886935e-01,5.520696393413255803e-15
9.999999999996916911e-01,5.465759080170012996e-15
9.999999999996946887e-01,5.411368456722927923e-15
9.999999999996975752e-01,5.357519082876491066e-15
9.999999999997005729e-01,5.304205572571198512e-15
9.999999999997034594e-01,5.251422593345066034e-15
9.999999999997063460e-01,5.199164865800503478e-15
9.999999999997092326e-01,5.147427163075729842e-15
9.999999999997120081e-01,5.096204310322576537e-15
9.999999999997147837e-01,5.045491184188382482e-15
9.999999999997175593e-01,4.995282712303771730e-15
9.999999999997203348e-01,4.945573872775517666e-15
9.999999999997229994e-01,4.896359693683761722e-15
9.999999999997257749e-01,4.847635252585274765e-15
9.999999999997283284e-01,4.799395676020621769e-15
9.999999999997309930e-01,4.751636139026925817e-15
9.999999999997336575e-01,4.704351864655474931e-15
9.999999999997362110e-01,4.657538123493448322e-15
9.999999999997387645e-01,4.611190233191423420e-15
9.999999999997413180e-01,4.565303557994565302e-15
9.999999999997437605e-01,4.519873508279166179e-15
9.999999999997463140e-01,4.474895540093770530e-15
9.999999999997487565e-01,4.430365154704242961e-15
9.999999999997511990e-01,4.386277898144304448e-15
9.999999999997536415e-01,4.342629360769605047e-15
9.999999999997559730e-01,4.299415176816855565e-15
9.999999999997583044e-01,4.256631023967343722e-15
9.999999999997607469e-01,4.214272622914184777e-15
9.999999999997629674e-01,4.172335736934784168e-15
9.999999999997652989e-01,4.130816171466659107e-15
9.999999999997676303e-01,4.089709773688076183e-15
9.999999999997698508e-01,4.049012432102851776e-15
9.999999999997720712e-01,4.008720076128716553e-15
9.999999999997742917e-01,3.968828675690627691e-15
9.999999999997765121e-01,3.929334240817280722e-15
9.999999999997786215e-01,3.890232821242200723e-15
9.999999999997807310e-01,3.851520506008796730e-15
9.999999999997829514e-01,3.813193423078801167e-15
9.999999999997850608e-01,3.775247738945420345e-15
9.999999999997871702e-01,3.737679658249525231e-15
9.999999999997891686e-01,3.700485423400198309e-15
9.999999999997912781e-01,3.663661314199057509e-15
9.999999999997932765e-01,3.627203647467838127e-15
9.999999999997952749e-01,3.591108776680159654e-15
9.999999999997972733e-01,3.555373091596948187e-15
9.999999999997992717e-01,3.519993017904981941e-15
9.999999999998011591e-01,3.484965016859788904e-15
9.999999999998030464e-01,3.450285584931345740e-15
9.999999999998050448e-01,3.415951253453810135e-15
9.999999999998069322e-01,3.381958588278717823e-15
9.999999999998088196e-01,3.348304189431159926e-15
9.999999999998105960e-01,3.314984690770100632e-15
9.999999999998124833e-01,3.281996759651362011e-15
9.999999999998142597e-01,3.249337096594423368e-15
9.999999999998161471e-01,3.217002434952555901e-15
9.999999999998178124e-01,3.184989540585754263e-15
9.999999999998195888e-01,3.153295211537634519e-15
9.999999999998213651e-01,3.121916277714838707e-15
9.999999999998230304e-01,3.090849600570109576e-15
9.999999999998248068e-01,3.060092072788493941e-15
9.999999999998265832e-01,3.029640617976242771e-15
9.999999999998281375e-01,2.999492190353452830e-15
9.999999999998299138e-01,2.969643774449127763e-15
9.999999999998315792e-01,2.940092384799692024e-15
9.999999999998331335e-01,2.910835065650512338e-15
9.999999999998347988e-01,2.881868890659966388e-15
9.999999999998363531e-01,2.853190962607078350e-15
9.999999999998379074e-01,2.824798413101448419e-15
9.999999999998395728e-01,2.796688402296481759e-15
9.999999999998411271e-01,2.768858118605457741e-15
9.999999999998425704e-01,2.741304778420036760e-15
9.999999999998441247e-01,2.714025625832159947e-15
9.999999999998456790e-01,2.687017932358122187e-15
9.999999999998471223e-01,2.660278996665788362e-15
9.999999999998486766e-01,2.633806144304514193e-15
9.999999999998501199e-01,2.607596727437382004e-15
9.999999999998515632e-01,2.581648124576663312e-15
9.999999999998530065e-01,2.555957740321351400e-15
9.999999999998544498e-01,2.530523005097683659e-15
9.999999999998558931e-01,2.505341374902234447e-15
9.999999999998572253e-01,2.480410331047210039e-15
9.999999999998586686e-01,2.455727379908818573e-15
9.999999999998600009e-01,2.431290052677597539e-15
9.999999999998613331e-01,2.407095905111598923e-15
9.999999999998626654e-01,2.383142517292007600e-15
9.999999999998641087e-01,2.359427493380866759e-15
9.999999999998653299e-01,2.335948461381708320e-15
9.999999999998666622e-01,2.312703072902075431e-15
9.999999999998679945e-01,2.289689002918730642e-15
9.999999999998692157e-01,2.266903949545204624e-15
9.999999999998704370e-01,2.244345633801361226e-15
9.999999999998717692e-01,2.222011799385556301e-15
9.999999999998729905e-01,2.199900212449047940e-15
9.999999999998742117e-01,2.178008661372347701e-15
9.999999999998754330e-01,2.156334956544263035e-15
9.999999999998766542e-01,2.134876930142672844e-15
9.999999999998778755e-01,2.113632435917791491e-15
9.999999999998790967e-01,2.092599348977594696e-15
9.999999999998802069e-01,2.071775565575066901e-15
9.999999999998814282e-01,2.051159002898030584e-15
9.999999999998825384e-01,2.030747598860606141e-15
9.999999999998837596e-01,2.010539311897056899e-15
9.999999999998847589e-01,1.990532120757670170e-15
9.999999999998859801e-01,1.970724024306391553e-15
9.999999999998870903e-01,1.951113041320897602e-15
9.999999999998882005e-01,1.931697210294234391e-15
9.999999999998891997e-01,1.912474589238709443e-15
9.999999999998903100e-01,1.893443255491737691e-15
9.999999999998914202e-01,1.874601305523340474e-15
9.999999999998924194e-01,1.855946854745971295e-15
9.999999999998935296e-01,1.837478037325828180e-15
9.999999999998945288e-01,1.819193005996314891e-15
9.999999999998955280e-01,1.801089931873351634e-15
9.999999999998965272e-01,1.783167004272266634e-15
9.999999999998975264e-01,1.765422430526895933e-15
9.999999999998985256e-01,1.747854435810102743e-15
9.999999999998995248e-01,1.730461262956331864e-15
9.999999999999004130e-01,1.713241172285930755e-15
9.999999999999015232e-01,1.696192441430975155e-15
9.999999999999024114e-01,1.679313365163188749e-15
9.999999999999034106e-01,1.662602255223217488e-15
9.999999999999042988e-01,1.646057440151838405e-15
9.999999999999051870e-01,1.629677265122854029e-15
9.999999999999061862e-01,1.613460091777405950e-15
9.999999999999070743e-01,1.597404298060294077e-15
9.999999999999079625e-01,1.581508278057573445e-15
9.999999999999088507e-01,1.565770441836002680e-15
9.999999999999097389e-01,1.550189215284080048e-15
9.999999999999106270e-01,1.534763039954444229e-15
9.999999999999115152e-01,1.519490372908177042e-15
9.999999999999122924e-01,1.504369686560319821e-15
9.999999999999131806e-01,1.489399468527151528e-15
9.999999999999140687e-01,1.474578221474983047e-15
9.999999999999148459e-01,1.459904462970239890e-15
9.999999999999156231e-01,1.445376725331361840e-15
9.999999999999165112e-01,1.430993555481855724e-15
9.999999999999172884e-01,1.416753514805017008e-15
9.999999999999180655e-01,1.402655179000104286e-15
9.999999999999189537e-01,1.388697137939755035e-15
9.999999999999197309e-01,1.374877995529003550e-15
9.999999999999205080e-01,1.361196369565703450e-15
9.999999999999212852e-01,1.347650891602140167e-15
9.999999999999220623e-01,1.334240206808313471e-15
9.999999999999227285e-01,1.320962973836289677e-15
9.999999999999235056e-01,1.307817864686100816e-15
9.999999999999242828e-01,1.294803564572967707e-15
9.999999999999249489e-01,1.281918771795668259e-15
9.999999999999257261e-01,1.269162197606484879e-15
9.999999999999265032e-01,1.256532566082176015e-15
9.999999999999271694e-01,1.244028613996411822e-15
9.999999999999278355e-01,1.231649090693478523e-15
9.999999999999286127e-01,1.219392757963063103e-15
9.999999999999292788e-01,1.207258389916545135e-15
9.999999999999299449e-01,1.195244772864263623e-15
9.999999999999306111e-01,1.183350705194172256e-15
9.999999999999313882e-01,1.171574997251705351e-15
9.999999999999319433e-01,1.159916471220668541e-15
9.999999999999326095e-01,1.148373961005566753e-15
9.999999999999332756e-01,1.136946312114854577e-15
9.999999999999339417e-01,1.125632381545513090e-15
9.999999999999346079e-01,1.114431037668772311e-15
9.999999999999351630e-01,1.103341160116814213e-15
9.999999999999358291e-01,1.092361639670839470e-15
9.999999999999364952e-01,1.081491378150010437e-15
9.999999999999370504e-01,1.070729288301659854e-15
9.999999999999377165e-01,1.060074293692587396e-15
9.999999999999382716e-01,1.049525328601287462e-15
9.999999999999389377e-01,1.039081337911475440e-15
9.999999999999394928e-01,1.028741277006449170e-15
9.999999999999400480e-01,1.018504111664651850e-15
9.999999999999406031e-01,1.008368817956268934e-15
9.999999999999412692e-01,9.983343821407160549e-16
9.999999999999418243e-01,9.883998005653550001e-16
9.999999999999423794e-01,9.785640795650111756e-16
9.999999999999429345e-01,9.688262353626264352e-16
9.999999999999434896e-01,9.591852939709040996e-16
9.999999999999440448e-01,9.496402910947931273e-16
9.999999999999445999e-01,9.401902720351459124e-16
9.999999999999451550e-01,9.308342915931367419e-16
9.999999999999455991e-01,9.215714139757604010e-16
9.999999999999461542e-01,9.124007127022744528e-16
9.999999999999467093e-01,9.033212705114382678e-16
9.999999999999472644e-01,8.943321792698730249e-16
9.999999999999477085e-01,8.854325398811390823e-16
9.999999999999482636e-01,8.766214621958462634e-16
9.999999999999487077e-01,8.678980649226576267e-16
9.999999999999492628e-01,8.592614755400668116e-16
9.999999999999497069e-01,8.507108302091653066e-16
9.999999999999502620e-01,8.422452736872777603e-16
9.999999999999507061e-01,8.338639592423338913e-16
9.999999999999511502e-01,8.255660485682741994e-16
9.999999999999517053e-01,8.173507117011184204e-16
9.999999999999521494e-01,8.092171269359881062e-16
9.999999999999525935e-01,8.011644807449529745e-16
9.999999999999530376e-01,7.931919676955810197e-16
9.999999999999534817e-01,7.852987903704688832e-16
9.999999999999539257e-01,7.774841592874055798e-16
9.999999999999543698e-01,7.697472928204410474e-16
9.999999999999548139e-01,7.620874171217396141e-16
9.999999999999552580e-01,7.545037660441034044e-16
9.999999999999557021e-01,7.469955810644283769e-16
9.999999999999561462e-01,7.395621112077597975e-16
9.999999999999565903e-01,7.322026129722134876e-16
9.999999999999570344e-01,7.249163502546387981e-16
9.999999999999574785e-01,7.177025942769220410e-16
9.999999999999578115e-01,7.105606235131751203e-16
9.999999999999582556e-01,7.034897236174967782e-16
9.999999999999585887e-01,6.964891873525532703e-16
9.999999999999590328e-01,6.895583145188703958e-16
9.999999999999594769e-01,6.826964118847286125e-16
9.999999999999598099e-01,6.759027931169046976e-16
9.999999999999602540e-01,6.691767787119560463e-16
9.999999999999605871e-01,6.625176959282844640e-16
9.999999999999610312e-01,6.559248787188778852e-16
9.999999999999613642e-01,6.493976676646239184e-16
9.999999999999618083e-01,6.429354099084307902e-16
9.999999999999621414e-01,6.365374590898611468e-16
9.999999999999624745e-01,6.302031752805123166e-16
9.999999999999628075e-01,6.239319249200361402e-16
9.999999999999632516e-01,6.177230807527067640e-16
9.999999999999635847e-01,6.115760217647533323e-16
9.999999999999639178e-01,6.054901331221840421e-16
9.999999999999642508e-01,5.994648061093165231e-16
9.999999999999646949e-01,5.934994380679186982e-16
9.999999999999650280e-01,5.875934323368710807e-16
9.999999999999653610e-01,5.817461981925560074e-16
9.999999999999656941e-01,5.759571507897135805e-16
9.999999999999659162e-01,5.702257111029709032e-16
9.999999999999662492e-01,5.645513058689516207e-16
9.999999999999665823e-01,5.589333675288805701e-16
9.999999999999670264e-01,5.533713341718804587e-16
9.999999999999672484e-01,5.478646494787132621e-16
9.999999999999675815e-01,5.424127626661610935e-16
9.999999999999679146e-01,5.370151284319587816e-16
9.999999999999682476e-01,5.316712069002067673e-16
9.999999999999684697e-01,5.263804635673944791e-16
9.999999999999688027e-01,5.211423692489625012e-16
9.999999999999691358e-01,5.159564000263196181e-16
9.999999999999693578e-01,5.108220371944999215e-16
9.999999999999698019e-01,5.057387672102299276e-16
9.999999999999700240e-01,5.007060816405852690e-16
9.999999999999703570e-01,4.957234771121593580e-16
9.999999999999705791e-01,4.907904552606640490e-16
9.999999999999709122e-01,4.859065226811404855e-16
9.999999999999711342e-01,4.810711908785588553e-16
9.999999999999714673e-01,4.762839762189796172e-16
9.999999999999716893e-01,4.715443998812013569e-16
9.999999999999720224e-01,4.668519878088194414e-16
9.999999999999723554e-01,4.622062706628658674e-16
9.999999999999725775e-01,4.576067837748180986e-16
9.999999999999727995e-01,4.530530671001427520e-16
9.999999999999731326e-01,4.485446651723011605e-16
9.999999999999733546e-01,4.440811270571475434e-16
9.999999999999735767e-01,4.396620063078777511e-16
9.999999999999737987e-01,4.352868609203308291e-16
9.999999999999741318e-01,4.309552532887983609e-16
9.999999999999743538e-01,4.266667501622733547e-16
9.999999999999745759e-01,4.224209226010728040e-16
9.999999999999749090e-01,4.182173459339837061e-16
9.999999999999751310e-01,4.140555997157447413e-16
9.999999999999753530e-01,4.099352676850112280e-16
9.999999999999755751e-01,4.058559377227380753e-16
9.999999999999757971e-01,4.018172018109176243e-16
9.999999999999760192e-01,3.978186559918162475e-16
9.999999999999762412e-01,3.938599003275301398e-16
9.999999999999764633e-01,3.899405388599999808e-16
9.999999999999766853e-01,3.860601795714236271e-16
9.999999999999769074e-01,3.822184343450074713e-16
9.999999999999771294e-01,3.784149189261907733e-16
9.999999999999774625e-01,3.746492528841733087e-16
9.999999999999776845e-01,3.709210595738817215e-16
9.999999999999779066e-01,3.672299660983126085e-16
9.999999999999781286e-01,3.635756032711975072e-16
9.999999999999782396e-01,3.599576055801196056e-16
9.999999999999784617e-01,3.563756111499174990e-16
9.999999999999786837e-01,3.528292617065064015e-16
9.999999999999789058e-01,3.493182025410577475e-16
9.999999999999791278e-01,3.458420824744863498e-16
9.999999999999793499e-01,3.424005538223647265e-16
9.999999999999794609e-01,3.389932723601125427e-16
9.999999999999796829e-01,3.356198972885824546e-16
9.999999999999799050e-01,3.322800911999872352e-16
9.999999999999801270e-01,3.289735200441223279e-16
9.999999999999803491e-01,3.256998530949699132e-16
9.999999999999804601e-01,3.224587629176319796e-16
9.999999999999806821e-01,3.192499253355479760e-16
9.999999999999809042e-01,3.160730193981074864e-16
9.999999999999810152e-01,3.129277273485158821e-16
9.999999999999812372e-01,3.098137345920264991e-16
9.999999999999814593e-01,3.067307296644872248e-16
9.999999999999815703e-01,3.036784042011570239e-16
9.999999999999817923e-01,3.006564529058979128e-16
9.999999999999819034e-01,2.976645735206086697e-16
9.999999999999821254e-01,2.947024667950056939e-16
9.999999999999822364e-01,2.917698364567045189e-16
9.999999999999824585e-01,2.888663891815565716e-16
9.999999999999826805e-01,2.859918345643445676e-16
9.999999999999827915e-01,2.831458850897064294e-16
9.999999999999830136e-01,2.803282561033905754e-16
9.999999999999831246e-01,2.775386657837963820e-16
9.999999999999833467e-01,2.747768351137582074e-16
9.999999999999834577e-01,2.720424878526695119e-16
9.999999999999836797e-01,2.693353505088256410e-16
9.999999999999837907e-01,2.666551523120805758e-16
9.999999999999839018e-01,2.640016251867758885e-16
9.999999999999841238e-01,2.613745037249009336e-16
9.999999999999842348e-01,2.587735251595764229e-16
9.999999999999844569e-01,2.561984293387463575e-16
9.999999999999845679e-01,2.536489586991686431e-16
9.999999999999846789e-01,2.511248582406641064e-16
9.999999999999847899e-01,2.486258755005858004e-16
9.999999999999850120e-01,2.461517605285964591e-16
9.999999999999852340e-01,2.437022658616430192e-16
9.999999999999853451e-01,2.412771464992158220e-16
9.999999999999854561e-01,2.388761598788542852e-16
9.999999999999855671e-01,2.364990658518609818e-16
9.999999999999857891e-01,2.341456266593091257e-16
9.999999999999859002e-01,2.318156069082383488e-16
9.999999999999860112e-01,2.295087735481204166e-16
9.999999999999861222e-01,2.272248958475591366e-16
9.999999999999862332e-01,2.249637453711895033e-16
9.999999999999864553e-01,2.227250959568555086e-16
9.999999999999865663e-01,2.205087236929664814e-16
9.999999999999866773e-01,2.183144068961111375e-16
9.999999999999867883e-01,2.161419260888937437e-16
9.999999999999868994e-01,2.139910639779601266e-16
9.999999999999870104e-01,2.118616054322885157e-16
9.999999999999871214e-01,2.097533374616504856e-16
9.999999999999872324e-01,2.076660491953167157e-16
9.999999999999874545e-01,2.055995318609743129e-16
9.999999999999875655e-01,2.035535787638276182e-16
9.999999999999876765e-01,2.015279852659330830e-16
9.999999999999877875e-01,1.995225487657402851e-16
9.999999999999878986e-01,1.975370686778065427e-16
9.999999999999880096e-01,1.955713464127581961e-16
9.999999999999881206e-01,1.936251853574066041e-16
9.999999999999882316e-01,1.916983908550920723e-16
9.999999999999883427e-01,1.897907701862219890e-16
9.999999999999884537e-01,1.879021325489754107e-16
9.999999999999885647e-01,1.860322890402411503e-16
9.999999999999886757e-01,1.841810526367042453e-16
9.999999999999887867e-01,1.823482381761482290e-16
9.999999999999888978e-01,1.805336623389424630e-16
9.999999999999890088e-01,1.787371436296883512e-16
9.999999999999891198e-01,1.769585023590866576e-16
9.999999999999892308e-01,1.751975606259467686e-16
9.999999999999893419e-01,1.734541422994007151e-16
9.999999999999894529e-01,1.717280730012937750e-16
9.999999999999895639e-01,1.700191800887257000e-16
9.999999999999896749e-01,1.683272926368024440e-16
9.999999999999897859e-01,1.666522414215231083e-16
9.999999999999898970e-01,1.649938589028613151e-16
9.999999999999898970e-01,1.633519792080147326e-16
9.999999999999900080e-01,1.617264381147979010e-16
9.999999999999901190e-01,1.601170730352352326e-16
9.999999999999902300e-01,1.585237229992827188e-16
9.999999999999903411e-01,1.569462286387343296e-16
9.999999999999904521e-01,1.553844321712888721e-16
9.999999999999905631e-01,1.538381773847524348e-16
9.999999999999906741e-01,1.523073096214320069e-16
9.999999999999907851e-01,1.507916757626508044e-16
9.999999999999907851e-01,1.492911242134401534e-16
9.999999999999908962e-01,1.478055048873827846e-16
9.999999999999910072e-01,1.463346691915866356e-16
9.999999999999911182e-01,1.448784700118388831e-16
9.999999999999911182e-01,1.434367616978771950e-16
9.999999999999912292e-01,1.420094000488277031e-16
9.999999999999913403e-01,1.405962422987881016e-16
9.999999999999914513e-01,1.391971471025339068e-16
9.999999999999914513e-01,1.378119745213969344e-16
9.999999999999915623e-01,1.364405860092547114e-16
9.999999999999916733e-01,1.350828443986789160e-16
9.999999999999917843e-01,1.337386138872215981e-16
9.999999999999917843e-01,1.324077600238184470e-16
9.999999999999918954e-01,1.310901496953563633e-16
9.999999999999920064e-01,1.297856511133459743e-16
9.999999999999920064e-01,1.284941338007458577e-16
9.999999999999921174e-01,1.272154685789174692e-16
9.999999999999922284e-01,1.259495275546937153e-16
9.999999999999922284e-01,1.246961841075923559e-16
9.999999999999923395e-01,1.234553128771568091e-16
9.999999999999924505e-01,1.222267897504047816e-16
9.999999999999924505e-01,1.210104918494288058e-16
9.999999999999925615e-01,1.198062975190934605e-16
9.999999999999926725e-01,1.186140863148726150e-16
9.999999999999926725e-01,1.174337389908074674e-16
9.999999999999927836e-01,1.162651374875678251e-16
9.999999999999928946e-01,1.151081649206568838e-16
9.999999999999928946e-01,1.139627055687088460e-16
9.999999999999930056e-01,1.128286448619193389e-16
9.999999999999930056e-01,1.117058693705908582e-16
9.999999999999931166e-01,1.105942667937761910e-16
9.999999999999932276e-01,1.094937259480587306e-16
9.999999999999933387e-01,1.084041367564206508e-16
9.999999999999933387e-01,1.073253902372378771e-16
9.999999999999934497e-01,1.062573784933841181e-16
9.999999999999934497e-01,1.051999947014281178e-16
9.999999999999935607e-01,1.041531331009612923e-16
9.999999999999935607e-01,1.031166889840090344e-16
9.999999999999936717e-01,1.020905586845620984e-16
9.999999999999937828e-01,1.010746395682123848e-16
9.999999999999937828e-01,1.000688300218769304e-16
9.999999999999938938e-01,9.907302944364630367e-17
9.999999999999938938e-01,9.808713823271202197e-17
9.999999999999940048e-01,9.711105777940893287e-17
9.999999999999940048e-01,9.614469045535625252e-17
9.999999999999941158e-01,9.518793960368291331e-17
9.999999999999941158e-01,9.424070952937096972e-17
9.999999999999942268e-01,9.330290548967452514e-17
9.999999999999942268e-01,9.237443368464755847e-17
9.999999999999943379e-01,9.145520124776595807e-17
9.999999999999943379e-01,9.054511623662968659e-17
9.999999999999944489e-01,8.964408762377705046e-17
9.999999999999944489e-01,8.875202528757103910e-17
9.999999999999945599e-01,8.786884000318921455e-17
9.999999999999945599e-01,8.699444343370296416e-17
9.999999999999946709e-01,8.612874812123335917e-17
9.999999999999946709e-01,8.527166747821341079e-17
9.999999999999946709e-01,8.442311577871882170e-17
9.999999999999947820e-01,8.358300814989754231e-17
9.999999999999947820e-01,8.275126056348399400e-17
9.999999999999948930e-01,8.192778982738629896e-17
9.999999999999948930e-01,8.111251357737484175e-17
9.999999999999950040e-01,8.030535026883578850e-17
9.999999999999950040e-01,7.950621916861855462e-17
9.999999999999951150e-01,7.871504034696415535e-17
9.999999999999951150e-01,7.793173466950264329e-17
9.999999999999951150e-01,7.715622378934704580e-17
9.999999999999952260e-01,7.638843013924912940e-17
9.999999999999952260e-01,7.562827692384455188e-17
9.999999999999953371e-01,7.487568811197489150e-17
9.999999999999953371e-01,7.413058842907640879e-17
9.999999999999953371e-01,7.339290334965439982e-17
9.999999999999954481e-01,7.266255908983209678e-17
9.999999999999954481e-01,7.193948259996350330e-17
9.999999999999955591e-01,7.122360155733518619e-17
9.999999999999955591e-01,7.051484435892525947e-17
9.999999999999955591e-01,6.981314011424477992e-17
9.999999999999956701e-01,6.911841863825006595e-17
9.999999999999956701e-01,6.843061044431589449e-17
9.999999999999956701e-01,6.774964673729314286e-17
9.999999999999957812e-01,6.707545940662114568e-17
9.999999999999958922e-01,6.640798101951808723e-17
9.999999999999958922e-01,6.574714481423911269e-17
9.999999999999958922e-01,6.509288469339214943e-17
9.999999999999960032e-01,6.444513521733443869e-17
9.999999999999960032e-01,6.380383159762044177e-17
9.999999999999960032e-01,6.316890969052468799e-17
9.999999999999961142e-01,6.254030599062860679e-17
9.999999999999961142e-01,6.191795762446240734e-17
9.999999999999961142e-01,6.130180234422360110e-17
9.999999999999962252e-01,6.069177852154461851e-17
9.999999999999962252e-01,6.008782514133148490e-17
9.999999999999962252e-01,5.948988179566352206e-17
9.999999999999963363e-01,5.889788867774531197e-17
9.999999999999963363e-01,5.831178657593158081e-17
9.999999999999963363e-01,5.773151686779888457e-17
9.999999999999964473e-01,5.715702151428471768e-17
9.999999999999964473e-01,5.658824305388477543e-17
9.999999999999964473e-01,5.602512459689996397e-17
9.999999999999965583e-01,5.546760981975267597e-17
9.999999999999965583e-01,5.491564295934763076e-17
9.999999999999965583e-01,5.436916880749686488e-17
9.999999999999966693e-01,5.382813270540004156e-17
9.999999999999966693e-01,5.329248053817204244e-17
9.999999999999966693e-01,5.276215872943643543e-17
9.999999999999966693e-01,5.223711423596146707e-17
9.999999999999967804e-01,5.171729454235685266e-17
9.999999999999967804e-01,5.120264765582340157e-17
9.999999999999967804e-01,5.069312210094749666e-17
9.999999999999968914e-01,5.018866691455823274e-17
9.999999999999968914e-01,4.968923164062511968e-17
9.999999999999968914e-01,4.919476632521348335e-17
9.999999999999968914e-01,4.870522151149018103e-17
9.999999999999970024e-01,4.822054823477195235e-17
9.999999999999970024e-01,4.774069801763353256e-17
9.999999999999970024e-01,4.726562286505405023e-17
9.999999999999970024e-01,4.679527525961858360e-17
9.999999999999971134e-01,4.632960815676743680e-17
9.999999999999971134e-01,4.586857498008672655e-17
9.999999999999971134e-01,4.541212961665172389e-17
9.999999999999971134e-01,4.496022641241659083e-17
9.999999999999972244e-01,4.451282016764347374e-17
9.999999999999972244e-01,4.406986613238668759e-17
9.999999999999972244e-01,4.363132000201238043e-17
9.999999999999972244e-01,4.319713791276907942e-17
9.999999999999973355e-01,4.276727643740217886e-17
9.999999999999973355e-01,4.234169258080602235e-17
9.999999999999973355e-01,4.192034377572842580e-17
9.999999999999973355e-01,4.150318787850876389e-17
9.999999999999973355e-01,4.109018316486459619e-17
9.999999999999974465e-01,4.068128832572008444e-17
9.999999999999974465e-01,4.027646246307013656e-17
9.999999999999974465e-01,3.987566508589442761e-17
9.999999999999974465e-01,3.947885610610336352e-17
9.999999999999975575e-01,3.908599583453026089e-17
9.999999999999975575e-01,3.869704497696315483e-17
9.999999999999975575e-01,3.831196463021074956e-17
9.999999999999975575e-01,3.793071627821567612e-17
9.999999999999975575e-01,3.755326178819823827e-17
9.999999999999976685e-01,3.717956340684399564e-17
9.999999999999976685e-01,3.680958375652926769e-17
9.999999999999976685e-01,3.644328583157882069e-17
9.999999999999976685e-01,3.608063299456876019e-17
9.999999999999976685e-01,3.572158897265839558e-17
9.999999999999977796e-01,3.536611785396374790e-17
9.999999999999977796e-01,3.501418408396712955e-17
9.999999999999977796e-01,3.466575246195740333e-17
9.999999999999977796e-01,3.432078813751320963e-17
9.999999999999977796e-01,3.397925660701369913e-17
9.999999999999978906e-01,3.364112371018896115e-17
9.999999999999978906e-01,3.330635562670471812e-17
9.999999999999978906e-01,3.297491887277620180e-17
9.999999999999978906e-01,3.264678029782293929e-17
9.999999999999978906e-01,3.232190708114963312e-17
9.999999999999978906e-01,3.200026672866490663e-17
9.999999999999980016e-01,3.168182706963248509e-17
9.999999999999980016e-01,3.136655625345035677e-17
9.999999999999980016e-01,3.105442274646860045e-17
9.999999999999980016e-01,3.074539532883224088e-17
9.999999999999980016e-01,3.043944309135998496e-17
9.999999999999980016e-01,3.013653543245392697e-17
9.999999999999981126e-01,2.983664205503572375e-17
9.999999999999981126e-01,2.953973296351971690e-17
9.999999999999981126e-01,2.924577846080972084e-17
9.999999999999981126e-01,2.895474914533002770e-17
9.999999999999981126e-01,2.866661590808582805e-17
9.999999999999981126e-01,2.838134992974924507e-17
9.999999999999982236e-01,2.809892267777805701e-17
9.999999999999982236e-01,2.781930590356302209e-17
9.999999999999982236e-01,2.754247163959964887e-17
9.999999999999982236e-01,2.726839219669401700e-17
9.999999999999982236e-01,2.699704016119054128e-17
9.999999999999982236e-01,2.672838839223121311e-17
9.999999999999982236e-01,2.646241001904209153e-17
9.999999999999983347e-01,2.619907843824300714e-17
9.999999999999983347e-01,2.593836731118966783e-17
9.999999999999983347e-01,2.568025056133665085e-17
9.999999999999983347e-01,2.542470237163030071e-17
9.999999999999983347e-01,2.517169718192760713e-17
9.999999999999983347e-01,2.492120968643709711e-17
9.999999999999983347e-01,2.467321483119060351e-17
9.999999999999984457e-01,2.442768781153485998e-17
9.999999999999984457e-01,2.418460406965159648e-17
9.999999999999984457e-01,2.394393929210224670e-17
9.999999999999984457e-01,2.370566940739373593e-17
9.999999999999984457e-01,2.346977058357350304e-17
9.999999999999984457e-01,2.323621922584349509e-17
9.999999999999984457e-01,2.300499197420116820e-17
9.999999999999985567e-01,2.277606570110400933e-17
9.999999999999985567e-01,2.254941750915400772e-17
9.999999999999985567e-01,2.232502472881001057e-17
9.999999999999985567e-01,2.210286491611806860e-17
9.999999999999986677e-01,2.188291585046752117e-17
9.999999999999986677e-01,2.166515553236942837e-17
9.999999999999986677e-01,2.144956218125395432e-17
9.999999999999986677e-01,2.123611423329436519e-17
9.999999999999986677e-01,2.102479033924800323e-17
9.999999999999986677e-01,2.081556936232188487e-17
9.999999999999986677e-01,2.060843037605944411e-17
9.999999999999986677e-01,2.040335266224537335e-17
9.999999999999987788e-01,2.020031570883574798e-17
9.999999999999987788e-01,1.999929920790431013e-17
9.999999999999987788e-01,1.980028305361218112e-17
9.999999999999987788e-01,1.960324734019765588e-17
9.999999999999987788e-01,1.940817235998326296e-17
9.999999999999987788e-01,1.921503860140682936e-17
9.999999999999987788e-01,1.902382674706795585e-17
9.999999999999987788e-01,1.883451767179670673e-17
9.999999999999987788e-01,1.864709244074154355e-17
9.999999999999987788e-01,1.846153230747349509e-17
9.999999999999988898e-01,1.827781871211331530e-17
9.999999999999988898e-01,1.809593327947321977e-17
9.999999999999988898e-01,1.791585781721980432e-17
9.999999999999988898e-01,1.773757431405517824e-17
9.999999999999988898e-01,1.756106493791393953e-17
9.999999999999988898e-01,1.738631203418035848e-17
9.999999999999988898e-01,1.721329812392328601e-17
9.999999999999988898e-01,1.704200590214617355e-17
9.999999999999988898e-01,1.687241823605817042e-17
9.999999999999988898e-01,1.670451816335877962e-17
9.999999999999990008e-01,1.653828889054201958e-17
9.999999999999990008e-01,1.637371379121741376e-17
9.999999999999990008e-01,1.621077640444537405e-17
9.999999999999990008e-01,1.604946043309260134e-17
9.999999999999990008e-01,1.588974974220045006e-17
9.999999999999990008e-01,1.573162835737175999e-17
9.999999999999990008e-01,1.557508046317377962e-17
9.999999999999990008e-01,1.542009040155470972e-17
9.999999999999990008e-01,1.526664267027934590e-17
9.999999999999990008e-01,1.511472192137700404e-17
9.999999999999990008e-01,1.496431295960705334e-17
9.999999999999991118e-01,1.481540074093973044e-17
9.999999999999991118e-01,1.466797037104990506e-17
9.999999999999991118e-01,1.452200710382905102e-17
9.999999999999991118e-01,1.437749633990884381e-17
9.999999999999991118e-01,1.423442362520157374e-17
9.999999999999991118e-01,1.409277464945501133e-17
9.999999999999991118e-01,1.395253524481968798e-17
9.999999999999991118e-01,1.381369138443341758e-17
9.999999999999991118e-01,1.367622918101691765e-17
9.999999999999991118e-01,1.354013488548539876e-17
9.999999999999991118e-01,1.340539488557394198e-17
9.999999999999991118e-01,1.327199570447464158e-17
9.999999999999991118e-01,1.313992399949017045e-17
9.999999999999992228e-01,1.300916656069790421e-17
9.999999999999992228e-01,1.287971030962923867e-17
9.999999999999992228e-01,1.275154229796198507e-17
9.999999999999992228e-01,1.262464970622402972e-17
9.999999999999992228e-01,1.249901984251253357e-17
9.999999999999992228e-01,1.237464014122323908e-17
9.999999999999992228e-01,1.225149816179418459e-17
9.999999999999992228e-01,1.212958158746190483e-17
9.999999999999992228e-01,1.200887822402828728e-17
9.999999999999992228e-01,1.188937599864227509e-17
9.999999999999992228e-01,1.177106295859113345e-17
9.999999999999992228e-01,1.165392727010543158e-17
9.999999999999992228e-01,1.153795721717594555e-17
9.999999999999992228e-01,1.142314120038061901e-17
9.999999999999992228e-01,1.130946773572571728e-17
9.999999999999993339e-01,1.119692545349603178e-17
9.999999999999993339e-01,1.108550309711817611e-17
9.999999999999993339e-01,1.097518952203515892e-17
9.999999999999993339e-01,1.086597369459074966e-17
9.999999999999993339e-01,1.075784469092634754e-17
9.999999999999993339e-01,1.065079169588885288e-17
9.999999999999993339e-01,1.054480400194782767e-17
9.999999999999993339e-01,1.043987100812574468e-17
9.999999999999993339e-01,1.033598221893662289e-17
9.999999999999993339e-01,1.023312724333669923e-17
9.999999999999993339e-01,1.013129579368554645e-17
9.999999999999993339e-01,1.003047768471608435e-17
9.999999999999993339e-01,9.930662832516990720e-18
9.999999999999993339e-01,9.831841253523090389e-18
9.999999999999993339e-01,9.734003063517236638e-18
9.999999999999993339e-01,9.637138476642079559e-18
9.999999999999993339e-01,9.541237804420325463e-18
9.999999999999994449e-01,9.446291454786770657e-18
9.999999999999994449e-01,9.352289931127951112e-18
9.999999999999994449e-01,9.259223831332689814e-18
9.999999999999994449e-01,9.167083846852084258e-18
9.999999999999994449e-01,9.075860761767533537e-18
9.999999999999994449e-01,8.985545451870006704e-18
9.999999999999994449e-01,8.896128883746507948e-18
9.999999999999994449e-01,8.807602113876960278e-18
9.999999999999994449e-01,8.719956287740022444e-18
9.999999999999994449e-01,8.633182638926586466e-18
9.999999999999994449e-01,8.547272488263943272e-18
9.999999999999994449e-01,8.462217242946821593e-18
9.999999999999994449e-01,8.378008395678303037e-18
9.999999999999994449e-01,8.294637523819265166e-18
9.999999999999994449e-01,8.212096288545115387e-18
9.999999999999994449e-01,8.130376434012678335e-18
9.999999999999994449e-01,8.049469786533612937e-18
9.999999999999994449e-01,7.969368253757231089e-18
9.999999999999994449e-01,7.890063823861434518e-18
9.999999999999994449e-01,7.811548564750566503e-18
9.999999999999995559e-01,7.733814623262944082e-18
9.999999999999995559e-01,7.656854224384590226e-18
9.999999999999995559e-01,7.580659670471910018e-18
9.999999999999995559e-01,7.505223340482089054e-18
9.999999999999995559e-01,7.430537689210070806e-18
9.999999999999995559e-01,7.356595246534739946e-18
9.999999999999995559e-01,7.283388616671008247e-18
9.999999999999995559e-01,7.210910477430406936e-18
9.999999999999995559e-01,7.139153579489012995e-18
9.999999999999995559e-01,7.068110745661650899e-18
9.999999999999995559e-01,6.997774870184848869e-18
9.999999999999995559e-01,6.928138918005389570e-18
9.999999999999995559e-01,6.859195924076974358e-18
9.999999999999995559e-01,6.790938992663867102e-18
9.999999999999995559e-01,6.723361296650580032e-18
9.999999999999995559e-01,6.656456076859322627e-18
9.999999999999995559e-01,6.590216641374224382e-18
9.999999999999995559e-01,6.524636364871337679e-18
9.999999999999995559e-01,6.459708687956728017e-18
9.999999999999995559e-01,6.395427116509729591e-18
9.999999999999995559e-01,6.331785221033695051e-18
9.999999999999995559e-01,6.268776636013173239e-18
9.999999999999995559e-01,6.206395059276592781e-18
9.999999999999995559e-01,6.144634251366633212e-18
9.999999999999995559e-01,6.083488034915527266e-18
9.999999999999995559e-01,6.022950294027457507e-18
9.999999999999996669e-01,5.963014973667103616e-18
9.999999999999996669e-01,5.903676079053406642e-18
9.999999999999996669e-01,5.844927675060649468e-18
9.999999999999996669e-01,5.786763885624225762e-18
9.999999999999996669e-01,5.729178893153172029e-18
9.999999999999996669e-01,5.672166937948523668e-18
9.999999999999996669e-01,5.615722317626662276e-18
9.999999999999996669e-01,5.559839386549593980e-18
9.999999999999996669e-01,5.504512555259718281e-18
9.999999999999996669e-01,5.449736289921000981e-18
9.999999999999996669e-01,5.395505111765711527e-18
9.999999999999996669e-01,5.341813596545881180e-18
9.999999999999996669e-01,5.288656373991387157e-18
9.999999999999996669e-01,5.236028127272278448e-18
9.999999999999996669e-01,5.183923592467214524e-18
9.999999999999996669e-01,5.132337558037174167e-18
9.999999999999996669e-01,5.081264864303690235e-18
9.999999999999996669e-01,5.030700402933346773e-18
9.999999999999996669e-01,4.980639116426339080e-18
9.999999999999996669e-01,4.931075997610836972e-18
9.999999999999996669e-01,4.882006089142369344e-18
9.999999999999996669e-01,4.833424483007496611e-18
9.999999999999996669e-01,4.785326320033464326e-18
9.999999999999996669e-01,4.737706789401698633e-18
9.999999999999996669e-01,4.690561128166839939e-18
9.999999999999996669e-01,4.643884620780537468e-18
9.999999999999996669e-01,4.597672598619339123e-18
9.999999999999996669e-01,4.551920439518254368e-18
9.999999999999996669e-01,4.506623567307984070e-18
9.999999999999996669e-01,4.461777451357408915e-18
9.999999999999996669e-01,4.417377606120617615e-18
9.999999999999996669e-01,4.373419590687814709e-18
9.999999999999996669e-01,4.329899008341642546e-18
9.999999999999996669e-01,4.286811506116980719e-18
9.999999999999997780e-01,4.244152774365746758e-18
9.999999999999997780e-01,4.201918546326020150e-18
9.999999999999997780e-01,4.160104597694914215e-18
9.999999999999997780e-01,4.118706746206246638e-18
9.999999999999997780e-01,4.077720851212390797e-18
9.999999999999997780e-01,4.037142813269722431e-18
9.999999999999997780e-01,3.996968573729051371e-18
9.999999999999997780e-01,3.957194114329266506e-18
9.999999999999997780e-01,3.917815456795605281e-18
9.999999999999997780e-01,3.878828662441907566e-18
9.999999999999997780e-01,3.840229831776273025e-18
9.999999999999997780e-01,3.802015104111470138e-18
9.999999999999997780e-01,3.764180657178412850e-18
9.999999999999997780e-01,3.726722706744009846e-18
9.999999999999997780e-01,3.689637506232824857e-18
9.999999999999997780e-01,3.652921346351970221e-18
9.999999999999997780e-01,3.616570554720518668e-18
9.999999999999997780e-01,3.580581495501826350e-18
9.999999999999997780e-01,3.544950569040027429e-18
9.999999999999997780e-01,3.509674211500148643e-18
9.999999999999997780e-01,3.474748894511293038e-18
9.999999999999997780e-01,3.440171124814133929e-18
9.999999999999997780e-01,3.405937443911165634e-18
9.999999999999997780e-01,3.372044427720935496e-18
9.999999999999997780e-01,3.338488686235700588e-18
9.999999999999997780e-01,3.305266863182029559e-18
9.999999999999997780e-01,3.272375635685478964e-18
9.999999999999997780e-01,3.239811713937906588e-18
9.999999999999997780e-01,3.207571840868570377e-18
9.999999999999997780e-01,3.175652791818481028e-18
9.999999999999997780e-01,3.144051374217559126e-18
9.999999999999997780e-01,3.112764427265663781e-18
9.999999999999997780e-01,3.081788821616139227e-18
9.999999999999997780e-01,3.051121459062949429e-18
9.999999999999997780e-01,3.020759272230920369e-18
9.999999999999997780e-01,2.990699224268635109e-18
9.999999999999997780e-01,2.960938308545032035e-18
9.999999999999997780e-01,2.931473548348376994e-18
9.999999999999997780e-01,2.902301996588662055e-18
9.999999999999997780e-01,2.873420735502956715e-18
9.999999999999997780e-01,2.844826876363279379e-18
9.999999999999997780e-01,2.816517559187997913e-18
9.999999999999997780e-01,2.788489952455481607e-18
9.999999999999997780e-01,2.760741252821016441e-18
9.999999999999997780e-01,2.733268684836526423e-18
9.999999999999997780e-01,2.706069500672699262e-18
9.999999999999997780e-01,2.679140979844455069e-18
9.999999999999997780e-01,2.652480428938570558e-18
9.999999999999997780e-01,2.626085181344401301e-18
9.999999999999997780e-01,2.599952596987275245e-18
9.999999999999997780e-01,2.574080062064200811e-18
9.999999999999997780e-01,2.548464988782552870e-18
9.999999999999997780e-01,2.523104815101343698e-18
9.999999999999998890e-01,2.497997004474711062e-18
9.999999999999998890e-01,2.473139045598500121e-18
9.999999999999998890e-01,2.448528452158830965e-18
9.999999999999998890e-01,2.424162762583522296e-18
9.999999999999998890e-01,2.400039539795985321e-18
9.999999999999998890e-01,2.376156370971226145e-18
9.999999999999998890e-01,2.352510867294783667e-18
9.999999999999998890e-01,2.329100663723562975e-18
9.999999999999998890e-01,2.305923418749383155e-18
9.999999999999998890e-01,2.282976814164876650e-18
9.999999999999998890e-01,2.260258554831388509e-18
9.999999999999998890e-01,2.237766368449677097e-18
9.999999999999998890e-01,2.215498005332408992e-18
9.999999999999998890e-01,2.193451238179244272e-18
9.999999999999998890e-01,2.171623861854147778e-18
9.999999999999998890e-01,2.150013693164615527e-18
9.999999999999998890e-01,2.128618570643556216e-18
9.999999999999998890e-01,2.107436354332883717e-18
9.999999999999998890e-01,2.086464925569569757e-18
9.999999999999998890e-01,2.065702186773823978e-18
9.999999999999998890e-01,2.045146061239080522e-18
9.999999999999998890e-01,2.024794492924523762e-18
9.999999999999998890e-01,2.004645446249233739e-18
9.999999999999998890e-01,1.984696905888675840e-18
9.999999999999998890e-01,1.964946876573208851e-18
9.999999999999998890e-01,1.945393382888321342e-18
9.999999999999998890e-01,1.926034469077270072e-18
9.999999999999998890e-01,1.906868198845271070e-18
9.999999999999998890e-01,1.887892655165912097e-18
9.999999999999998890e-01,1.869105940089492954e-18
9.999999999999998890e-01,1.850506174553000138e-18
9.999999999999998890e-01,1.832091498192375281e-18
9.999999999999998890e-01,1.813860069156254995e-18
9.999999999999998890e-01,1.795810063921828092e-18
9.999999999999998890e-01,1.777939677112520892e-18
9.999999999999998890e-01,1.760247121317242144e-18
9.999999999999998890e-01,1.742730626911808114e-18
9.999999999999998890e-01,1.725388441881767614e-18
9.999999999999998890e-01,1.708218831647240801e-18
9.999999999999998890e-01,1.691220078889494761e-18
9.999999999999998890e-01,1.674390483379008048e-18
9.999999999999998890e-01,1.657728361805605197e-18
9.999999999999998890e-01,1.641232047609921296e-18
9.999999999999998890e-01,1.624899890816785739e-18
9.999999999999998890e-01,1.608730257870257466e-18
9.999999999999998890e-01,1.592721531470097722e-18
9.999999999999998890e-01,1.576872110410074945e-18
9.999999999999998890e-01,1.561180409417879355e-18
9.999999999999998890e-01,1.545644858996404559e-18
9.999999999999998890e-01,1.530263905266942383e-18
9.999999999999998890e-01,1.515036009813611833e-18
9.999999999999998890e-01,1.499959649529545666e-18
9.999999999999998890e-01,1.485033316464617893e-18
9.999999999999998890e-01,1.470255517674465124e-18
9.999999999999998890e-01,1.455624775071329262e-18
9.999999999999998890e-01,1.441139625276073672e-18
9.999999999999998890e-01,1.426798619471875481e-18
9.999999999999998890e-01,1.412600323259376769e-18
9.999999999999998890e-01,1.398543316513070677e-18
9.999999999999998890e-01,1.384626193239421415e-18
9.999999999999998890e-01,1.370847561436094964e-18
9.999999999999998890e-01,1.357206042952790800e-18
9.999999999999998890e-01,1.343700273353455279e-18
9.999999999999998890e-01,1.330328901779675624e-18
9.999999999999998890e-01,1.317090590815716716e-18
9.999999999999998890e-01,1.303984016354621210e-18
9.999999999999998890e-01,1.291007867465827456e-18
9.999999999999998890e-01,1.278160846264103428e-18
9.999999999999998890e-01,1.265441667779603066e-18
9.999999999999998890e-01,1.252849059829489377e-18
9.999999999999998890e-01,1.240381762890560554e-18
9.999999999999998890e-01,1.228038529973328629e-18
9.999999999999998890e-01,1.215818126497345171e-18
9.999999999999998890e-01,1.203719330167594906e-18
9.999999999999998890e-01,1.191740930852381173e-18
9.999999999999998890e-01,1.179881730462164891e-18
9.999999999999998890e-01,1.168140542829784438e-18
9.999999999999998890e-01,1.156516193591862075e-18
9.999999999999998890e-01,1.145007520071229014e-18
9.999999999999998890e-01,1.133613371160763137e-18
9.999999999999998890e-01,1.122332607208140971e-18
9.999999999999998890e-01,1.111164099901897547e-18
9.999999999999998890e-01,1.100106732158619873e-18
9.999999999999998890e-01,1.089159398011103174e-18
9.999999999999998890e-01,1.078321002497857979e-18
9.999999999999998890e-01,1.067590461553481564e-18
9.999999999999998890e-01,1.056966701900275288e-18
9.999999999999998890e-01,1.046448660940940242e-18
9.999999999999998890e-01,1.036035286652189659e-18
9.999999999999998890e-01,1.025725537479644551e-18
9.999999999999998890e-01,1.015518382233551931e-18
9.999999999999998890e-01,1.005412799985689388e-18
9.999999999999998890e-01,9.954077799672944697e-19
9.999999999999998890e-01,9.855023214678793950e-19
9.999999999999998890e-01,9.756954337351840073e-19
9.999999999999998890e-01,9.659861358761194169e-19
9.999999999999998890e-01,9.563734567585632932e-19
9.999999999999998890e-01,9.468564349143344027e-19
9.999999999999998890e-01,9.374341184429321267e-19
9.999999999999998890e-01,9.281055649163658627e-19
9.999999999999998890e-01,9.188698412849339097e-19
9.999999999999998890e-01,9.097260237838048874e-19
9.999999999999998890e-01,9.006731978407281369e-19
9.999999999999998890e-01,8.917104579844657662e-19
9.999999999999998890e-01,8.828369077542652763e-19
9.999999999999998890e-01,8.740516596102342929e-19
9.999999999999998890e-01,8.653538348444777732e-19
9.999999999999998890e-01,8.567425634933103639e-19
9.999999999999998890e-01,8.482169842501540042e-19
9.999999999999998890e-01,8.397762443794282501e-19
9.999999999999998890e-01,8.314194996312925336e-19
9.999999999999998890e-01,8.231459141571221047e-19
1.000000000000000000e+00,8.149546604259985536e-19


==> data/prange_GV_SR_q2_m6_eta6.txt <==
R,w
1.438343154946952751e-04,6.919830160725733148e-02
6.736040767289952491e-03,6.868262275366938951e-02
1.330091751158857249e-02,6.816966074380269303e-02
1.983838609183286028e-02,6.765941558213582618e-02
2.634837021405422863e-02,6.715188710453354193e-02
3.283079575416170126e-02,6.664707497843692929e-02
3.928559076461368704e-02,6.614497870310057093e-02
4.571268548040896551e-02,6.564559760988127046e-02
5.211201232448903209e-02,6.514893086257085575e-02
5.848350591248396846e-02,6.465497745777785965e-02
6.482710305683125895e-02,6.416373622535583021e-02
7.114274277028909133e-02,6.367520582887604974e-02
7.743036626878152529e-02,6.318938476614906208e-02
8.368991697366867655e-02,6.270627136978795813e-02
8.992134051337985490e-02,6.222586380781739562e-02
9.612458472443352608e-02,6.174816008432660458e-02
1.022995996518716311e-01,6.127315804016374851e-02
1.084463375490510861e-01,6.080085535367580479e-02
1.145647528768763967e-01,6.033124954148736535e-02
1.206548023024197613e-01,5.986433795932202123e-02
1.267164446969756275e-01,5.940011780286238996e-02
1.327496411334955217e-01,5.893858610865303910e-02
1.387543548834895279e-01,5.847973975503903410e-02
1.447305514133390147e-01,5.802357546314435011e-02
1.506781983800481450e-01,5.757008979788755948e-02
1.565972656264615903e-01,5.711927916903269953e-02
1.624877251758938268e-01,5.667113983227919927e-02
1.683495512262577209e-01,5.622566789038361407e-02
1.741827201436441097e-01,5.578285929431731072e-02
1.799872104553718044e-01,5.534270984445758407e-02
1.857630028425436564e-01,5.490521519180982524e-02
1.915100801320535062e-01,5.447037083926481449e-02
1.972284272881291711e-01,5.403817214288356152e-02
2.029180314033690591e-01,5.360861431321425202e-02
2.085788816892887310e-01,5.318169241663828900e-02
2.142109694664162678e-01,5.275740137674331254e-02
2.198142881538805993e-01,5.233573597572691721e-02
2.253888332585808341e-01,5.191669085582416993e-02
2.309346023638894074e-01,5.150026052076237676e-02
2.364515951179168018e-01,5.108643933724115599e-02
2.419398132213623764e-01,5.067522153643495147e-02
2.473992604149090058e-01,5.026660121552221222e-02
2.528299424662455719e-01,4.986057233923375104e-02
2.582318671566636858e-01,4.945712874142462606e-02
2.636050442672850380e-01,4.905626412666514585e-02
2.689494855648713045e-01,4.865797207185453693e-02
2.742652047872961019e-01,4.826224602785094547e-02
2.795522176286393545e-01,4.786907932112082625e-02
2.848105417239250592e-01,4.747846515540599804e-02
2.900401966335380832e-01,4.709039661340563843e-02
2.952412038272688166e-01,4.670486665847672220e-02
3.004135866680730516e-01,4.632186813634666528e-02
3.055573703954985731e-01,4.594139377684125503e-02
3.106725821088113237e-01,4.556343619562580605e-02
3.157592507498441226e-01,4.518798789595734888e-02
3.208174070855254190e-01,4.481504127045110586e-02
3.258470836901747880e-01,4.444458860285494667e-02
3.308483149275103230e-01,4.407662206983525843e-02
3.358211369324084483e-01,4.371113374277193347e-02
3.407655875924348043e-01,4.334811558956049721e-02
3.456817065291042379e-01,4.298755947642437375e-02
3.505695350789561626e-01,4.262945716973151611e-02
3.554291162743921095e-01,4.227380033781846791e-02
3.602604948243137706e-01,4.192058055281953216e-02
3.650637170945790766e-01,4.156978929249974253e-02
3.698388310882384511e-01,4.122141794209392002e-02
3.745858864256315091e-01,4.087545779614649988e-02
3.793049343242941296e-01,4.053190006035536225e-02
3.839960275787260846e-01,4.019073585341609300e-02
3.886592205399819200e-01,3.985195620886962387e-02
3.932945690951515916e-01,3.951555207694797123e-02
3.979021306466945518e-01,3.918151432642109216e-02
4.024819640916539321e-01,3.884983374644259552e-02
4.070341298007751352e-01,3.852050104839310068e-02
4.115586895974844284e-01,3.819350686772362419e-02
4.160557067368095829e-01,3.786884176579396327e-02
4.205252458841932661e-01,3.754649623170893541e-02
4.249673730942329364e-01,3.722646068415064180e-02
4.293821557893620078e-01,3.690872547320523528e-02
4.337696627384418635e-01,3.659328088218668368e-02
4.381299640353295555e-01,3.628011712945294204e-02
4.424631310773844417e-01,3.596922437021690677e-02
4.467692365439379643e-01,3.566059269835082646e-02
4.510483543747479951e-01,3.535421214818235819e-02
4.553005597484007794e-01,3.505007269628521854e-02
4.595259290607277558e-01,3.474816426325947477e-02
4.637245399032005055e-01,3.444847671550425872e-02
4.678964710413248129e-01,3.415099986698141160e-02
4.720418023930543772e-01,3.385572348096860251e-02
4.761606150071934218e-01,3.356263727180441164e-02
4.802529910418424919e-01,3.327173090662120802e-02
4.843190137428611264e-01,3.298299400706806300e-02
4.883587674223746067e-01,3.269641615102167331e-02
4.923723374372955819e-01,3.241198687428747949e-02
4.963598101679216335e-01,3.212969567228680240e-02
5.003212729965659245e-01,3.184953200173284288e-02
5.042568142862526859e-01,3.157148528229384438e-02
5.081665233594850895e-01,3.129554489824232233e-02
5.120504904770586396e-01,3.102170020009308027e-02
5.159088068169761510e-01,3.074994050622545036e-02
5.197415644534296719e-01,3.048025510449266229e-02
5.235488563358690062e-01,3.021263325381706374e-02
5.273307762681749278e-01,2.994706418576985676e-02
5.310874188879006752e-01,2.968353710613795896e-02
5.348188796456426752e-01,2.942204119647402402e-02
5.385252547845020832e-01,2.916256561563214736e-02
5.422066413196580115e-01,2.890509950128814301e-02
5.458631370180674347e-01,2.864963197144321239e-02
5.494948403782589086e-01,2.839615212591354090e-02
5.531018506102748367e-01,2.814464904780198881e-02
5.566842676157286451e-01,2.789511180495447482e-02
5.602421919679914097e-01,2.764752945139990412e-02
5.637757248925292508e-01,2.740189102877260349e-02
5.672849682473501964e-01,2.715818556771977879e-02
5.707700245036206876e-01,2.691640208929033454e-02
5.742309967264118686e-01,2.667652960630767858e-02
5.776679885556090799e-01,2.643855712472444400e-02
5.810811041869481386e-01,2.620247364496158804e-02
5.844704483532320305e-01,2.596826816322836753e-02
5.878361263056908204e-01,2.573592967282589683e-02
5.911782437955055425e-01,2.550544716543295606e-02
5.944969070555019552e-01,2.527680963237350850e-02
5.977922227819907341e-01,2.505000606586810577e-02
6.010642981167962917e-01,2.482502546026590928e-02
6.043132406294446923e-01,2.460185681325980159e-02
6.075391582995242068e-01,2.438048912708356067e-02
6.107421594992308300e-01,2.416091140969047271e-02
6.139223529760684528e-01,2.394311267591556561e-02
6.170798478357472083e-01,2.372708194861841355e-02
6.202147535252541255e-01,2.351280825980871236e-02
6.233271798161013066e-01,2.330028065175403576e-02
6.264172367877707259e-01,2.308948817806879758e-02
6.294850348113194549e-01,2.288041990478692847e-02
6.325306845331937211e-01,2.267306491141508895e-02
6.355542968592178266e-01,2.246741229196868792e-02
6.385559829387708053e-01,2.226345115599025204e-02
6.415358541491635869e-01,2.206117062954906713e-02
6.444940220801838038e-01,2.186055985622465184e-02
6.474305985188524293e-01,2.166160799807092738e-02
6.503456954343593832e-01,2.146430423656377207e-02
6.532394249632035299e-01,2.126863777352995533e-02
6.561118993945033173e-01,2.107459783206011225e-02
6.589632311555229105e-01,2.088217365740266743e-02
6.617935327973805126e-01,2.069135451784124766e-02
6.646029169809493098e-01,2.050212970555466765e-02
6.673914964629645841e-01,2.031448853745909319e-02
6.701593840823019121e-01,2.012842035603436275e-02
6.729066927464724124e-01,1.994391453013197660e-02
6.756335354183002906e-01,1.976096045576680379e-02
6.783400251027948968e-01,1.957954755689189988e-02
6.810262748342268413e-01,1.939966528615610225e-02
6.836923976633773048e-01,1.922130312564606508e-02
6.863385066450021776e-01,1.904445058761071799e-02
6.889647148254769427e-01,1.886909721516988672e-02
6.915711352306364024e-01,1.869523258300662821e-02
6.941578808538160228e-01,1.852284629804285335e-02
6.967250646440644735e-01,1.835192800010011088e-02
6.992727994945682202e-01,1.818246736254336762e-02
7.018011982312555297e-01,1.801445409290950567e-02
7.043103736015923211e-01,1.784787793352031124e-02
7.068004382635740823e-01,1.768272866207935487e-02
7.092715047748894275e-01,1.751899609225471971e-02
7.117236855822890451e-01,1.735667007424532629e-02
7.141570930111312832e-01,1.719574049533300480e-02
7.165718392551210236e-01,1.703619728041884038e-02
7.189680363662204199e-01,1.687803039254602913e-02
7.213457962447566985e-01,1.672122983340691357e-02
7.237052306297071524e-01,1.656578564383617835e-02
7.260464510891633250e-01,1.641168790428970681e-02
7.283695690109855958e-01,1.625892673530881724e-02
7.306746955936200827e-01,1.610749229797149920e-02
7.329619418371109418e-01,1.595737479432882827e-02
7.352314185342789798e-01,1.580856446782824207e-02
7.374832362620798998e-01,1.566105160372321600e-02
7.397175053731415151e-01,1.551482652946919311e-02
7.419343359874588373e-01,1.536987961510728057e-02
7.441338379842792339e-01,1.522620127363395054e-02
7.463161209941460150e-01,1.508378196135829602e-02
7.484812943911145489e-01,1.494261217824671174e-02
7.506294672851417937e-01,1.480268246825443973e-02
7.527607485146270427e-01,1.466398341964582179e-02
7.548752466391321914e-01,1.452650566530127273e-02
7.569730699322591017e-01,1.439023988301278874e-02
7.590543263746860614e-01,1.425517679576753134e-02
7.611191236473743293e-01,1.412130717201922313e-02
7.631675691249170113e-01,1.398862182594898772e-02
7.651997698690602423e-01,1.385711161771382982e-02
7.672158326223709190e-01,1.372676745368447970e-02
7.692158638020671901e-01,1.359758028667162021e-02
7.711999694939867256e-01,1.346954111614218595e-02
7.731682554467198543e-01,1.334264098842396530e-02
7.751208270658846988e-01,1.321687099690018602e-02
7.770577894085513027e-01,1.309222228219360760e-02
7.789792471778150817e-01,1.296868603234002833e-02
7.808853047175042805e-01,1.284625348295255660e-02
7.827760660070418597e-01,1.272491591737512362e-02
7.846516346564413880e-01,1.260466466682665966e-02
7.865121139014428220e-01,1.248549111053571213e-02
7.883576065987927262e-01,1.236738667586521033e-02
7.901882152216456179e-01,1.225034283842880468e-02
7.920040418551148598e-01,1.213435112219724520e-02
7.938051881919472308e-01,1.201940309959624413e-02
7.955917555283313902e-01,1.190549039159554019e-02
7.973638447598381251e-01,1.179260466778891958e-02
7.991215563774789477e-01,1.168073764646652794e-02
8.008649904639006945e-01,1.156988109467811665e-02
8.025942466896999195e-01,1.146002682828842906e-02
8.043094243098585228e-01,1.135116671202461569e-02
8.060106221603063892e-01,1.124329265951532625e-02
8.076979386545912742e-01,1.113639663332292862e-02
8.093714717806796966e-01,1.103047064496728846e-02
8.110313190978634124e-01,1.092550675494261166e-02
8.126775777337902351e-01,1.082149707272653423e-02
8.143103443815936648e-01,1.071843375678285804e-02
8.159297152971463074e-01,1.061630901455643157e-02
8.175357862964158784e-01,1.051511510246166091e-02
8.191286527529296757e-01,1.041484432586419449e-02
8.207084095953498526e-01,1.031548903905574535e-02
8.222751513051429484e-01,1.021704164522312108e-02
8.238289719143621070e-01,1.011949459641024555e-02
8.253699650035258850e-01,1.002284039347438142e-02
8.268982236995969792e-01,9.927071586036284589e-03
8.284138406740628735e-01,9.832180772424098034e-03
8.299169081411037485e-01,9.738160599612173327e-03
8.314075178558653079e-01,9.645003763153530904e-03
8.328857611128194227e-01,9.552703007107154337e-03
8.343517287442174801e-01,9.461251123959870529e-03
8.358055111186378783e-01,9.370640954542621553e-03
8.372471981396134577e-01,9.280865387942273045e-03
8.386768792443550780e-01,9.191917361407687601e-03
8.400946434025562404e-01,9.103789860251253196e-03
8.415005791152830872e-01,9.016475917745609900e-03
8.428947744139504428e-01,8.929968615015373631e-03
8.442773168593703526e-01,8.844261080924948129e-03
8.456482935408901058e-01,8.759346491961257641e-03
8.470077910756026451e-01,8.675218072112508838e-03
8.483558956076402424e-01,8.591869092742392133e-03
8.496926928075335672e-01,8.509292872460758050e-03
8.510182678716549098e-01,8.427482776989701774e-03
8.523327055217297943e-01,8.346432219026032537e-03
8.536360900044186462e-01,8.266134658099973456e-03
8.549285050909753991e-01,8.186583600429888849e-03
8.562100340769633888e-01,8.107772598773956702e-03
8.574807597820494065e-01,8.029695252277866888e-03
8.587407645498583708e-01,7.952345206319336168e-03
8.599901302478931697e-01,7.875716152349396607e-03
8.612289382675228921e-01,7.799801827730194585e-03
8.624572695240229070e-01,7.724596015570238915e-03
8.636752044566867736e-01,7.650092544556134390e-03
8.648828230289914432e-01,7.576285288781632599e-03
8.660802047288227445e-01,7.503168167573913243e-03
8.672674285687609341e-01,7.430735145316833164e-03
8.684445730864144286e-01,7.358980231272095433e-03
8.696117163448174869e-01,7.287897479397311556e-03
8.707689359328752987e-01,7.217480988161890064e-03
8.719163089658641397e-01,7.147724900360498228e-03
8.730539120859853730e-01,7.078623402924017101e-03
8.741818214629618611e-01,7.010170726728754027e-03
8.753001127946908877e-01,6.942361146402991484e-03
8.764088613079424883e-01,6.875188980131823752e-03
8.775081417591064081e-01,6.808648589459675125e-03
8.785980284349790281e-01,6.742734379091417339e-03
8.796785951536024717e-01,6.677440796691144244e-03
8.807499152651429020e-01,6.612762332679455492e-03
8.818120616528122291e-01,6.548693520029016772e-03
8.828651067338344482e-01,6.485228934058299456e-03
8.839091224604457286e-01,6.422363192224213486e-03
8.849441803209415758e-01,6.360090953912811255e-03
8.859703513407581887e-01,6.298406920228774575e-03
8.869877060835924532e-01,6.237305833783598867e-03
8.879963146525612361e-01,6.176782478482229118e-03
8.889962466913902128e-01,6.116831679308939486e-03
8.899875713856443271e-01,6.057448302111606564e-03
8.909703574639882273e-01,5.998627253385084047e-03
8.919446731994801203e-01,5.940363480053566930e-03
8.929105864109014856e-01,5.882651969251757006e-03
8.938681644641102153e-01,5.825487748105494072e-03
8.948174742734320564e-01,5.768865883511137271e-03
8.957585823030780325e-01,5.712781481914327997e-03
8.966915545685892885e-01,5.657229689087986922e-03
8.976164566383151300e-01,5.602205689909415913e-03
8.985333536349100481e-01,5.547704708137132790e-03
8.994423102368641620e-01,5.493722006186724238e-03
9.003433906800559772e-01,5.440252884906310142e-03
9.012366587593295675e-01,5.387292683351529998e-03
9.021221778300988481e-01,5.334836778559896159e-03
9.030000108099696110e-01,5.282880585325046459e-03
9.038702201803885394e-01,5.231419555970336782e-03
9.047328679883127611e-01,5.180449180122280971e-03
9.055880158479012731e-01,5.129964984483525829e-03
9.064357249422234641e-01,5.079962532605928477e-03
9.072760560249902850e-01,5.030437424663099406e-03
9.081090694223048487e-01,4.981385297222972429e-03
9.089348250344280178e-01,4.932801823020241914e-03
9.097533823375671957e-01,4.884682710728583191e-03
9.105648003856746664e-01,4.837023704733157438e-03
9.113691378122686926e-01,4.789820584902790453e-03
9.121664528322677157e-01,4.743069166362356114e-03
9.129568032438394320e-01,4.696765299265228365e-03
9.137402464302670779e-01,4.650904868565690700e-03
9.145168393618247071e-01,4.605483793791795809e-03
9.152866385976705654e-01,4.560498028818094247e-03
9.160497002877515671e-01,4.515943561638723937e-03
9.168060801747188737e-01,4.471816414140734712e-03
9.175558335958590161e-01,4.428112641877529100e-03
9.182990154850302345e-01,4.384828333842923261e-03
9.190356803746146941e-01,4.341959612245202722e-03
9.197658823974785847e-01,4.299502632281721956e-03
9.204896752889422107e-01,4.257453581913857830e-03
9.212071123887600743e-01,4.215808681642237155e-03
9.219182466431073975e-01,4.174564184282712753e-03
9.226231306065769688e-01,4.133716374742470515e-03
9.233218164441824305e-01,4.093261569796846806e-03
9.240143559333717782e-01,4.053196117866438193e-03
9.247008004660418612e-01,4.013516398795078516e-03
9.253812010505643171e-01,3.974218823628038015e-03
9.260556083138162808e-01,3.935299834390999611e-03
9.267240725032147575e-01,3.896755903869586393e-03
9.273866434887599874e-01,3.858583535389406485e-03
9.280433707650777020e-01,3.820779262597006048e-03
9.286943034534711483e-01,3.783339649241207383e-03
9.293394903039740029e-01,3.746261288955259755e-03
9.299789796974076150e-01,3.709540805039711429e-03
9.306128196474430236e-01,3.673174850245845054e-03
9.312410578026616426e-01,3.637160106560120496e-03
9.318637414486221626e-01,3.601493284989106414e-03
9.324809175099284531e-01,3.566171125345312613e-03
9.330926325522983511e-01,3.531190396033813406e-03
9.336989327846362263e-01,3.496547893839515447e-03
9.342998640611019923e-01,3.462240443715533609e-03
9.348954718831865573e-01,3.428264898572114597e-03
9.354858014017830570e-01,3.394618139066527679e-03
9.360708974192608611e-01,3.361297073393833615e-03
9.366508043915403592e-01,3.328298637078374797e-03
9.372255664301618605e-01,3.295619792766401202e-03
9.377952273043606013e-01,3.263257530019346864e-03
9.383598304431364223e-01,3.231208865108155855e-03
9.389194189373243349e-01,3.199470840808371543e-03
9.394740355416609789e-01,3.168040526196392887e-03
9.400237226768518584e-01,3.136915016446435028e-03
9.405685224316358006e-01,3.106091432628558472e-03
9.411084765648456418e-01,3.075566921507616805e-03
9.416436265074695777e-01,3.045338655343114709e-03
9.421740133647050763e-01,3.015403831690202652e-03
9.426996779180141228e-01,2.985759673201469986e-03
9.432206606271730243e-01,2.956403427429822248e-03
9.437370016323184396e-01,2.927332366632344213e-03
9.442487407559927437e-01,2.898543787575082794e-03
9.447559175051800651e-01,2.870035011339027321e-03
9.452585710733436564e-01,2.841803383126912958e-03
9.457567403424560482e-01,2.813846272071136509e-03
9.462504638850252059e-01,2.786161071042710449e-03
9.467397799661175783e-01,2.758745196461145910e-03
9.472247265453725973e-01,2.731596088105572081e-03
9.477053412790168441e-01,2.704711208926700427e-03
9.481816615218692235e-01,2.678088044859935554e-03
9.486537243293429178e-01,2.651724104639541224e-03
9.491215664594424561e-01,2.625616919613757861e-03
9.495852243747509025e-01,2.599764043561182941e-03
9.500447342444170440e-01,2.574163052508006162e-03
9.505001319461319209e-01,2.548811544546445915e-03
9.509514530681031363e-01,2.523707139654120333e-03
9.513987329110180635e-01,2.498847479514691196e-03
9.518420064900061650e-01,2.474230227339392543e-03
9.522813085365902097e-01,2.449853067689717646e-03
9.527166735006338261e-01,2.425713706301200600e-03
9.531481355522812837e-01,2.401809869908173682e-03
9.535757285838895037e-01,2.378139306069788038e-03
9.539994862119541841e-01,2.354699782996939883e-03
9.544194417790289320e-01,2.331489089380365913e-03
9.548356283556362900e-01,2.308505034219822481e-03
9.552480787421726571e-01,2.285745446654269177e-03
9.556568254708037724e-01,2.263208175793291876e-03
9.560619008073550917e-01,2.240891090549459921e-03
9.564633367531927277e-01,2.218792079471838211e-03
9.568611650470976171e-01,2.196909050580589991e-03
9.572554171671323608e-01,2.175239931202581009e-03
9.576461243324979611e-01,2.153782667808226605e-03
9.580333175053851180e-01,2.132535225849266879e-03
9.584170273928166450e-01,2.111495589597691975e-03
9.587972844484806689e-01,2.090661761985762850e-03
9.591741188745582791e-01,2.070031764447022131e-03
9.595475606235392974e-01,2.049603636758543564e-03
9.599176394000333845e-01,2.029375436884100874e-03
9.602843846625694901e-01,2.009345240818504949e-03
9.606478256253906389e-01,1.989511142432928096e-03
9.610079912602359498e-01,1.969871253321437386e-03
9.613649102981173256e-01,1.950423702648461724e-03
9.617186112310860402e-01,1.931166636997390168e-03
9.620691223139915538e-01,1.912098220220239493e-03
9.624164715662311131e-01,1.893216633288307945e-03
9.627606867734902485e-01,1.874520074144041780e-03
9.631017954894749433e-01,1.856006757553796708e-03
9.634398250376354778e-01,1.837674914961746854e-03
9.637748025128802798e-01,1.819522794344824576e-03
9.641067547832826712e-01,1.801548660068658624e-03
9.644357084917759559e-01,1.783750792744673470e-03
9.647616900578419585e-01,1.766127489088112389e-03
9.650847256791900142e-01,1.748677061777156871e-03
9.654048413334258560e-01,1.731397839313079945e-03
9.657220627797135082e-01,1.714288165881375052e-03
9.660364155604256320e-01,1.697346401214029632e-03
9.663479250027869893e-01,1.680570920452704444e-03
9.666566162205070256e-01,1.663960114012990807e-03
9.669625141154051251e-01,1.647512387449687849e-03
9.672656433790256525e-01,1.631226161323032784e-03
9.675660284942432243e-01,1.615099871066054621e-03
9.678636937368605420e-01,1.599131966852818457e-03
9.681586631771954554e-01,1.583320913467739207e-03
9.684509606816604776e-01,1.567665190175822993e-03
9.687406099143307525e-01,1.552163290594012028e-03
9.690276343385056945e-01,1.536813722563413120e-03
9.693120572182588601e-01,1.521615008022552491e-03
9.695939016199801586e-01,1.506565682881616996e-03
9.698731904139095139e-01,1.491664296897622123e-03
9.701499462756584258e-01,1.476909413550642073e-03
9.704241916877254237e-01,1.462299609920914576e-03
9.706959489410007524e-01,1.447833476566946212e-03
9.709652401362623975e-01,1.433509617404582015e-03
9.712320871856631177e-01,1.419326649586978442e-03
9.714965118142068201e-01,1.405283203385612181e-03
9.717585355612180509e-01,1.391377922072141145e-03
9.720181797818006064e-01,1.377609461801250143e-03
9.722754656482878177e-01,1.363976491494426138e-03
9.725304141516837309e-01,1.350477692724616702e-03
9.727830461030941844e-01,1.337111759601902197e-03
9.730333821351500045e-01,1.323877398659993468e-03
9.732814427034208737e-01,1.310773328743691660e-03
9.735272480878186530e-01,1.297798280897248134e-03
9.737708183939951523e-01,1.284950998253589364e-03
9.740121735547258019e-01,1.272230235924524987e-03
9.742513333312892154e-01,1.259634760891761634e-03
9.744883173148339850e-01,1.247163351898852206e-03
9.747231449277401483e-01,1.234814799343983893e-03
9.749558354249675540e-01,1.222587905173721156e-03
9.751864078953980108e-01,1.210481482777537579e-03
9.754148812631688870e-01,1.198494356883261910e-03
9.756412742889954970e-01,1.186625363453377817e-03
9.758656055714871602e-01,1.174873349582144155e-03
9.760878935484521568e-01,1.163237173393647655e-03
9.763081564981953564e-01,1.151715703940619324e-03
9.765264125408067430e-01,1.140307821104130127e-03
9.767426796394408361e-01,1.129012415494129321e-03
9.769569756015880069e-01,1.117828388350764054e-03
9.771693180803361356e-01,1.106754651446611656e-03
9.773797245756243868e-01,1.095790126989644843e-03
9.775882124354879910e-01,1.084933747527061249e-03
9.777947988572947002e-01,1.074184455849909632e-03
9.779995008889723618e-01,1.063541204898494751e-03
9.782023354302280538e-01,1.053002957668647873e-03
9.784033192337584506e-01,1.042568687118720005e-03
9.786024689064521942e-01,1.032237376077398258e-03
9.787998009105833841e-01,1.022008017152309118e-03
9.789953315649971843e-01,1.011879612639359416e-03
9.791890770462858828e-01,1.001851174432925136e-03
9.793810533899580673e-01,9.919217239367345527e-04
9.795712764915982529e-01,9.820902919755560619e-04
9.797597621080196273e-01,9.723559187076015811e-04
9.799465258584063587e-01,9.627176535377535149e-04
9.801315832254497984e-01,9.531745550314631643e-04
9.803149495564759119e-01,9.437256908294334480e-04
9.804966400645633851e-01,9.343701375630302083e-04
9.806766698296560669e-01,9.251069807703957539e-04
9.808550537996642005e-01,9.159353148133525697e-04
9.810318067915603235e-01,9.068542427949644871e-04
9.812069434924658440e-01,8.978628764778417244e-04
9.813804784607300657e-01,8.889603362031622607e-04
9.815524261270012207e-01,8.801457508103614031e-04
9.817228007952890634e-01,8.714182575575891857e-04
9.818916166440208038e-01,8.627770020427981239e-04
9.820588877270883810e-01,8.542211381255519634e-04
9.822246279748872988e-01,8.457498278495192111e-04
9.823888511953504654e-01,8.373622413656209816e-04
9.825515710749708198e-01,8.290575568559076453e-04
9.827128011798181850e-01,8.208349604580506519e-04
9.828725549565493491e-01,8.126936461905257501e-04
9.830308457334082650e-01,8.046328158784601730e-04
9.831876867212208104e-01,7.966516790801006368e-04
9.833430910143811099e-01,7.887494530139977809e-04
9.834970715918300854e-01,7.809253624867672954e-04
9.836496413180276788e-01,7.731786398215350709e-04
9.838008129439168581e-01,7.655085247869818045e-04
9.839505991078802971e-01,7.579142645270715200e-04
9.840990123366903930e-01,7.503951134913522218e-04
9.842460650464511795e-01,7.429503333659066367e-04
9.843917695435341342e-01,7.355791930049171553e-04
9.845361380255061023e-01,7.282809683628175450e-04
9.846791825820493393e-01,7.210549424271003871e-04
9.848209151958767782e-01,7.139004051516815779e-04
9.849613477436374165e-01,7.068166533908797891e-04
9.851004919968169293e-01,6.998029908339940819e-04
9.852383596226307327e-01,6.928587279404424884e-04
9.853749621849092755e-01,6.859831818755360430e-04
9.855103111449771136e-01,6.791756764467771343e-04
9.856444178625257679e-01,6.724355420407619743e-04
9.857772935964785876e-01,6.657621155606507565e-04
9.859089495058498409e-01,6.591547403641769866e-04
9.860393966505961449e-01,6.526127662022694967e-04
9.861686459924625670e-01,6.461355491581768787e-04
9.862967083958203984e-01,6.397224515871743509e-04
9.864235946284998224e-01,6.333728420568117499e-04
9.865493153626161416e-01,6.270860952876856258e-04
9.866738811753871241e-01,6.208615920947905186e-04
9.867973025499472417e-01,6.146987193293651725e-04
9.869195898761524699e-01,6.085968698212891994e-04
9.870407534513816472e-01,6.025554423219829214e-04
9.871608034813287302e-01,5.965738414478699136e-04
9.872797500807900528e-01,5.906514776243125845e-04
9.873976032744459230e-01,5.847877670300843283e-04
9.875143729976346707e-01,5.789821315423457218e-04
9.876300690971213658e-01,5.732339986821082889e-04
9.877447013318604307e-01,5.675428015602362441e-04
9.878582793737513690e-01,5.619079788239055538e-04
9.879708128083898311e-01,5.563289746035726810e-04
9.880823111358105759e-01,5.508052384604311116e-04
9.881927837712274343e-01,5.453362253343309448e-04
9.883022400457635026e-01,5.399213954922352709e-04
9.884106892071796713e-01,5.345602144770626339e-04
9.885181404205939382e-01,5.292521530570734383e-04
9.886246027691959481e-01,5.239966871757222380e-04
9.887300852549568697e-01,5.187932979018990360e-04
9.888345967993319441e-01,5.136414713807427182e-04
9.889381462439581494e-01,5.085406987847980714e-04
9.890407423513466467e-01,5.034904762656998304e-04
9.891423938055675658e-01,4.984903049063013581e-04
9.892431092129326808e-01,4.935396906731795430e-04
9.893428971026684282e-01,4.886381443696833152e-04
9.894417659275873689e-01,4.837851815893160433e-04
9.895397240647513248e-01,4.789803226696178026e-04
9.896367798161298523e-01,4.742230926464796430e-04
9.897329414092546074e-01,4.695130212088122830e-04
9.898282169978664946e-01,4.648496426537403171e-04
9.899226146625585976e-01,4.602324958421115993e-04
9.900161424114138908e-01,4.556611241544909416e-04
9.901088081806364016e-01,4.511350754475617415e-04
9.902006198351798183e-01,4.466539020108713579e-04
9.902915851693674387e-01,4.422171605240761394e-04
9.903817119075101205e-01,4.378244120144929590e-04
9.904710077045175698e-01,4.334752218151083879e-04
9.905594801465045229e-01,4.291691595229830633e-04
9.906471367513927095e-01,4.249057989579901515e-04
9.907339849695072642e-01,4.206847181219936188e-04
9.908200321841675873e-01,4.165054991584125313e-04
9.909052857122754299e-01,4.123677283121034609e-04
9.909897528048954296e-01,4.082709958897088264e-04
9.910734406478329817e-01,4.042148962202897293e-04
9.911563563622058926e-01,4.001990276163879174e-04
9.912385070050113711e-01,3.962229923354540994e-04
9.913198995696902438e-01,3.922863965415815716e-04
9.914005409866831764e-01,3.883888502676860477e-04
9.914804381239848974e-01,3.845299673779576776e-04
9.915595977876933143e-01,3.807093655307233824e-04
9.916380267225520795e-01,3.769266661416583570e-04
9.917157316124923794e-01,3.731814943472922040e-04
9.917927190811653970e-01,3.694734789689389375e-04
9.918689956924752194e-01,3.658022524768900132e-04
9.919445679511036396e-01,3.621674509549971301e-04
9.920194423030316289e-01,3.585687140655910259e-04
9.920936251360578106e-01,3.550056850146803759e-04
9.921671227803098292e-01,3.514780105175579193e-04
9.922399415087543861e-01,3.479853407646552998e-04
9.923120875377007266e-01,3.445273293877734754e-04
9.923835670273009057e-01,3.411036334266320997e-04
9.924543860820457253e-01,3.377139132956882730e-04
9.925245507512561183e-01,3.343578327513424086e-04
9.925940670295709811e-01,3.310350588593851165e-04
9.926629408574302316e-01,3.277452619627992179e-04
9.927311781215544251e-01,3.244881156498696730e-04
9.927987846554195972e-01,3.212632967225495973e-04
9.928657662397286643e-01,3.180704851651964247e-04
9.929321286028784943e-01,3.149093641135377588e-04
9.929978774214232029e-01,3.117796198239778261e-04
9.930630183205332306e-01,3.086809416431978022e-04
9.931275568744509785e-01,3.056130219779989456e-04
9.931914986069420026e-01,3.025755562655024333e-04
9.932548489917431001e-01,2.995682429435666335e-04
9.933176134530052881e-01,2.965907834215304522e-04
9.933797973657350067e-01,2.936428820512359704e-04
9.934414060562292148e-01,2.907242460982863521e-04
9.935024448025084887e-01,2.878345857136401279e-04
9.935629188347462337e-01,2.849736139054170046e-04
9.936228333356931230e-01,2.821410465110128904e-04
9.936821934410989821e-01,2.793366021694821213e-04
9.937410042401310095e-01,2.765600022941448223e-04
9.937992707757874467e-01,2.738109710455152463e-04
9.938569980453088037e-01,2.710892353044312870e-04
9.939141910005853120e-01,2.683945246454813344e-04
9.939708545485599345e-01,2.657265713106836944e-04
9.940269935516297117e-01,2.630851101833868617e-04
9.940826128280414453e-01,2.604698787624524429e-04
9.941377171522861600e-01,2.578806171366872300e-04
9.941923112554884590e-01,2.553170679594831153e-04
9.942463998257936586e-01,2.527789764237560835e-04
9.942999875087505934e-01,2.502660902370713067e-04
9.943530789076923115e-01,2.477781595970441155e-04
9.944056785841124402e-01,2.453149371669768376e-04
9.944577910580387758e-01,2.428761780516951836e-04
9.945094208084034326e-01,2.404616397736699957e-04
9.945605722734103260e-01,2.380710822493160459e-04
9.946112498508985489e-01,2.357042677655546480e-04
9.946614578987034161e-01,2.333609609566016476e-04
9.947112007350141782e-01,2.310409287809448776e-04
9.947604826387284049e-01,2.287439404985948312e-04
9.948093078498032593e-01,2.264697676485037941e-04
9.948576805696045522e-01,2.242181840262376759e-04
9.949056049612513553e-01,2.219889656618609158e-04
9.949530851499585049e-01,2.197818907980042102e-04
9.950001252233767746e-01,2.175967398681921520e-04
9.950467292319283841e-01,2.154332954753316839e-04
9.950929011891412879e-01,2.132913423704408101e-04
9.951386450719788002e-01,2.111706674315822234e-04
9.951839648211687761e-01,2.090710596429704580e-04
9.952288643415270197e-01,2.069923100743260782e-04
9.952733475022805809e-01,2.049342118603856937e-04
9.953174181373865004e-01,2.028965601806385465e-04
9.953610800458476682e-01,2.008791522392602326e-04
9.954043369920277939e-01,1.988817872452116828e-04
9.954471927059612701e-01,1.969042663925734706e-04
9.954896508836621472e-01,1.949463928410281671e-04
9.955317151874294446e-01,1.930079716965607290e-04
9.955733892461496870e-01,1.910888099923449903e-04
9.956146766555978855e-01,1.891887166697882577e-04
9.956555809787344113e-01,1.873075025598012295e-04
9.956961057460004261e-01,1.854449803642081848e-04
9.957362544556104256e-01,1.836009646373652293e-04
9.957760305738414530e-01,1.817752717679563246e-04
9.958154375353212018e-01,1.799677199609399120e-04
9.958544787433123435e-01,1.781781292197106160e-04
9.958931575699948580e-01,1.764063213283942767e-04
9.959314773567460310e-01,1.746521198343418252e-04
9.959694414144175667e-01,1.729153500307923762e-04
9.960070530236109221e-01,1.711958389396804918e-04
9.960443154349493122e-01,1.694934152946472752e-04
9.960812318693482714e-01,1.678079095241803232e-04
9.961178055182829949e-01,1.661391537349412976e-04
9.961540395440539042e-01,1.644869816952571593e-04
9.961899370800501030e-01,1.628512288187486878e-04
9.962255012310092805e-01,1.612317321481413640e-04
9.962607350732767264e-01,1.596283303392328394e-04
9.962956416550612371e-01,1.580408636449935720e-04
9.963302239966892460e-01,1.564691738998571970e-04
9.963644850908562889e-01,1.549131045041294023e-04
9.963984279028764712e-01,1.533725004085715758e-04
9.964320553709297146e-01,1.518472080991343446e-04
9.964653704063065609e-01,1.503370755818181554e-04
9.964983758936519775e-01,1.488419523677145912e-04
9.965310746912044992e-01,1.473616894581602013e-04
9.965634696310367024e-01,1.458961393300577862e-04
9.965955635192901285e-01,1.444451559213397673e-04
9.966273591364104290e-01,1.430085946165533123e-04
9.966588592373797351e-01,1.415863122326167106e-04
9.966900665519466962e-01,1.401781670046844941e-04
9.967209837848550746e-01,1.387840185721707158e-04
9.967516136160692319e-01,1.374037279649083503e-04
9.967819587009993931e-01,1.360371575894249745e-04
9.968120216707226922e-01,1.346841712153807539e-04
9.968418051322044393e-01,1.333446339621110815e-04
9.968713116685158360e-01,1.320184122853190257e-04
9.969005438390505791e-01,1.307053739638986691e-04
9.969295041797391344e-01,1.294053880868673283e-04
9.969581952032615657e-01,1.281183250404551994e-04
9.969866193992577008e-01,1.268440564952917691e-04
9.970147792345364079e-01,1.255824553937372374e-04
9.970426771532822086e-01,1.243333959373373770e-04
9.970703155772606685e-01,1.230967535743830450e-04
9.970976969060209028e-01,1.218724049876186103e-04
9.971248235170981911e-01,1.206602280820435813e-04
9.971516977662127079e-01,1.194601019728521981e-04
9.971783219874674753e-01,1.182719069734898754e-04
9.972046984935455383e-01,1.170955245838106517e-04
9.972308295759022556e-01,1.159308374783751377e-04
9.972567175049604771e-01,1.147777294948385890e-04
9.972823645302992812e-01,1.136360856224691106e-04
9.973077728808442677e-01,1.125057919907784413e-04
9.973329447650554069e-01,1.113867358582479593e-04
9.973578823711117813e-01,1.102788056011891685e-04
9.973825878670967704e-01,1.091818907026896883e-04
9.974070634011803493e-01,1.080958817416836150e-04
9.974313111017995004e-01,1.070206703821284733e-04
9.974553330778382909e-01,1.059561493622736885e-04
9.974791314188052871e-01,1.049022124840565335e-04
9.975027081950094132e-01,1.038587546025797570e-04
9.975260654577348118e-01,1.028256716157077287e-04
9.975492052394138165e-01,1.018028604537643366e-04
9.975721295537980371e-01,1.007902190693184605e-04
9.975948403961292232e-01,9.978764642708401955e-05
9.976173397433060197e-01,9.879504249391778657e-05
9.976396295540527204e-01,9.781230822890200124e-05
9.976617117690831371e-01,9.683934557354552700e-05
9.976835883112654679e-01,9.587605744205980444e-05
9.977052610857841675e-01,9.492234771174498664e-05
9.977267319803010404e-01,9.397812121346951926e-05
9.977480028651153354e-01,9.304328372223072408e-05
9.977690755933210642e-01,9.211774194782755673e-05
9.977899520009640977e-01,9.120140352560546400e-05
9.978106339071974862e-01,9.029417700730535152e-05
9.978311231144351146e-01,8.939597185200235058e-05
9.978514214085044687e-01,8.850669841712108894e-05
9.978715305587976259e-01,8.762626794955809435e-05
9.978914523184213570e-01,8.675459257687286876e-05
9.979111884243450081e-01,8.589158529857799079e-05
9.979307405975479384e-01,8.503715997751504641e-05
9.979501105431656249e-01,8.419123133130265908e-05
9.979692999506333262e-01,8.335371492388765451e-05
9.979883104938301885e-01,8.252452715716062715e-05
9.980071438312204668e-01,8.170358526266657763e-05
9.980258016059945225e-01,8.089080729339630964e-05
9.980442854462079350e-01,8.008611211564797480e-05
9.980625969649198348e-01,7.928941940098515207e-05
9.980807377603294617e-01,7.850064961825762124e-05
9.980987094159121664e-01,7.771972402571162371e-05
9.981165135005534150e-01,7.694656466317806385e-05
9.981341515686824595e-01,7.618109434432641307e-05
9.981516251604038992e-01,7.542323664901147569e-05
9.981689358016289093e-01,7.467291591567921688e-05
9.981860850042041378e-01,7.393005723385816111e-05
9.982030742660411571e-01,7.319458643672482813e-05
9.982199050712431410e-01,7.246643009373178164e-05
9.982365788902309856e-01,7.174551550332409458e-05
9.982530971798687647e-01,7.103177068571211170e-05
9.982694613835871866e-01,7.032512437572560854e-05
9.982856729315066069e-01,6.962550601573836936e-05
9.983017332405587085e-01,6.893284574865266728e-05
9.983176437146068505e-01,6.824707441096767517e-05
9.983334057445659715e-01,6.756812352590135481e-05
9.983490207085203849e-01,6.689592529659030024e-05
9.983644899718417953e-01,6.623041259935628661e-05
9.983798148873050948e-01,6.557151897702988871e-05
9.983949967952038262e-01,6.491917863235391036e-05
9.984100370234639810e-01,6.427332642143821851e-05
9.984249368877579078e-01,6.363389784728815406e-05
9.984396976916158906e-01,6.300082905339681567e-05
9.984543207265369480e-01,6.237405681739239399e-05
9.984688072720998564e-01,6.175351854475649401e-05
9.984831585960716183e-01,6.113915226260432467e-05
9.984973759545158201e-01,6.053089661351716740e-05
9.985114605918996578e-01,5.992869084944943094e-05
9.985254137412000741e-01,5.933247482568239465e-05
9.985392366240095630e-01,5.874218899484640559e-05
9.985529304506393089e-01,5.815777440100206985e-05
9.985664964202235483e-01,5.757917267377142545e-05
9.985799357208219318e-01,5.700632602253979860e-05
9.985932495295198885e-01,5.643917723070210536e-05
9.986064390125307666e-01,5.587766964997465947e-05
9.986195053252939768e-01,5.532174719476276245e-05
9.986324496125748018e-01,5.477135433657614078e-05
9.986452730085616514e-01,5.422643609851138008e-05
9.986579766369632072e-01,5.368693804977712428e-05
9.986705616111047901e-01,5.315280630028107429e-05
9.986830290340227290e-01,5.262398749527051237e-05
9.986953799985596181e-01,5.210042881001828173e-05
9.987076155874572425e-01,5.158207794457229353e-05
9.987197368734495040e-01,5.106888311854613198e-05
9.987317449193541252e-01,5.056079306596818597e-05
9.987436407781633552e-01,5.005775703018186702e-05
9.987554254931345632e-01,4.955972475878899197e-05
9.987671000978793900e-01,4.906664649865390810e-05
9.987786656164520105e-01,4.857847299094618880e-05
9.987901230634371741e-01,4.809515546623976192e-05
9.988014734440369136e-01,4.761664563966003434e-05
9.988127177541568091e-01,4.714289570607245352e-05
9.988238569804910316e-01,4.667385833532874175e-05
9.988348921006074965e-01,4.620948666754997290e-05
9.988458240830310197e-01,4.574973430846318855e-05
9.988566538873268064e-01,4.529455532478383510e-05
9.988673824641821630e-01,4.484390423963759815e-05
9.988780107554889875e-01,4.439773602803708392e-05
9.988885396944234829e-01,4.395600611239368984e-05
9.988989702055269815e-01,4.351867035808031737e-05
9.989093032047849929e-01,4.308568506903769020e-05
9.989195395997056970e-01,4.265700698341827381e-05
9.989296802893982141e-01,4.223259326928237235e-05
9.989397261646489889e-01,4.181240152032754436e-05
9.989496781079997278e-01,4.139638975166669239e-05
9.989595369938214509e-01,4.098451639564741335e-05
9.989693036883907640e-01,4.057674029770734427e-05
9.989789790499640221e-01,4.017302071227890034e-05
9.989885639288507146e-01,3.977331729872607142e-05
9.989980591674869626e-01,3.937759011732713447e-05
9.990074656005076825e-01,3.898579962529710204e-05
9.990167840548184186e-01,3.859790667284393689e-05
9.990260153496662854e-01,3.821387249927218687e-05
9.990351602967105782e-01,3.783365872911688936e-05
9.990442197000926061e-01,3.745722736832128428e-05
9.990531943565044148e-01,3.708454080045226413e-05
9.990620850552582866e-01,3.671556178294857367e-05
9.990708925783532424e-01,3.635025344341092756e-05
9.990796177005436540e-01,3.598857927592876734e-05
9.990882611894051912e-01,3.563050313743839915e-05
9.990968238054008799e-01,3.527598924412469621e-05
9.991053063019470493e-01,3.492500216785090231e-05
9.991137094254778361e-01,3.457750683262893714e-05
9.991220339155091335e-01,3.423346851112445024e-05
9.991302805047032054e-01,3.389285282119178542e-05
9.991384499189309709e-01,3.355562572245038196e-05
9.991465428773347313e-01,3.322175351288806413e-05
9.991545600923905646e-01,3.289120282550258260e-05
9.991625022699688330e-01,3.256394062497649518e-05
9.991703701093960222e-01,3.223993420438040614e-05
9.991781643035145821e-01,3.191915118191564340e-05
9.991858855387419913e-01,3.160155949768240775e-05
9.991935344951313747e-01,3.128712741048466289e-05
9.992011118464290131e-01,3.097582349466636574e-05
9.992086182601326305e-01,3.066761663697482215e-05
9.992160543975493470e-01,3.036247603346175919e-05
9.992234209138524115e-01,3.006037118640830428e-05
9.992307184581379342e-01,2.976127190128521083e-05
9.992379476734807309e-01,2.946514828374273702e-05
9.992451091969898336e-01,2.917197073662645043e-05
9.992522036598636692e-01,2.888170995702874023e-05
9.992592316874442382e-01,2.859433693336343305e-05
9.992661938992717374e-01,2.830982294247351766e-05
9.992730909091368519e-01,2.802813954676733677e-05
9.992799233251353774e-01,2.774925859137949516e-05
9.992866917497192913e-01,2.747315220136560521e-05
9.992933967797497097e-01,2.719979277891906196e-05
9.993000390065480687e-01,2.692915300061924313e-05
9.993066190159473061e-01,2.666120581470714622e-05
9.993131373883423763e-01,2.639592443838398704e-05
9.993195946987407652e-01,2.613328235514250037e-05
9.993259915168118956e-01,2.587325331211887784e-05
9.993323284069361989e-01,2.561581131747482624e-05
9.993386059282546308e-01,2.536093063780555862e-05
9.993448246347163000e-01,2.510858579556975742e-05
9.993509850751266521e-01,2.485875156655056948e-05
9.993570877931948759e-01,2.461140297733630983e-05
9.993631333275810880e-01,2.436651530282982569e-05
9.993691222119429618e-01,2.412406406378243796e-05
9.993750549749815804e-01,2.388402502434888575e-05
9.993809321404876211e-01,2.364637418967179851e-05
9.993867542273864313e-01,2.341108780348488073e-05
9.993925217497829916e-01,2.317814234574333391e-05
9.993982352170064365e-01,2.294751453027778538e-05
9.994038951336542409e-01,2.271918130246841370e-05
9.994095019996359630e-01,2.249311983694529153e-05
9.994150563102162099e-01,2.226930753531130016e-05
9.994205585560578253e-01,2.204772202388466471e-05
9.994260092232644110e-01,2.182834115146844878e-05
9.994314087934226265e-01,2.161114298713765031e-05
9.994367577436429340e-01,2.139610581805120372e-05
9.994420565466023421e-01,2.118320814728581508e-05
9.994473056705847069e-01,2.097242869168818477e-05
9.994525055795210333e-01,2.076374637975305436e-05
9.994576567330304417e-01,2.055714034951789608e-05
9.994627595864590264e-01,2.035258994648137679e-05
9.994678145909204892e-01,2.015007472154256070e-05
9.994728221933342205e-01,1.994957442895759145e-05
9.994777828364649341e-01,1.975106902432099918e-05
9.994826969589604149e-01,1.955453866256277588e-05
9.994875649953898211e-01,1.935996369596812419e-05
9.994923873762817657e-01,1.916732467221691496e-05
9.994971645281609529e-01,1.897660233243977709e-05
9.995018968735859266e-01,1.878777760929762993e-05
9.995065848311850409e-01,1.860083162507617083e-05
9.995112288156934310e-01,1.841574568980205694e-05
9.995158292379888731e-01,1.823250129937765396e-05
9.995203865051268677e-01,1.805108013373179040e-05
9.995249010203770546e-01,1.787146405499269060e-05
9.995293731832574080e-01,1.769363510567522254e-05
9.995338033895690977e-01,1.751757550688872188e-05
9.995381920314311275e-01,1.734326765656251884e-05
9.995425394973141975e-01,1.717069412768666776e-05
9.995468461720747877e-01,1.699983766657383211e-05
9.995511124369879097e-01,1.683068119113470505e-05
9.995553386697809684e-01,1.666320778917306764e-05
9.995595252446661805e-01,1.649740071669771656e-05
9.995636725323733263e-01,1.633324339624874736e-05
9.995677809001819458e-01,1.617071941524407153e-05
9.995718507119530916e-01,1.600981252433879171e-05
9.995758823281613026e-01,1.585050663580321820e-05
9.995798761059252469e-01,1.569278582191691490e-05
9.995838323990402507e-01,1.553663431337656871e-05
9.995877515580072759e-01,1.538203649772288672e-05
9.995916339300646714e-01,1.522897691777985500e-05
9.995954798592179280e-01,1.507744027011171562e-05
9.995992896862696542e-01,1.492741140349522922e-05
9.996030637488493298e-01,1.477887531740496497e-05
9.996068023814425052e-01,1.463181716051682544e-05
9.996105059154204442e-01,1.448622222922329944e-05
9.996141746790679905e-01,1.434207596616552181e-05
9.996178089976132108e-01,1.419936395877992747e-05
9.996214091932551504e-01,1.405807193785746530e-05
9.996249755851916996e-01,1.391818577611901921e-05
9.996285084896483486e-01,1.377969148680490513e-05
9.996320082199043888e-01,1.364257522227642131e-05
9.996354750863213345e-01,1.350682327263424444e-05
9.996389093963693462e-01,1.337242206434761858e-05
9.996423114546544308e-01,1.323935815889911603e-05
9.996456815629446435e-01,1.310761825144281856e-05
9.996490200201962883e-01,1.297718916947396239e-05
9.996523271225806750e-01,1.284805787151460219e-05
9.996556031635092099e-01,1.272021144580956667e-05
9.996588484336592639e-01,1.259363710903717272e-05
9.996620632209993751e-01,1.246832220503277223e-05
9.996652478108150053e-01,1.234425420352319840e-05
9.996684024857324102e-01,1.222142069887638763e-05
9.996715275257437305e-01,1.209980940886083196e-05
9.996746232082318606e-01,1.197940817341916688e-05
9.996776898079942075e-01,1.186020495345376999e-05
9.996807275972663387e-01,1.174218782962288325e-05
9.996837368457466289e-01,1.162534500115114496e-05
9.996867178206191307e-01,1.150966478464946785e-05
9.996896707865767784e-01,1.139513561294826310e-05
9.996925960058453686e-01,1.128174603394231265e-05
9.996954937382052098e-01,1.116948470944541807e-05
9.996983642410147697e-01,1.105834041405892885e-05
9.997012077692329912e-01,1.094830203404904769e-05
9.997040245754413856e-01,1.083935856623694453e-05
9.997068149098656820e-01,1.073149911689980929e-05
9.997095790203985866e-01,1.062471290068135912e-05
9.997123171526205443e-01,1.051898923951544245e-05
9.997150295498222761e-01,1.041431756155803551e-05
9.997177164530246518e-01,1.031068740013139710e-05
9.997203781010008949e-01,1.020808839267869613e-05
9.997230147302968994e-01,1.010651027972753973e-05
9.997256265752521021e-01,1.000594290386603579e-05
9.997282138680196883e-01,9.906376208726792192e-06
9.997307768385874649e-01,9.807800237982537304e-06
9.997333157147972882e-01,9.710205134351635562e-06
9.997358307223654927e-01,9.613581138612122475e-06
9.997383220849023200e-01,9.517918588627643841e-06
9.997407900239314582e-01,9.423207918380942027e-06
9.997432347589099155e-01,9.329439657018421438e-06
9.997456565072464496e-01,9.236604427904077092e-06
9.997480554843214406e-01,9.144692947681613997e-06
9.997504319035046549e-01,9.053696025347776171e-06
9.997527859761752289e-01,8.963604561332982160e-06
9.997551179117389886e-01,8.874409546592375677e-06
9.997574279176474343e-01,8.786102061705907304e-06
9.997597161994156156e-01,8.698673275986205515e-06
9.997619829606404496e-01,8.612114446596488420e-06
9.997642284030181514e-01,8.526416917677198256e-06
9.997664527263621093e-01,8.441572119480111796e-06
9.997686561286203144e-01,8.357571567512865870e-06
9.997708388058929030e-01,8.274406861690210022e-06
9.997730009524486983e-01,8.192069685494842500e-06
9.997751427607431962e-01,8.110551805146647117e-06
9.997772644214346638e-01,8.029845068778953710e-06
9.997793661234009033e-01,7.949941405624776647e-06
9.997814480537562387e-01,7.870832825209392528e-06
9.997835103978676141e-01,7.792511416552103112e-06
9.997855533393706917e-01,7.714969347375895981e-06
9.997875770601860612e-01,7.638198863323896707e-06
9.997895817405356711e-01,7.562192287185232413e-06
9.997915675589578166e-01,7.486942018126945682e-06
9.997935346923232380e-01,7.412440530934673564e-06
9.997954833158506638e-01,7.338680375260804195e-06
9.997974136031219095e-01,7.265654174879122527e-06
9.997993257260973099e-01,7.193354626948369396e-06
9.998012198551309293e-01,7.121774501281629860e-06
9.998030961589848831e-01,7.050906639623961482e-06
9.998049548048451030e-01,6.980743954937233402e-06
9.998067959583351039e-01,6.911279430691055570e-06
9.998086197835308608e-01,6.842506120162260482e-06
9.998104264429755750e-01,6.774417145739863515e-06
9.998122160976931072e-01,6.707005698237913378e-06
9.998139889072029662e-01,6.640265036215174732e-06
9.998157450295337423e-01,6.574188485300617219e-06
9.998174846212373179e-01,6.508769437527035161e-06
9.998192078374020797e-01,6.444001350669864650e-06
9.998209148316673511e-01,6.379877747593548554e-06
9.998226057562361602e-01,6.316392215604353373e-06
9.998242807618888950e-01,6.253538405808735845e-06
9.998259399979967377e-01,6.191310032479433659e-06
9.998275836125343208e-01,6.129700872426519771e-06
9.998292117520930500e-01,6.068704764375613309e-06
9.998308245618937606e-01,6.008315608352228917e-06
9.998324221857999294e-01,5.948527365071434464e-06
9.998340047663296648e-01,5.889334055334821180e-06
9.998355724446688075e-01,5.830729759432218029e-06
9.998371253606830322e-01,5.772708616550201828e-06
9.998386636529299487e-01,5.715264824186460355e-06
9.998401874586718696e-01,5.658392637569188542e-06
9.998416969138871346e-01,5.602086369083455730e-06
9.998431921532828781e-01,5.546340387702075772e-06
9.998446733103061312e-01,5.491149118422954377e-06
9.998461405171558125e-01,5.436507041711978607e-06
9.998475939047949401e-01,5.382408692950813224e-06
9.998490336029608461e-01,5.328848661890822786e-06
9.998504597401778327e-01,5.275821592112458798e-06
9.998518724437678307e-01,5.223322180489254723e-06
9.998532718398619457e-01,5.171345176658282155e-06
9.998546580534108941e-01,5.119885382494736287e-06
9.998560312081971047e-01,5.068937651592522597e-06
9.998573914268444884e-01,5.018496888749972328e-06
9.998587388308297630e-01,4.968558049459965923e-06
9.998600735404931106e-01,4.919116139406198291e-06
9.998613956750490583e-01,4.870166213963387872e-06
9.998627053525961372e-01,4.821703377703169276e-06
9.998640026901280953e-01,4.773722783904879246e-06
9.998652878035437785e-01,4.726219634070534578e-06
9.998665608076574562e-01,4.679189177445658807e-06
9.998678218162090348e-01,4.632626710543840920e-06
9.998690709418737166e-01,4.586527576676724398e-06
9.998703082962723254e-01,4.540887165488632064e-06
9.998715339899808541e-01,4.495700912495195713e-06
9.998727481325404565e-01,4.450964298627531255e-06
9.998739508324667735e-01,4.406672849779982419e-06
9.998751421972598141e-01,4.362822136363014405e-06
9.998763223334131700e-01,4.319407772860531603e-06
9.998774913464236747e-01,4.276425417390990008e-06
9.998786493408000631e-01,4.233870771273793432e-06
9.998797964200732968e-01,4.191739578599095634e-06
9.998809326868046687e-01,4.150027625802473739e-06
9.998820582425951287e-01,4.108730741243835971e-06
9.998831731880944984e-01,4.067844794789925041e-06
9.998842776230101315e-01,4.027365697401859693e-06
9.998853716461155727e-01,3.987289400725892425e-06
9.998864553552596623e-01,3.947611896688837757e-06
9.998875288473747514e-01,3.908329217097491715e-06
9.998885922184853614e-01,3.869437433241501280e-06
9.998896455637167335e-01,3.830932655500995857e-06
9.998906889773037099e-01,3.792811032957322697e-06
9.998917225525975061e-01,3.755068753008165289e-06
9.998927463820759254e-01,3.717702040986524225e-06
9.998937605573500198e-01,3.680707159782921023e-06
9.998947651691728611e-01,3.644080409472178893e-06
9.998957603074474232e-01,3.607818126943115177e-06
9.998967460612342428e-01,3.571916685532442704e-06
9.998977225187598572e-01,3.536372494662312103e-06
9.998986897674241314e-01,3.501181999480945374e-06
9.998996478938079191e-01,3.466341680507601178e-06
9.999005969836809449e-01,3.431848053280328565e-06
9.999015371220095760e-01,3.397697668007719119e-06
9.999024683929637058e-01,3.363887109224106948e-06
9.999033908799246362e-01,3.330412995447781996e-06
9.999043046654924050e-01,3.297271978843031100e-06
9.999052098314928916e-01,3.264460744885523550e-06
9.999061064589851444e-01,3.231976012030578683e-06
9.999069946282685972e-01,3.199814531385415802e-06
9.999078744188901746e-01,3.167973086383979499e-06
9.999087459096511754e-01,3.136448492465450415e-06
9.999096091786143781e-01,3.105237596755961599e-06
9.999104643031107020e-01,3.074337277753026221e-06
9.999113113597464242e-01,3.043744445013773120e-06
9.999121504244095071e-01,3.013456038845621380e-06
9.999129815722767045e-01,2.983469030000476451e-06
9.999138048778200005e-01,2.953780419371950175e-06
9.999146204148131600e-01,2.924387237695184589e-06
9.999154282563380569e-01,2.895286545250284519e-06
9.999162284747921126e-01,2.866475431568077812e-06
9.999170211418930698e-01,2.837951015139211189e-06
9.999178063286868756e-01,2.809710443126148455e-06
9.999185841055530100e-01,2.781750891077616634e-06
9.999193545422110363e-01,2.754069562646504187e-06
9.999201177077269298e-01,2.726663689309967446e-06
9.999208736705187395e-01,2.699530530092709182e-06
9.999216224983629164e-01,2.672667371293019781e-06
9.999223642584004201e-01,2.646071526211146474e-06
9.999230990171424915e-01,2.619740334880946531e-06
9.999238268404765373e-01,2.593671163803640661e-06
9.999245477936721249e-01,2.567861405684587785e-06
9.999252619413860899e-01,2.542308479172669513e-06
9.999259693476696409e-01,2.517009828601929428e-06
9.999266700759723570e-01,2.491962923736284974e-06
9.999273641891490705e-01,2.467165259516277318e-06
9.999280517494649745e-01,2.442614355808676544e-06
9.999287328186009516e-01,2.418307757158580526e-06
9.999294074576591251e-01,2.394243032543633916e-06
9.999300757271687434e-01,2.370417775131211752e-06
9.999307376870909536e-01,2.346829602037497451e-06
9.999313933968240198e-01,2.323476154089309853e-06
9.999320429152093181e-01,2.300355095588284163e-06
9.999326863005358890e-01,2.277464114077078576e-06
9.999333236105458766e-01,2.254800920108392632e-06
9.999339549024394147e-01,2.232363247015798633e-06
9.999345802328800659e-01,2.210148850687178122e-06
9.999351996579993740e-01,2.188155509340405113e-06
9.999358132334025262e-01,2.166381023300949118e-06
9.999364210141722387e-01,2.144823214782159458e-06
9.999370230548746408e-01,2.123479927667270328e-06
9.999376194095637160e-01,2.102349027293884268e-06
9.999382101317859650e-01,2.081428400240592287e-06
9.999387952745851793e-01,2.060715954115454065e-06
9.999393748905075485e-01,2.040209617346848150e-06
9.999399490316054351e-01,2.019907338976397396e-06
9.999405177494431474e-01,1.999807088453672312e-06
9.999410810951007145e-01,1.979906855433360134e-06
9.999416391191783271e-01,1.960204649574032236e-06
9.999421918718014446e-01,1.940698500339188804e-06
9.999427394026249027e-01,1.921386456800288518e-06
9.999432817608371327e-01,1.902266587441455368e-06
9.999438189951648237e-01,1.883336979966544665e-06
9.999443511538770313e-01,1.864595741107717620e-06
9.999448782847896178e-01,1.846040996436193637e-06
9.999454004352695824e-01,1.827670890174878799e-06
9.999459176522387249e-01,1.809483585012601371e-06
9.999464299821785307e-01,1.791477261920581786e-06
9.999469374711339453e-01,1.773650119970345339e-06
9.999474401647171495e-01,1.756000376153698881e-06
9.999479381081123330e-01,1.738526265204501118e-06
9.999484313460789142e-01,1.721226039421952049e-06
9.999489199229563141e-01,1.704097968496019060e-06
9.999494038826670650e-01,1.687140339334218254e-06
9.999498832687213623e-01,1.670351455890382302e-06
9.999503581242206174e-01,1.653729638995113030e-06
9.999508284918613432e-01,1.637273226187692600e-06
9.999512944139388182e-01,1.620980571550018469e-06
9.999517559323511939e-01,1.604850045541840020e-06
9.999522130886028259e-01,1.588880034837865233e-06
9.999526659238082704e-01,1.573068942166492178e-06
9.999531144786956149e-01,1.557415186149908036e-06
9.999535587936103642e-01,1.541917201146128261e-06
9.999539989085188818e-01,1.526573437092265834e-06
9.999544348630119428e-01,1.511382359349580985e-06
9.999548666963086196e-01,1.496342448550077599e-06
9.999552944472588356e-01,1.481452200444401084e-06
9.999557181543478057e-01,1.466710125751578964e-06
9.999561378556992564e-01,1.452114750009932702e-06
9.999565535890780898e-01,1.437664613429687190e-06
9.999569653918947143e-01,1.423358270747043705e-06
9.999573733012077081e-01,1.409194291079497360e-06
9.999577773537273728e-01,1.395171257782906438e-06
9.999581775858191746e-01,1.381287768309672393e-06
9.999585740335062978e-01,1.367542434068538323e-06
9.999589667324736419e-01,1.353933880285777634e-06
9.999593557180707082e-01,1.340460745867568761e-06
9.999597410253144858e-01,1.327121683264031769e-06
9.999601226888925609e-01,1.313915358334326920e-06
9.999605007431672243e-01,1.300840450213291457e-06
9.999608752221766927e-01,1.287895651179392034e-06
9.999612461596399937e-01,1.275079666523836951e-06
9.999616135889585200e-01,1.262391214421146343e-06
9.999619775432200264e-01,1.249829025801014520e-06
9.999623380552008500e-01,1.237391844221265398e-06
9.999626951573692413e-01,1.225078425742341064e-06
9.999630488818883611e-01,1.212887538802772689e-06
9.999633992606185018e-01,1.200817964096067249e-06
9.999637463251205283e-01,1.188868494448815886e-06
9.999640901066586540e-01,1.177037934699846871e-06
9.999644306362027724e-01,1.165325101580835039e-06
9.999647679444317871e-01,1.153728823597844232e-06
9.999651020617359443e-01,1.142247940914218429e-06
9.999654330182193851e-01,1.130881305234636274e-06
9.999657608437035883e-01,1.119627779690155157e-06
9.999660855677292570e-01,1.108486238724644422e-06
9.999664072195590947e-01,1.097455567982103939e-06
9.999667258281806914e-01,1.086534664195268259e-06
9.999670414223091885e-01,1.075722435075313609e-06
9.999673540303890551e-01,1.065017799202509114e-06
9.999676636805975294e-01,1.054419685918188119e-06
9.999679704008467285e-01,1.043927035217561891e-06
9.999682742187862017e-01,1.033538797643757910e-06
9.999685751618051510e-01,1.023253934182902561e-06
9.999688732570350957e-01,1.013071416160109086e-06
9.999691685313525369e-01,1.002990225136713638e-06
9.999694610113808446e-01,9.930093528083202606e-07
9.999697507234929228e-01,9.831278009040024805e-07
9.999700376938134294e-01,9.733445810865063106e-07
9.999703219482214411e-01,9.636587148533083314e-07
9.999706035123522296e-01,9.540692334388657593e-07
9.999708824115999262e-01,9.445751777176308566e-07
9.999711586711196309e-01,9.351755981081708256e-07
9.999714323158296336e-01,9.258695544782368023e-07
9.999717033704138558e-01,9.166561160506474847e-07
9.999719718593237383e-01,9.075343613103055618e-07
9.999722378067806838e-01,8.985033779119443907e-07
9.999725012367780552e-01,8.895622625889208647e-07
9.999727621730833960e-01,8.807101210629163022e-07
9.999730206392404286e-01,8.719460679544092985e-07
9.999732766585712751e-01,8.632692266942275932e-07
9.999735302541785664e-01,8.546787294357922799e-07
9.999737814489474408e-01,8.461737169683606689e-07
9.999740302655475421e-01,8.377533386311307930e-07
9.999742767264350185e-01,8.294167522280791276e-07
9.999745208538547425e-01,8.211631239438280893e-07
9.999747626698419767e-01,8.129916282601679752e-07
9.999750021962247049e-01,8.049014478735322365e-07
9.999752394546250756e-01,7.968917736132914098e-07
9.999754744664619555e-01,7.889618043607543213e-07
9.999757072529523727e-01,7.811107469690827095e-07
9.999759378351135153e-01,7.733378161839989888e-07
9.999761662337648405e-01,7.656422345651708984e-07
9.999763924695292960e-01,7.580232324085474745e-07
9.999766165628363179e-01,7.504800476693012871e-07
9.999768385339221632e-01,7.430119258856452376e-07
9.999770584028331299e-01,7.356181201034097808e-07
9.999772761894263340e-01,7.282978908012628328e-07
9.999774919133718187e-01,7.210505058168304988e-07
9.999777055941548864e-01,7.138752402733990763e-07
9.999779172510764313e-01,7.067713765074476817e-07
9.999781269032564923e-01,6.997382039969041352e-07
9.999783345696341419e-01,6.927750192900089113e-07
9.999785402689705949e-01,6.858811259350435906e-07
9.999787440198502075e-01,6.790558344106043788e-07
9.999789458406820319e-01,6.722984620566712002e-07
9.999791457497019254e-01,6.656083330063596066e-07
9.999793437649738825e-01,6.589847781182585147e-07
9.999795399043915900e-01,6.524271349095810952e-07
9.999797341856804245e-01,6.459347474898426230e-07
9.999799266263982300e-01,6.395069664952897503e-07
9.999801172439380936e-01,6.331431490239808311e-07
9.999803060555285672e-01,6.268426585714241232e-07
9.999804930782362211e-01,6.206048649669892244e-07
9.999806783289667544e-01,6.144291443108195294e-07
9.999808618244665492e-01,6.083148789114574647e-07
9.999810435813240028e-01,6.022614572240950456e-07
9.999812236159713041e-01,5.962682737893470525e-07
9.999814019446858770e-01,5.903347291727668434e-07
9.999815785835916016e-01,5.844602299048324811e-07
9.999817535486603681e-01,5.786441884216185344e-07
9.999819268557136320e-01,5.728860230060532841e-07
9.999820985204235235e-01,5.671851577296819257e-07
9.999822685583147353e-01,5.615410223951300562e-07
9.999824369847652994e-01,5.559530524790178893e-07
9.999826038150086971e-01,5.504206890755247789e-07
9.999827690641344136e-01,5.449433788405125731e-07
9.999829327470898255e-01,5.395205739361277542e-07
9.999830948786814222e-01,5.341517319760719924e-07
9.999832554735760271e-01,5.288363159713008756e-07
9.999834145463023516e-01,5.235737942763394905e-07
9.999835721112518838e-01,5.183636405361319522e-07
9.999837281826806645e-01,5.132053336333455786e-07
9.999838827747101755e-01,5.080983576363108693e-07
9.999840359013286717e-01,5.030422017473666833e-07
9.999841875763926247e-01,4.980363602517973875e-07
9.999843378136280547e-01,4.930803324672717658e-07
9.999844866266309751e-01,4.881736226937256679e-07
9.999846340288699453e-01,4.833157401638058170e-07
9.999847800336857384e-01,4.785061989938044741e-07
9.999849246542937831e-01,4.737445181350160822e-07
9.999850679037848300e-01,4.690302213256790524e-07
9.999852097951259511e-01,4.643628370432937380e-07
9.999853503411622047e-01,4.597418984574841514e-07
9.999854895546174127e-01,4.551669433833263952e-07
9.999856274480951601e-01,4.506375142350759410e-07
9.999857640340804599e-01,4.461531579804551140e-07
9.999858993249403083e-01,4.417134260952954314e-07
9.999860333329251283e-01,4.373178745186989606e-07
9.999861660701699906e-01,4.329660636086427282e-07
9.999862975486951688e-01,4.286575580979636591e-07
9.999864277804076940e-01,4.243919270508739694e-07
9.999865567771023533e-01,4.201687438198173843e-07
9.999866845504624679e-01,4.159875860028165825e-07
9.999868111120612246e-01,4.118480354012425686e-07
9.999869364733625643e-01,4.077496779779472110e-07
9.999870606457224032e-01,4.036921038158985993e-07
9.999871836403894099e-01,3.996749070771429340e-07
9.999873054685060048e-01,3.956976859622299537e-07
9.999874261411099141e-01,3.917600426700445152e-07
9.999875456691340592e-01,3.878615833579791575e-07
9.999876640634086655e-01,3.840019181025880447e-07
9.999877813346615962e-01,3.801806608605499707e-07
9.999878974935193510e-01,3.763974294300730909e-07
9.999880125505086204e-01,3.726518454126850539e-07
9.999881265160561750e-01,3.689435341753482892e-07
9.999882394004905306e-01,3.652721248130337494e-07
9.999883512140430586e-01,3.616372501115865104e-07
9.999884619668482078e-01,3.580385465110140390e-07
9.999885716689448367e-01,3.544756540691388454e-07
9.999886803302772131e-01,3.509482164255630538e-07
9.999887879606954577e-01,3.474558807660660201e-07
9.999888945699568765e-01,3.439982977872816282e-07
9.999890001677267382e-01,3.405751216617773452e-07
9.999891047635792729e-01,3.371860100034804013e-07
9.999892083669974507e-01,3.338306238333972543e-07
9.999893109873758679e-01,3.305086275457509068e-07
9.999894126340196365e-01,3.272196888743788445e-07
9.999895133161462724e-01,3.239634788595163740e-07
9.999896130428864716e-01,3.207396718149080810e-07
9.999897118232841109e-01,3.175479452952002380e-07
9.999898096662983571e-01,3.143879800637292000e-07
9.999899065808035559e-01,3.112594600605587752e-07
9.999900025755901201e-01,3.081620723708824551e-07
9.999900976593654178e-01,3.050955071937399463e-07
9.999901918407548829e-01,3.020594578110052299e-07
9.999902851283023475e-01,2.990536205567217454e-07
9.999903775304708198e-01,2.960776947867438828e-07
9.999904690556437048e-01,2.931313828486371372e-07
9.999905597121250267e-01,2.902143900519412175e-07
9.999906495081402058e-01,2.873264246386664067e-07
9.999907384518372799e-01,2.844671977541252405e-07
9.999908265512873484e-01,2.816364234180538728e-07
9.999909138144851273e-01,2.788338184959806142e-07
9.999910002493498373e-01,2.760591026709393205e-07
9.999910858637258704e-01,2.733119984154045964e-07
9.999911706653835664e-01,2.705922309635465966e-07
9.999912546620199905e-01,2.678995282837606350e-07
9.999913378612592663e-01,2.652336210514318996e-07
9.999914202706536859e-01,2.625942426220287627e-07
9.999915018976841541e-01,2.599811290044073194e-07
9.999915827497607435e-01,2.573940188344183181e-07
9.999916628342238045e-01,2.548326533487772525e-07
9.999917421583440769e-01,2.522967763591577000e-07
9.999918207293237993e-01,2.497861342265962098e-07
9.999918985542970429e-01,2.473004758360996843e-07
9.999919756403304882e-01,2.448395525715390051e-07
9.999920519944242026e-01,2.424031182907938038e-07
9.999921276235117507e-01,2.399909293011093621e-07
9.999922025344616383e-01,2.376027443347502113e-07
9.999922767340772012e-01,2.352383245248449762e-07
9.999923502290973820e-01,2.328974333815058166e-07
9.999924230261977298e-01,2.305798367681847460e-07
9.999924951319906219e-01,2.282853028782324722e-07
9.999925665530257080e-01,2.260136022117396685e-07
9.999926372957910203e-01,2.237645075525600412e-07
9.999927073667131960e-01,2.215377939455941494e-07
9.999927767721581429e-01,2.193332386742992512e-07
9.999928455184314835e-01,2.171506212383912936e-07
9.999929136117794437e-01,2.149897233318158620e-07
9.999929810583890744e-01,2.128503288208919509e-07
9.999930478643889176e-01,2.107322237227033855e-07
9.999931140358496728e-01,2.086351961837060522e-07
9.999931795787845301e-01,2.065590364585171341e-07
9.999932444991501690e-01,2.045035368889607609e-07
9.999933088028466477e-01,2.024684918832772931e-07
9.999933724957181802e-01,2.004536978955696182e-07
9.999934355835539135e-01,1.984589534054527338e-07
9.999934980720883715e-01,1.964840588978783760e-07
9.999935599670016773e-01,1.945288168432020839e-07
9.999936212739202190e-01,1.925930316774068334e-07
9.999936819984173164e-01,1.906765097825517962e-07
9.999937421460134424e-01,1.887790594674144076e-07
9.999938017221772224e-01,1.869004909482991938e-07
9.999938607323249906e-01,1.850406163300767544e-07
9.999939191818225659e-01,1.831992495873724841e-07
9.999939770759843638e-01,1.813762065459681905e-07
9.999940344200750619e-01,1.795713048643892393e-07
9.999940912193092668e-01,1.777843640156507825e-07
9.999941474788522910e-01,1.760152052692102125e-07
9.999942032038207085e-01,1.742636516730977053e-07
9.999942583992826872e-01,1.725295280361999966e-07
9.999943130702584337e-01,1.708126609107583260e-07
9.999943672217205259e-01,1.691128785750024080e-07
9.999944208585948013e-01,1.674300110159829803e-07
9.999944739857603571e-01,1.657638899125741818e-07
9.999945266080499939e-01,1.641143486186211706e-07
9.999945787302512157e-01,1.624812221462918764e-07
9.999946303571058959e-01,1.608643471495579259e-07
9.999946814933109440e-01,1.592635619078645622e-07
9.999947321435191938e-01,1.576787063099618711e-07
9.999947823123394031e-01,1.561096218378750003e-07
9.999948320043365868e-01,1.545561515510667343e-07
9.999948812240324614e-01,1.530181400707256686e-07
9.999949299759063326e-01,1.514954335642310959e-07
9.999949782643948737e-01,1.499878797297740377e-07
9.999950260938927915e-01,1.484953277811084017e-07
9.999950734687532705e-01,1.470176284324868972e-07
9.999951203932883059e-01,1.455546338837146893e-07
9.999951668717692588e-01,1.441061978053726707e-07
9.999952129084265229e-01,1.426721753241880118e-07
9.999952585074513012e-01,1.412524230085298326e-07
9.999953036729943845e-01,1.398467988540790206e-07
9.999953484091675948e-01,1.384551622696113118e-07
9.999953927200440074e-01,1.370773740629414671e-07
9.999954366096579506e-01,1.357132964270069979e-07
9.999954800820054501e-01,1.343627929260713221e-07
9.999955231410450063e-01,1.330257284820928341e-07
9.999955657906974826e-01,1.317019693612011237e-07
9.999956080348467724e-01,1.303913831603268255e-07
9.999956498773397984e-01,1.290938387939640293e-07
9.999956913219871790e-01,1.278092064810464048e-07
9.999957323725636726e-01,1.265373577319812972e-07
9.999957730328079553e-01,1.252781653357851766e-07
9.999958133064235088e-01,1.240315033473658878e-07
9.999958531970787323e-01,1.227972470749308443e-07
9.999958927084073856e-01,1.215752730675029005e-07
9.999959318440087008e-01,1.203654591025869696e-07
9.999959706074478261e-01,1.191676841739331374e-07
9.999960090022562698e-01,1.179818284794390996e-07
9.999960470319321226e-01,1.168077734091723081e-07
9.999960846999401687e-01,1.156454015334951121e-07
9.999961220097126624e-01,1.144945965913327033e-07
9.999961589646491067e-01,1.133552434785331624e-07
9.999961955681169190e-01,1.122272282363596830e-07
9.999962318234517644e-01,1.111104380400975944e-07
9.999962677339575556e-01,1.100047611877594422e-07
9.999963033029070081e-01,1.089100870889179571e-07
9.999963385335418620e-01,1.078263062536491119e-07
9.999963734290729933e-01,1.067533102815702847e-07
9.999964079926810800e-01,1.056909918510104390e-07
9.999964422275167131e-01,1.046392447082649423e-07
9.999964761367003963e-01,1.035979636569728197e-07
9.999965097233232125e-01,1.025670445475994239e-07
9.999965429904471570e-01,1.015463842670091023e-07
9.999965759411048039e-01,1.005358807281634892e-07
9.999966085783006386e-01,9.953543285990077034e-08
9.999966409050099481e-01,9.854494059683069809e-08
9.999966729241804853e-01,9.756430486933043145e-08
9.999967046387316927e-01,9.659342759362570063e-08
9.999967360515553683e-01,9.563221166199164175e-08
9.999967671655162205e-01,9.468056093303047321e-08
9.999967979834515353e-01,9.373838022205956437e-08
9.999968285081719532e-01,9.280557529159503363e-08
9.999968587424611366e-01,9.188205284191668810e-08
9.999968886890768793e-01,9.096772050174707454e-08
9.999969183507504411e-01,9.006248681900305750e-08
9.999969477301873244e-01,8.916626125165278684e-08
9.999969768300674966e-01,8.827895415866361546e-08
9.999970056530453899e-01,8.740047679102712346e-08
9.999970342017504565e-01,8.653074128289264198e-08
9.999970624787870577e-01,8.566966064277015427e-08
9.999970904867350185e-01,8.481714874483319962e-08
9.999971182281497395e-01,8.397312032030805553e-08
9.999971457055621959e-01,8.313749094893683675e-08
9.999971729214797156e-01,8.231017705054331031e-08
9.999971998783855343e-01,8.149109587666483198e-08
9.999972265787395731e-01,8.068016550227954761e-08
9.999972530249783276e-01,7.987730481761551828e-08
9.999972792195153115e-01,7.908243352003029489e-08
9.999973051647411681e-01,7.829547210598790148e-08
9.999973308630237812e-01,7.751634186309913427e-08
9.999973563167086077e-01,7.674496486225214914e-08
9.999973815281190115e-01,7.598126394982122757e-08
9.999974064995561518e-01,7.522516273994214058e-08
9.999974312332996496e-01,7.447658560688081859e-08
9.999974557316071433e-01,7.373545767746167104e-08
9.999974799967151773e-01,7.300170482358194586e-08
9.999975040308389795e-01,7.227525365480066771e-08
9.999975278361729059e-01,7.155603151099077272e-08
9.999975514148902178e-01,7.084396645507982435e-08
9.999975747691438599e-01,7.013898726584774524e-08
9.999975979010664595e-01,6.944102343080644643e-08
9.999976208127698829e-01,6.875000513914985306e-08
9.999976435063466784e-01,6.806586327476577670e-08
9.999976659838690773e-01,6.738852940932566168e-08
9.999976882473898820e-01,6.671793579544339121e-08
9.999977102989423550e-01,6.605401535989232690e-08
9.999977321405403297e-01,6.539670169690443116e-08
9.999977537741789879e-01,6.474592906152157468e-08
9.999977752018341937e-01,6.410163236302260048e-08
9.999977964254632701e-01,6.346374715841572862e-08
9.999978174470047776e-01,6.283220964598648119e-08
9.999978382683791800e-01,6.220695665892350800e-08
9.999978588914885114e-01,6.158792565899434734e-08
9.999978793182169312e-01,6.097505473029299942e-08
9.999978995504306134e-01,6.036828257304973011e-08
9.999979195899781903e-01,5.976754849749378791e-08
9.999979394386904197e-01,5.917279241778993838e-08
9.999979590983811839e-01,5.858395484602294211e-08
9.999979785708468238e-01,5.800097688624986795e-08
9.999979978578666939e-01,5.742380022861196338e-08
9.999980169612033842e-01,5.685236714349660564e-08
9.999980358826027205e-01,5.628662047576976178e-08
9.999980546237938750e-01,5.572650363905361265e-08
9.999980731864896999e-01,5.517196061006918687e-08
9.999980915723869490e-01,5.462293592303535538e-08
9.999981097831660559e-01,5.407937466411546512e-08
9.999981278204915780e-01,5.354122246593123231e-08
9.999981456860123075e-01,5.300842550211933821e-08
9.999981633813614934e-01,5.248093048195020228e-08
9.999981809081567308e-01,5.195868464499987368e-08
9.999981982680002934e-01,5.144163575586781464e-08
9.999982154624793562e-01,5.092973209895816510e-08
9.999982324931659949e-01,5.042292247330206186e-08
9.999982493616174084e-01,4.992115618743860162e-08
9.999982660693758074e-01,4.942438305434687737e-08
9.999982826179691919e-01,4.893255338642124004e-08
9.999982990089106849e-01,4.844561799050718909e-08
9.999983152436991984e-01,4.796352816297610753e-08
9.999983313238193228e-01,4.748623568485611287e-08
9.999983472507418814e-01,4.701369281701109635e-08
9.999983630259232648e-01,4.654585229536114094e-08
9.999983786508065409e-01,4.608266732616053774e-08
9.999983941268206777e-01,4.562409158131280696e-08
9.999984094553813208e-01,4.517007919373889681e-08
9.999984246378905706e-01,4.472058475279143980e-08
9.999984396757373162e-01,4.427556329970841583e-08
9.999984545702971239e-01,4.383497032312125709e-08
9.999984693229327926e-01,4.339876175459855480e-08
9.999984839349937982e-01,4.296689396424007173e-08
9.999984984078171824e-01,4.253932375631481368e-08
9.999985127427269971e-01,4.211600836493677412e-08
9.999985269410348598e-01,4.169690544978943610e-08
9.999985410040400646e-01,4.128197309189263245e-08
9.999985549330293599e-01,4.087116978940551078e-08
9.999985687292775038e-01,4.046445445348039320e-08
9.999985823940468199e-01,4.006178640414882998e-08
9.999985959285879744e-01,3.966312536625461052e-08
9.999986093341396431e-01,3.926843146542702830e-08
9.999986226119286226e-01,3.887766522408876827e-08
9.999986357631704958e-01,3.849078755751179056e-08
9.999986487890687448e-01,3.810775976990411110e-08
9.999986616908158599e-01,3.772854355054119033e-08
9.999986744695925633e-01,3.735310096993560395e-08
9.999986871265689192e-01,3.698139447603964858e-08
9.999986996629035563e-01,3.661338689049353510e-08
9.999987120797441120e-01,3.624904140490315527e-08
9.999987243782273438e-01,3.588832157716004784e-08
9.999987365594792399e-01,3.553119132779799221e-08
9.999987486246152413e-01,3.517761493638074377e-08
9.999987605747400199e-01,3.482755703793325913e-08
9.999987724109478116e-01,3.448098261940107188e-08
9.999987841343223050e-01,3.413785701614963119e-08
9.999987957459373078e-01,3.379814590849871945e-08
9.999988072468559697e-01,3.346181531828628442e-08
9.999988186381316702e-01,3.312883160547383559e-08
9.999988299208076858e-01,3.279916146477838311e-08
9.999988410959173013e-01,3.247277192234263879e-08
9.999988521644840311e-01,3.214963033243842999e-08
9.999988631275218420e-01,3.182970437419807896e-08
9.999988739860349307e-01,3.151296204838544700e-08
9.999988847410178350e-01,3.119937167419210520e-08
9.999988953934557667e-01,3.088890188606999362e-08
9.999989059443247230e-01,3.058152163059551349e-08
9.999989163945911530e-01,3.027720016336050595e-08
9.999989267452125130e-01,2.997590704590064594e-08
9.999989369971372666e-01,2.967761214264794997e-08
9.999989471513046624e-01,2.938228561791788652e-08
9.999989572086449563e-01,2.908989793292647350e-08
9.999989671700798555e-01,2.880041984283284607e-08
9.999989770365220743e-01,2.851382239381746290e-08
9.999989868088758893e-01,2.823007692018332443e-08
9.999989964880366955e-01,2.794915504148998070e-08
9.999990060748915610e-01,2.767102865971611985e-08
9.999990155703192274e-01,2.739566995644641947e-08
9.999990249751898874e-01,2.712305139009224296e-08
9.999990342903654073e-01,2.685314569313422631e-08
9.999990435166998815e-01,2.658592586939614557e-08
9.999990526550387449e-01,2.632136519134580336e-08
9.999990617062198828e-01,2.605943719741951315e-08
9.999990706710728539e-01,2.580011568937654742e-08
9.999990795504195562e-01,2.554337472967982717e-08
9.999990883450740053e-01,2.528918863889911086e-08
9.999990970558424452e-01,2.503753199314538783e-08
9.999991056835235703e-01,2.478837962152547814e-08
9.999991142289085255e-01,2.454170660362552082e-08
9.999991226927805732e-01,2.429748826701939008e-08
9.999991310759159813e-01,2.405570018479859172e-08
9.999991393790834682e-01,2.381631817313178255e-08
9.999991476030443138e-01,2.357931828884349691e-08
9.999991557485528038e-01,2.334467682702038523e-08
9.999991638163557850e-01,2.311237031864119936e-08
9.999991718071933322e-01,2.288237552822711648e-08
9.999991797217983036e-01,2.265466945152032295e-08
9.999991875608964520e-01,2.242922931318081585e-08
9.999991953252069798e-01,2.220603256450940976e-08
9.999992030154418732e-01,2.198505688119334858e-08
9.999992106323067897e-01,2.176628016107120067e-08
9.999992181765002819e-01,2.154968052192463403e-08
9.999992256487143516e-01,2.133523629928765490e-08
9.999992330496345616e-01,2.112292604428061553e-08
9.999992403799399243e-01,2.091272852146577484e-08
9.999992476403027908e-01,2.070462270672118951e-08
9.999992548313895169e-01,2.049858778514032705e-08
9.999992619538597971e-01,2.029460314894798753e-08
9.999992690083671087e-01,2.009264839544004486e-08
9.999992759955589339e-01,1.989270332494361937e-08
9.999992829160762042e-01,1.969474793879463776e-08
9.999992897705540784e-01,1.949876243733987431e-08
9.999992965596216088e-01,1.930472721795457612e-08
9.999993032839018525e-01,1.911262287308267372e-08
9.999993099440119826e-01,1.892243018829641056e-08
9.999993165405630657e-01,1.873413014037259225e-08
9.999993230741608397e-01,1.854770389539206960e-08
9.999993295454047137e-01,1.836313280685404804e-08
9.999993359548887684e-01,1.818039841381186411e-08
9.999993423032015327e-01,1.799948243902731385e-08
9.999993485909255408e-01,1.782036678714068780e-08
9.999993548186379977e-01,1.764303354286295779e-08
9.999993609869106681e-01,1.746746496918206561e-08
9.999993670963099879e-01,1.729364350558966610e-08
9.999993731473966196e-01,1.712155176632538673e-08
9.999993791407263410e-01,1.695117253863621124e-08
9.999993850768493786e-01,1.678248878105681087e-08
9.999993909563107408e-01,1.661548362170330570e-08
9.999993967796501071e-01,1.645014035658649111e-08
9.999994025474026049e-01,1.628644244794179660e-08
9.999994082600976997e-01,1.612437352257372676e-08
9.999994139182599717e-01,1.596391737021895356e-08
9.999994195224090054e-01,1.580505794192559823e-08
9.999994250730597223e-01,1.564777934844644284e-08
9.999994305707216036e-01,1.549206585865143174e-08
9.999994360158998008e-01,1.533790189795274611e-08
9.999994414090943584e-01,1.518527204674761337e-08
9.999994467508006579e-01,1.503416103887674353e-08
9.999994520415094179e-01,1.488455376009583017e-08
9.999994572817066940e-01,1.473643524656555537e-08
9.999994624718737679e-01,1.458979068335341012e-08
9.999994676124874804e-01,1.444460540295253476e-08
9.999994727040201203e-01,1.430086488381524857e-08
9.999994777469394247e-01,1.415855474889920370e-08
9.999994827417086896e-01,1.401766076423097614e-08
9.999994876887867701e-01,1.387816883748097578e-08
9.999994925886284136e-01,1.374006501655452623e-08
9.999994974416838156e-01,1.360333548819695705e-08
9.999995022483988416e-01,1.346796657661061735e-08
9.999995070092152494e-01,1.333394474208855700e-08
9.999995117245704668e-01,1.320125657965894809e-08
9.999995163948979249e-01,1.306988881774487192e-08
9.999995210206267249e-01,1.293982831683745022e-08
9.999995256021820822e-01,1.281106206818031859e-08
9.999995301399851044e-01,1.268357719246996198e-08
9.999995346344527913e-01,1.255736093856622613e-08
9.999995390859983679e-01,1.243240068221750488e-08
9.999995434950308404e-01,1.230868392479856678e-08
9.999995478619557732e-01,1.218619829205920285e-08
9.999995521871744009e-01,1.206493153288796051e-08
9.999995564710842944e-01,1.194487151808553398e-08
9.999995607140794718e-01,1.182600623915213572e-08
9.999995649165498435e-01,1.170832380708690332e-08
9.999995690788818781e-01,1.159181245119755349e-08
9.999995732014582694e-01,1.147646051792444557e-08
9.999995772846580477e-01,1.136225646967376224e-08
9.999995813288565794e-01,1.124918888366407560e-08
9.999995853344259000e-01,1.113724645078427050e-08
9.999995893017341597e-01,1.102641797446128481e-08
9.999995932311462887e-01,1.091669236954150648e-08
9.999995971230236647e-01,1.080805866118089900e-08
9.999996009777242234e-01,1.070050598374778762e-08
9.999996047956023482e-01,1.059402357973651982e-08
9.999996085770093135e-01,1.048860079869040993e-08
9.999996123222928412e-01,1.038422709613770361e-08
9.999996160317974336e-01,1.028089203253586217e-08
9.999996197058642622e-01,1.017858527222781610e-08
9.999996233448313898e-01,1.007729658240864448e-08
9.999996269490333267e-01,9.977015832101206032e-09
9.999996305188019186e-01,9.877732991143264783e-09
9.999996340544653473e-01,9.779438129184679125e-09
9.999996375563490192e-01,9.682121414693200217e-09
9.999996410247751211e-01,9.585773113972209888e-09
9.999996444600626200e-01,9.490383590186172843e-09
9.999996478625275964e-01,9.395943302397201199e-09
9.999996512324832443e-01,9.302442804611138226e-09
9.999996545702395379e-01,9.209872744831831171e-09
9.999996578761036758e-01,9.118223864126802632e-09
9.999996611503798594e-01,9.027486995700242480e-09
9.999996643933692919e-01,8.937653063976528136e-09
9.999996676053705125e-01,8.848713083692878579e-09
9.999996707866791734e-01,8.760658158999725943e-09
9.999996739375878185e-01,8.673479482571964545e-09
9.999996770583867711e-01,8.587168334727171389e-09
9.999996801493630239e-01,8.501716082553819012e-09
9.999996832108012379e-01,8.417114179048173723e-09
9.999996862429830768e-01,8.333354162258564029e-09
9.999996892461877618e-01,8.250427654439985502e-09
9.999996922206915162e-01,8.168326361215294972e-09
9.999996951667684542e-01,8.087042070745988432e-09
9.999996980846896921e-01,8.006566652911158105e-09
9.999997009747236820e-01,7.926892058493536795e-09
9.999997038371367664e-01,7.848010318375302972e-09
9.999997066721922900e-01,7.769913542740215437e-09
9.999997094801512665e-01,7.692593920284812237e-09
9.999997122612723777e-01,7.616043717437439671e-09
9.999997150158116410e-01,7.540255277583973183e-09
9.999997177440226315e-01,7.465221020302865552e-09
9.999997204461565925e-01,7.390933440606189650e-09
9.999997231224624361e-01,7.317385108189309529e-09
9.999997257731866318e-01,7.244568666688010192e-09
9.999997283985730956e-01,7.172476832941975147e-09
9.999997309988637451e-01,7.101102396267149535e-09
9.999997335742981663e-01,7.030438217733797578e-09
9.999997361251133920e-01,6.960477229452779704e-09
9.999997386515444564e-01,6.891212433868901256e-09
9.999997411538240621e-01,6.822636903060336832e-09
9.999997436321826916e-01,6.754743778046456303e-09
9.999997460868486066e-01,6.687526268101116839e-09
9.999997485180479595e-01,6.620977650073747801e-09
9.999997509260046824e-01,6.555091267717158967e-09
9.999997533109407089e-01,6.489860531021133215e-09
9.999997556730755299e-01,6.425278915554033777e-09
9.999997580126269714e-01,6.361339961809572262e-09
9.999997603298106386e-01,6.298037274561004762e-09
9.999997626248398053e-01,6.235364522221748537e-09
9.999997648979259690e-01,6.173315436211544116e-09
9.999997671492788509e-01,6.111883810329746045e-09
9.999997693791056186e-01,6.051063500134831544e-09
9.999997715876117743e-01,5.990848422329215535e-09
9.999997737750009330e-01,5.931232554151492922e-09
9.999997759414747112e-01,5.872209932773428057e-09
9.999997780872326159e-01,5.813774654703815604e-09
9.999997802124725998e-01,5.755920875198254081e-09
9.999997823173903955e-01,5.698642807673958591e-09
9.999997844021799587e-01,5.641934723131658351e-09
9.999997864670334691e-01,5.585790949581994922e-09
9.999997885121414409e-01,5.530205871478453492e-09
9.999997905376921681e-01,5.475173929155924799e-09
9.999997925438725010e-01,5.420689618274077091e-09
9.999997945308672920e-01,5.366747489267432396e-09
9.999997964988597277e-01,5.313342146799742476e-09
9.999997984480312185e-01,5.260468249224595096e-09
9.999998003785615097e-01,5.208120508051345697e-09
9.999998022906285700e-01,5.156293687415648177e-09
9.999998041844087027e-01,5.104982603556339262e-09
9.999998060600765459e-01,5.054182124296449667e-09
9.999998079178049615e-01,5.003887168530099000e-09
9.999998097577652567e-01,4.954092705714490236e-09
9.999998115801271847e-01,4.904793755366253504e-09
9.999998133850587223e-01,4.855985386563863857e-09
9.999998151727262918e-01,4.807662717453944320e-09
9.999998169432947615e-01,4.759820914763204507e-09
9.999998186969275560e-01,4.712455193315202538e-09
9.999998204337862129e-01,4.665560815551265190e-09
9.999998221540309373e-01,4.619133091057160258e-09
9.999998238578204912e-01,4.573167376093499505e-09
9.999998255453119711e-01,4.527659073131464521e-09
9.999998272166611413e-01,4.482603630393151550e-09
9.999998288720218786e-01,4.437996541395847919e-09
9.999998305115472830e-01,4.393833344501805067e-09
9.999998321353882336e-01,4.350109622471527935e-09
9.999998337436947216e-01,4.306821002022164738e-09
9.999998353366150727e-01,4.263963153390258469e-09
9.999998369142961696e-01,4.221531789898254626e-09
9.999998384768837845e-01,4.179522667526239203e-09
9.999998400245218022e-01,4.137931584487012702e-09
9.999998415573531085e-01,4.096754380806014729e-09
9.999998430755193679e-01,4.055986937905413447e-09
9.999998445791603574e-01,4.015625178191748596e-09
9.999998460684149659e-01,3.975665064648557450e-09
9.999998475434205281e-01,3.936102600432180452e-09
9.999998490043132682e-01,3.896933828472171771e-09
9.999998504512279673e-01,3.858154831075675356e-09
9.999998518842981854e-01,3.819761729535237100e-09
9.999998533036561499e-01,3.781750683741025055e-09
9.999998547094327561e-01,3.744117891796893545e-09
9.999998561017577892e-01,3.706859589639747325e-09
9.999998574807599239e-01,3.669972050663474255e-09
9.999998588465662808e-01,3.633451585345842176e-09
9.999998601993029812e-01,3.597294540879628881e-09
9.999998615390948142e-01,3.561497300807418154e-09
9.999998628660656808e-01,3.526056284659516347e-09
9.999998641803378163e-01,3.490967947596243084e-09
9.999998654820326793e-01,3.456228780053017428e-09
9.999998667712703959e-01,3.421835307389481926e-09
9.999998680481699820e-01,3.387784089542113221e-09
9.999998693128494542e-01,3.354071720679795628e-09
9.999998705654253861e-01,3.320694828863563694e-09
9.999998718060135738e-01,3.287650075708995878e-09
9.999998730347284814e-01,3.254934156052453377e-09
9.999998742516835737e-01,3.222543797620635535e-09
9.999998754569913162e-01,3.190475760702953864e-09
9.999998766507629533e-01,3.158726837827867444e-09
9.999998778331086191e-01,3.127293853441747413e-09
9.999998790041376706e-01,3.096173663591394714e-09
9.999998801639581325e-01,3.065363155609704845e-09
9.999998813126771413e-01,3.034859247804037069e-09
9.999998824504008343e-01,3.004658889148324978e-09
9.999998835772342387e-01,2.974759058977605304e-09
9.999998846932816043e-01,2.945156766686026272e-09
9.999998857986457379e-01,2.915849051427840010e-09
9.999998868934287799e-01,2.886832981820974515e-09
9.999998879777322047e-01,2.858105655654157949e-09
9.999998890516557104e-01,2.829664199596350774e-09
9.999998901152987729e-01,2.801505768909480807e-09
9.999998911687596470e-01,2.773627547164022965e-09
9.999998922121355882e-01,2.746026745957025794e-09
9.999998932455229639e-01,2.718700604633522010e-09
9.999998942690173642e-01,2.691646390010137670e-09
9.999998952827131582e-01,2.664861396101829751e-09
9.999998962867042707e-01,2.638342943851350530e-09
9.999998972810831832e-01,2.612088380861012758e-09
9.999998982659420443e-01,2.586095081127702356e-09
9.999998992413716703e-01,2.560360444779960294e-09
9.999999002074622112e-01,2.534881897818053906e-09
9.999999011643030400e-01,2.509656891856628596e-09
9.999999021119825304e-01,2.484682903869567284e-09
9.999999030505882791e-01,2.459957435937917868e-09
9.999999039802069944e-01,2.435478014999805921e-09
9.999999049009246077e-01,2.411242192603179237e-09
9.999999058128261620e-01,2.387247544661016138e-09
9.999999067159961452e-01,2.363491671208660045e-09
9.999999076105178242e-01,2.339972196163876305e-09
9.999999084964739104e-01,2.316686767089295017e-09
9.999999093739463385e-01,2.293633054956884586e-09
9.999999102430162656e-01,2.270808753915262926e-09
9.999999111037639610e-01,2.248211581058837549e-09
9.999999119562690275e-01,2.225839276199567827e-09
9.999999128006101801e-01,2.203689601640986691e-09
9.999999136368656893e-01,2.181760341954171170e-09
9.999999144651127159e-01,2.160049303756398786e-09
9.999999152854278650e-01,2.138554315491547646e-09
9.999999160978869650e-01,2.117273227212989653e-09
9.999999169025651780e-01,2.096203910368641006e-09
9.999999176995367778e-01,2.075344257587851527e-09
9.999999184888757053e-01,2.054692182470862374e-09
9.999999192706546802e-01,2.034245619379915645e-09
9.999999200449462000e-01,2.014002523232737154e-09
9.999999208118217631e-01,1.993960869298071858e-09
9.999999215713523126e-01,1.974118652992964642e-09
9.999999223236082369e-01,1.954473889682492443e-09
9.999999230686588136e-01,1.935024614481058509e-09
9.999999238065730989e-01,1.915768882055949004e-09
9.999999245374194823e-01,1.896704766432842158e-09
9.999999252612653544e-01,1.877830360802976345e-09
9.999999259781776617e-01,1.859143777332649758e-09
9.999999266882229065e-01,1.840643146974207995e-09
9.999999273914665920e-01,1.822326619279180639e-09
9.999999280879738883e-01,1.804192362213275708e-09
9.999999287778091883e-01,1.786238561972959581e-09
9.999999294610362188e-01,1.768463422804239518e-09
9.999999301377182626e-01,1.750865166822874711e-09
9.999999308079179361e-01,1.733442033836630263e-09
9.999999314716973009e-01,1.716192281169289350e-09
9.999999321291177523e-01,1.699114183486182829e-09
9.999999327802399085e-01,1.682206032621810391e-09
9.999999334251242766e-01,1.665466137408821999e-09
9.999999340638303647e-01,1.648892823508936998e-09
9.999999346964173474e-01,1.632484433245547376e-09
9.999999353229438448e-01,1.616239325437748929e-09
9.999999359434675883e-01,1.600155875236378143e-09
9.999999365580463095e-01,1.584232473961328931e-09
9.999999371667366299e-01,1.568467528940722456e-09
9.999999377695949487e-01,1.552859463351673209e-09
9.999999383666771102e-01,1.537406716062417663e-09
9.999999389580384035e-01,1.522107741476344609e-09
9.999999395437335625e-01,1.506961009377250755e-09
9.999999401238166552e-01,1.491965004776353883e-09
9.999999406983414163e-01,1.477118227760824085e-09
9.999999412673611365e-01,1.462419193343614699e-09
9.999999418309284405e-01,1.447866431315098582e-09
9.999999423890953976e-01,1.433458486095873384e-09
9.999999429419138552e-01,1.419193916591233597e-09
9.999999434894348838e-01,1.405071296047092645e-09
9.999999440317092203e-01,1.391089211907155890e-09
9.999999445687869359e-01,1.377246265671697524e-09
9.999999451007178797e-01,1.363541072757739551e-09
9.999999456275512344e-01,1.349972262360426858e-09
9.999999461493359609e-01,1.336538477316073608e-09
9.999999466661201319e-01,1.323238373966284974e-09
9.999999471779517091e-01,1.310070622023620727e-09
9.999999476848779878e-01,1.297033904438594112e-09
9.999999481869461526e-01,1.284126917267808913e-09
9.999999486842023888e-01,1.271348369543687611e-09
9.999999491766928816e-01,1.258696983145215928e-09
9.999999496644633723e-01,1.246171492670163283e-09
9.999999501475588248e-01,1.233770645308566130e-09
9.999999506260240922e-01,1.221493200717298017e-09
9.999999510999034724e-01,1.209337930896150689e-09
9.999999515692407082e-01,1.197303620064884861e-09
9.999999520340795423e-01,1.185389064541680988e-09
9.999999524944628293e-01,1.173593072622796063e-09
9.999999529504333129e-01,1.161914464463249024e-09
9.999999534020331815e-01,1.150352071958946892e-09
9.999999538493042905e-01,1.138904738629733633e-09
9.999999542922880513e-01,1.127571319503767890e-09
9.999999547310254311e-01,1.116350681003050074e-09
9.999999551655572860e-01,1.105241700829927808e-09
9.999999555959235842e-01,1.094243267854971599e-09
9.999999560221644046e-01,1.083354282005726483e-09
9.999999564443192712e-01,1.072573654156731340e-09
9.999999568624271529e-01,1.061900306020628005e-09
9.999999572765267963e-01,1.051333170040202824e-09
9.999999576866567264e-01,1.040871189281731438e-09
9.999999580928548015e-01,1.030513317329156736e-09
9.999999584951586584e-01,1.020258518179471191e-09
9.999999588936056005e-01,1.010105766139139160e-09
9.999999592882325983e-01,1.000054045721403240e-09
9.999999596790760670e-01,9.901023515448301537e-10
9.999999600661725330e-01,9.802496882326523817e-10
9.999999604495575234e-01,9.704950703132517148e-10
9.999999608292668984e-01,9.608375221216333595e-10
9.999999612053355191e-01,9.512760777017421111e-10
9.999999615777985795e-01,9.418097807099570530e-10
9.999999619466902745e-01,9.324376843193410576e-10
9.999999623120450210e-01,9.231588511249800987e-10
9.999999626738966807e-01,9.139723530502618266e-10
9.999999630322785604e-01,9.048772712539574395e-10
9.999999633872241889e-01,8.958726960384222129e-10
9.999999637387662066e-01,8.869577267585158833e-10
9.999999640869374762e-01,8.781314717315589719e-10
9.999999644317699721e-01,8.693930481481831875e-10
9.999999647732958907e-01,8.607415819839564836e-10
9.999999651115467625e-01,8.521762079120011462e-10
9.999999654465541177e-01,8.436960692164780429e-10
9.999999657783488205e-01,8.353003177068134733e-10
9.999999661069617352e-01,8.269881136329577210e-10
9.999999664324232818e-01,8.187586256013095884e-10
9.999999667547636584e-01,8.106110304915960161e-10
9.999999670740127300e-01,8.025445133745763999e-10
9.999999673902001396e-01,7.945582674304529084e-10
9.999999677033553080e-01,7.866514938682622482e-10
9.999999680135071012e-01,7.788234018459014649e-10
9.999999683206842738e-01,7.710732083910609533e-10
9.999999686249154696e-01,7.634001383229433931e-10
9.999999689262288882e-01,7.558034241746537346e-10
9.999999692246522853e-01,7.482823061165222444e-10
9.999999695202135275e-01,7.408360318800312893e-10
9.999999698129399262e-01,7.334638566826041459e-10
9.999999701028586818e-01,7.261650431531442698e-10
9.999999703899966619e-01,7.189388612582077718e-10
9.999999706743805117e-01,7.117845882290690418e-10
9.999999709560366545e-01,7.047015084893558870e-10
9.999999712349911807e-01,6.976889135835094724e-10
9.999999715112699583e-01,6.907461021059507774e-10
9.999999717848985226e-01,6.838723796308601990e-10
9.999999720559024086e-01,6.770670586427947797e-10
9.999999723243067073e-01,6.703294584678577852e-10
9.999999725901363989e-01,6.636589052056439700e-10
9.999999728534159082e-01,6.570547316618646827e-10
9.999999731141699932e-01,6.505162772815482753e-10
9.999999733724225237e-01,6.440428880830466002e-10
9.999999736281977025e-01,6.376339165925564264e-10
9.999999738815191774e-01,6.312887217793879038e-10
9.999999741324103741e-01,6.250066689918756437e-10
9.999999743808947184e-01,6.187871298938349103e-10
9.999999746269951917e-01,6.126294824017888494e-10
9.999999748707345537e-01,6.065331106226835451e-10
9.999999751121356750e-01,6.004974047923137298e-10
9.999999753512206491e-01,5.945217612143580214e-10
9.999999755880119023e-01,5.886055821999382840e-10
9.999999758225313062e-01,5.827482760079046323e-10
9.999999760548006211e-01,5.769492567855913080e-10
9.999999762848414964e-01,5.712079445102436078e-10
9.999999765126750262e-01,5.655237649310286962e-10
9.999999767383227489e-01,5.598961495115409697e-10
9.999999769618053147e-01,5.543245353730015285e-10
9.999999771831435957e-01,5.488083652379020515e-10
9.999999774023580201e-01,5.433470873742902526e-10
9.999999776194691270e-01,5.379401555406072737e-10
9.999999778344969004e-01,5.325870289310071174e-10
9.999999780474613242e-01,5.272871721212869518e-10
9.999999782583823826e-01,5.220400550153561174e-10
9.999999784672792824e-01,5.168451527921633919e-10
9.999999786741717855e-01,5.117019458532634584e-10
9.999999788790787658e-01,5.066099197707940698e-10
9.999999790820195411e-01,5.015685652360454729e-10
9.999999792830128742e-01,4.965773780085395843e-10
9.999999794820773058e-01,4.916358588655457096e-10
9.999999796792314877e-01,4.867435135522047577e-10
9.999999798744935164e-01,4.818998527320439884e-10
9.999999800678818218e-01,4.771043919380547586e-10
9.999999802594140563e-01,4.723566515242554110e-10
9.999999804491082056e-01,4.676561566176691999e-10
9.999999806369818112e-01,4.630024370708819163e-10
9.999999808230523035e-01,4.583950274149692100e-10
9.999999810073370021e-01,4.538334668129612702e-10
9.999999811898531155e-01,4.493172990137680373e-10
9.999999813706172969e-01,4.448460723064998608e-10
9.999999815496467548e-01,4.404193394753383333e-10
9.999999817269578095e-01,4.360366577547601776e-10
9.999999819025668923e-01,4.316975887852713482e-10
9.999999820764906566e-01,4.274016985695802620e-10
9.999999822487448675e-01,4.231485574291454841e-10
9.999999824193458453e-01,4.189377399612480525e-10
9.999999825883092441e-01,4.147688249964001550e-10
9.999999827556507181e-01,4.106413955562372934e-10
9.999999829213860325e-01,4.065550388118297766e-10
9.999999830855303973e-01,4.025093460423490739e-10
9.999999832480992445e-01,3.985039125942353884e-10
9.999999834091074513e-01,3.945383378406818851e-10
9.999999835685701166e-01,3.906122251415821924e-10
9.999999837265020064e-01,3.867251818038741223e-10
9.999999838829178866e-01,3.828768190422236728e-10
9.999999840378321903e-01,3.790667519401821255e-10
9.999999841912592391e-01,3.752945994116480112e-10
9.999999843432134661e-01,3.715599841627678944e-10
9.999999844937089710e-01,3.678625326542136289e-10
9.999999846427596317e-01,3.642018750637847467e-10
9.999999847903794370e-01,3.605776452494600576e-10
9.999999849365819315e-01,3.569894807127391247e-10
9.999999850813807711e-01,3.534370225624009996e-10
9.999999852247895005e-01,3.499199154786223683e-10
9.999999853668214422e-01,3.464378076774032019e-10
9.999999855074896971e-01,3.429903508754206789e-10
9.999999856468073656e-01,3.395772002551588698e-10
9.999999857847874374e-01,3.361980144304352097e-10
9.999999859214426801e-01,3.328524554122686994e-10
9.999999860567858612e-01,3.295401885750450135e-10
9.999999861908296372e-01,3.262608826230619039e-10
9.999999863235862207e-01,3.230142095574062518e-10
9.999999864550681572e-01,3.197998446431150487e-10
9.999999865852875480e-01,3.166174663767317703e-10
9.999999867142567167e-01,3.134667564541176254e-10
9.999999868419873206e-01,3.103473997386280045e-10
9.999999869684915721e-01,3.072590842296056361e-10
9.999999870937810176e-01,3.042015010311427305e-10
9.999999872178673144e-01,3.011743443212208365e-10
9.999999873407621198e-01,2.981773113210908375e-10
9.999999874624767582e-01,2.952101022650024327e-10
9.999999875830225537e-01,2.922724203702339870e-10
9.999999877024108308e-01,2.893639718073782394e-10
9.999999878206525805e-01,2.864844656709868518e-10
9.999999879377587941e-01,2.836336139504446558e-10
9.999999880537403518e-01,2.808111315011754960e-10
9.999999881686081338e-01,2.780167360161330879e-10
9.999999882823726871e-01,2.752501479975370835e-10
9.999999883950447810e-01,2.725110907289489019e-10
9.999999885066347405e-01,2.697992902475667098e-10
9.999999886171530017e-01,2.671144753168354042e-10
9.999999887266097787e-01,2.644563773993287362e-10
9.999999888350152855e-01,2.618247306298633050e-10
9.999999889423797361e-01,2.592192717889364955e-10
9.999999890487129006e-01,2.566397402763730210e-10
9.999999891540248820e-01,2.540858780852707506e-10
9.999999892583252281e-01,2.515574297762055465e-10
9.999999893616239310e-01,2.490541424516563911e-10
9.999999894639304276e-01,2.465757657307392060e-10
9.999999895652541548e-01,2.441220517241388343e-10
9.999999896656047715e-01,2.416927550093254679e-10
9.999999897649913816e-01,2.392876326060172658e-10
9.999999898634233109e-01,2.369064439518539023e-10
9.999999899609098852e-01,2.345489508783620593e-10
9.999999900574598755e-01,2.322149175871100838e-10
9.999999901530826074e-01,2.299041106261333144e-10
9.999999902477866298e-01,2.276162988665941469e-10
9.999999903415809355e-01,2.253512534796408288e-10
9.999999904344742951e-01,2.231087479135464882e-10
9.999999905264752575e-01,2.208885578710261351e-10
9.999999906175924824e-01,2.186904612868122606e-10
9.999999907078342964e-01,2.165142383054528436e-10
9.999999907972092483e-01,2.143596712592993772e-10
9.999999908857255537e-01,2.122265446467606258e-10
9.999999909733915393e-01,2.101146451107261107e-10
9.999999910602153097e-01,2.080237614172353705e-10
9.999999911462048585e-01,2.059536844343589544e-10
9.999999912313684014e-01,2.039042071112632308e-10
9.999999913157137099e-01,2.018751244575097272e-10
9.999999913992485556e-01,1.998662335225604375e-10
9.999999914819809321e-01,1.978773333754586220e-10
9.999999915639185000e-01,1.959082250847541420e-10
9.999999916450686976e-01,1.939587116985863203e-10
9.999999917254392967e-01,1.920285982249934238e-10
9.999999918050376246e-01,1.901176916124173094e-10
9.999999918838712309e-01,1.882258007303752627e-10
9.999999919619472211e-01,1.863527363503646374e-10
9.999999920392732555e-01,1.844983111269171101e-10
9.999999921158561067e-01,1.826623395788685718e-10
9.999999921917032131e-01,1.808446380708147977e-10
9.999999922668213470e-01,1.790450247947256011e-10
9.999999923412178360e-01,1.772633197517814714e-10
9.999999924148994523e-01,1.754993447343514032e-10
9.999999924878729685e-01,1.737529233081767436e-10
9.999999925601452677e-01,1.720238807947308679e-10
9.999999926317231225e-01,1.703120442537307205e-10
9.999999927026130830e-01,1.686172424658589244e-10
9.999999927728219218e-01,1.669393059156208251e-10
9.999999928423559670e-01,1.652780667743971886e-10
9.999999929112218799e-01,1.636333588836645060e-10
9.999999929794258779e-01,1.620050177383594873e-10
9.999999930469745113e-01,1.603928804704437835e-10
9.999999931138739973e-01,1.587967858325972585e-10
9.999999931801305530e-01,1.572165741820971176e-10
9.999999932457502849e-01,1.556520874648572252e-10
9.999999933107394101e-01,1.541031691996032348e-10
9.999999933751040349e-01,1.525696644622392888e-10
9.999999934388499323e-01,1.510514198703369092e-10
9.999999935019832087e-01,1.495482835678002056e-10
9.999999935645097482e-01,1.480601052096833637e-10
9.999999936264353240e-01,1.465867359471382063e-10
9.999999936877657092e-01,1.451280284125430887e-10
9.999999937485065660e-01,1.436838367047483494e-10
9.999999938086636675e-01,1.422540163744895480e-10
9.999999938682425649e-01,1.408384244099455642e-10
9.999999939272488092e-01,1.394369192224201270e-10
9.999999939856878406e-01,1.380493606321962768e-10
9.999999940435652102e-01,1.366756098545013592e-10
9.999999941008862470e-01,1.353155294856317423e-10
9.999999941576562801e-01,1.339689834892153631e-10
9.999999942138806386e-01,1.326358371825915781e-10
9.999999942695645405e-01,1.313159572233556233e-10
9.999999943247130929e-01,1.300092115960082550e-10
9.999999943793316248e-01,1.287154695987570751e-10
9.999999944334251323e-01,1.274346018304490936e-10
9.999999944869986113e-01,1.261664801776171836e-10
9.999999945400570578e-01,1.249109778016710863e-10
9.999999945926054679e-01,1.236679691262167319e-10
9.999999946446487264e-01,1.224373298244832754e-10
9.999999946961917185e-01,1.212189368069019460e-10
9.999999947472391071e-01,1.200126682087823219e-10
9.999999947977957770e-01,1.188184033781287103e-10
9.999999948478665024e-01,1.176360228635772427e-10
9.999999948974557240e-01,1.164654084024365495e-10
9.999999949465683269e-01,1.153064429088725061e-10
9.999999949952086409e-01,1.141590104621854292e-10
9.999999950433813289e-01,1.130229962952206430e-10
9.999999950910909430e-01,1.118982867828943338e-10
9.999999951383418129e-01,1.107847694308171287e-10
9.999999951851383795e-01,1.096823328640552563e-10
9.999999952314849727e-01,1.085908668159797008e-10
9.999999952773860334e-01,1.075102621172418609e-10
9.999999953228457805e-01,1.064404106848590316e-10
9.999999953678683218e-01,1.053812055113930462e-10
9.999999954124580981e-01,1.043325406542596130e-10
9.999999954566191063e-01,1.032943112251210166e-10
9.999999955003554541e-01,1.022664133793998974e-10
9.999999955436712495e-01,1.012487443058969462e-10
9.999999955865706003e-01,1.002412022164973647e-10
9.999999956290573921e-01,9.924368633600137842e-11
9.999999956711356219e-01,9.825609689203493325e-11
9.999999957128092865e-01,9.727833510507436296e-11
9.999999957540821605e-01,9.631030317857078311e-11
9.999999957949581297e-01,9.535190428915830175e-11
9.999999958354410801e-01,9.440304257698120204e-11
9.999999958755347862e-01,9.346362313609597172e-11
9.999999959152429119e-01,9.253355200498302446e-11
9.999999959545690098e-01,9.161273615715252600e-11
9.999999959935171878e-01,9.070108349183058604e-11
9.999999960320906656e-01,8.979850282475761056e-11
9.999999960702931068e-01,8.890490387905903259e-11
9.999999961081282862e-01,8.802019727621960849e-11
9.999999961455995345e-01,8.714429452714741160e-11
9.999999961827105155e-01,8.627710802331435311e-11
9.999999962194644487e-01,8.541855102800335746e-11
9.999999962558649980e-01,8.456853766762442641e-11
9.999999962919153829e-01,8.372698292312906005e-11
9.999999963276190451e-01,8.289380262151017463e-11
9.999999963629794264e-01,8.206891342737463145e-11
9.999999963979996354e-01,8.125223283461770272e-11
9.999999964326830026e-01,8.044367915816210928e-11
9.999999964670328589e-01,7.964317152579167998e-11
9.999999965010522018e-01,7.885062987006571291e-11
9.999999965347444730e-01,7.806597492030375036e-11
9.999999965681125591e-01,7.728912819466020628e-11
9.999999966011597907e-01,7.652001199227797651e-11
9.999999966338891655e-01,7.575854938550901200e-11
9.999999966663035700e-01,7.500466421222855714e-11
9.999999966984063349e-01,7.425828106820990167e-11
9.999999967302002357e-01,7.351932529958557285e-11
9.999999967616882701e-01,7.278772299538355557e-11
9.999999967928735467e-01,7.206340098012738630e-11
9.999999968237587300e-01,7.134628680652519476e-11
9.999999968543468176e-01,7.063630874821648029e-11
9.999999968846406961e-01,6.993339579260094704e-11
9.999999969146431411e-01,6.923747763373879985e-11
9.999999969443569281e-01,6.854848466531165699e-11
9.999999969737849437e-01,6.786634797366845565e-11
9.999999970029298524e-01,6.719099933092567995e-11
9.999999970317943188e-01,6.652237118814620990e-11
9.999999970603811184e-01,6.586039666858581823e-11
9.999999970886929157e-01,6.520500956099740179e-11
9.999999971167323753e-01,6.455614431301608283e-11
9.999999971445020508e-01,6.391373602459604786e-11
9.999999971720044956e-01,6.327772044152201361e-11
9.999999971992424852e-01,6.264803394898513566e-11
9.999999972262183512e-01,6.202461356521387279e-11
9.999999972529346470e-01,6.140739693518174040e-11
9.999999972793939262e-01,6.079632232436415187e-11
9.999999973055986313e-01,6.019132861256655266e-11
9.999999973315512047e-01,5.959235528781349423e-11
9.999999973572540890e-01,5.899934244029028569e-11
9.999999973827097266e-01,5.841223075635751493e-11
9.999999974079203380e-01,5.783096151261261557e-11
9.999999974328884766e-01,5.725547657001871345e-11
9.999999974576162520e-01,5.668571836809209958e-11
9.999999974821062176e-01,5.612162991913917878e-11
9.999999975063604829e-01,5.556315480256301138e-11
9.999999975303812683e-01,5.501023715921443219e-11
9.999999975541711272e-01,5.446282168580748924e-11
9.999999975777319472e-01,5.392085362939009033e-11
9.999999976010660596e-01,5.338427878186236114e-11
9.999999976241755739e-01,5.285304347456071249e-11
9.999999976470628216e-01,5.232709457288451381e-11
9.999999976697298010e-01,5.180637947098393930e-11
9.999999976921786216e-01,5.129084608650033998e-11
9.999999977144113927e-01,5.078044285535191035e-11
9.999999977364303350e-01,5.027511872658191710e-11
9.999999977582373356e-01,4.977482315724753070e-11
9.999999977798343931e-01,4.927950610736671471e-11
9.999999978012236168e-01,4.878911803491517256e-11
9.999999978224070052e-01,4.830360989086696026e-11
9.999999978433866676e-01,4.782293311429070128e-11
9.999999978641642695e-01,4.734703962749442408e-11
9.999999978847420312e-01,4.687588183121213350e-11
9.999999979051216181e-01,4.640941259984821371e-11
9.999999979253051396e-01,4.594758527675928049e-11
9.999999979452943721e-01,4.549035366958944476e-11
9.999999979650913140e-01,4.503767204565218911e-11
9.999999979846976306e-01,4.458949512735150303e-11
9.999999980041153202e-01,4.414577808765832940e-11
9.999999980233459373e-01,4.370647654562257333e-11
9.999999980423917023e-01,4.327154656193584037e-11
9.999999980612539474e-01,4.284094463453857109e-11
9.999999980799347821e-01,4.241462769426455387e-11
9.999999980984357606e-01,4.199255310053793781e-11
9.999999981167586594e-01,4.157467863710421825e-11
9.999999981349052547e-01,4.116096250780934730e-11
9.999999981528771009e-01,4.075136333242117289e-11
9.999999981706759744e-01,4.034584014248634949e-11
9.999999981883035405e-01,3.994435237723731928e-11
9.999999982057614645e-01,3.954685987953133993e-11
9.999999982230513007e-01,3.915332289183572481e-11
9.999999982401746035e-01,3.876370205225283941e-11
9.999999982571331492e-01,3.837795839057925784e-11
9.999999982739284921e-01,3.799605332441234648e-11
9.999999982905621865e-01,3.761794865528733696e-11
9.999999983070356757e-01,3.724360656485836251e-11
9.999999983233506251e-01,3.687298961111746713e-11
9.999999983395084779e-01,3.650606072464581005e-11
9.999999983555107885e-01,3.614278320491023604e-11
9.999999983713591112e-01,3.578312071658881628e-11
9.999999983870547782e-01,3.542703728593805856e-11
9.999999984025993438e-01,3.507449729719635178e-11
9.999999984179943624e-01,3.472546548901808088e-11
9.999999984332410552e-01,3.437990695095081960e-11
9.999999984483410875e-01,3.403778711993996904e-11
9.999999984632955696e-01,3.369907177687334631e-11
9.999999984781062778e-01,3.336372704315995260e-11
9.999999984927742114e-01,3.303171937733800275e-11
9.999999985073010356e-01,3.270301557172397138e-11
9.999999985216879717e-01,3.237758274908774684e-11
9.999999985359363519e-01,3.205538835936568690e-11
9.999999985500476196e-01,3.173640017640632867e-11
9.999999985640229960e-01,3.142058629474381549e-11
9.999999985778637024e-01,3.110791512641040818e-11
9.999999985915711820e-01,3.079835539777381808e-11
9.999999986051467671e-01,3.049187614641058072e-11
9.999999986185916789e-01,3.018844671801044863e-11
9.999999986319070278e-01,2.988803676330768703e-11
9.999999986450941458e-01,2.959061623504691717e-11
9.999999986581543654e-01,2.929615538497890617e-11
9.999999986710887967e-01,2.900462476088225159e-11
9.999999986838986610e-01,2.871599520362086083e-11
9.999999986965851795e-01,2.843023784422453995e-11
9.999999987091495735e-01,2.814732410100272790e-11
9.999999987215929531e-01,2.786722567668696228e-11
9.999999987339164287e-01,2.758991455559769854e-11
9.999999987461213324e-01,2.731536300084541187e-11
9.999999987582086636e-01,2.704354355155349661e-11
9.999999987701796433e-01,2.677442902011284739e-11
9.999999987820352709e-01,2.650799248946365634e-11
9.999999987937768786e-01,2.624420731040047805e-11
9.999999988054052436e-01,2.598304709890975170e-11
9.999999988169216980e-01,2.572448573352825790e-11
9.999999988283272412e-01,2.546849735273158349e-11
9.999999988396228723e-01,2.521505635234841636e-11
9.999999988508098125e-01,2.496413738299715792e-11
9.999999988618889502e-01,2.471571534755328352e-11
9.999999988728613953e-01,2.446976539863661977e-11
9.999999988837282583e-01,2.422626293612717895e-11
9.999999988944903162e-01,2.398518360470560861e-11
9.999999989051487903e-01,2.374650329141483432e-11
9.999999989157045688e-01,2.351019812325089616e-11
9.999999989261587618e-01,2.327624446477284588e-11
9.999999989365122577e-01,2.304461891573970516e-11
9.999999989467659445e-01,2.281529830877094032e-11
9.999999989569209324e-01,2.258825970702692510e-11
9.999999989669781097e-01,2.236348040191743391e-11
9.999999989769383646e-01,2.214093791082797432e-11
9.999999989868028072e-01,2.192060997487210792e-11
9.999999989965721037e-01,2.170247455666596938e-11
9.999999990062473643e-01,2.148650983812191078e-11
9.999999990158294771e-01,2.127269421826872883e-11
9.999999990253192195e-01,2.106100631108891715e-11
9.999999990347175904e-01,2.085142494338062089e-11
9.999999990440253672e-01,2.064392915264068119e-11
9.999999990532435490e-01,2.043849818496592933e-11
9.999999990623729129e-01,2.023511149297970022e-11
9.999999990714143472e-01,2.003374873377460512e-11
9.999999990803686289e-01,1.983438976687872392e-11
9.999999990892366464e-01,1.963701465224196966e-11
9.999999990980193987e-01,1.944160364823969136e-11
9.999999991067174410e-01,1.924813720970031999e-11
9.999999991153316614e-01,1.905659598594854674e-11
9.999999991238629482e-01,1.886696081887066061e-11
9.999999991323119675e-01,1.867921274099912777e-11
9.999999991406796074e-01,1.849333297361385978e-11
9.999999991489666451e-01,1.830930292486474306e-11
9.999999991571738578e-01,1.812710418791287356e-11
9.999999991653020226e-01,1.794671853908762097e-11
9.999999991733519167e-01,1.776812793606599129e-11
9.999999991813242062e-01,1.759131451606620006e-11
9.999999991892196682e-01,1.741626059406179911e-11
9.999999991970390800e-01,1.724294866101355865e-11
9.999999992047832187e-01,1.707136138211644207e-11
9.999999992124526393e-01,1.690148159506774830e-11
9.999999992200482302e-01,1.673329230834880238e-11
9.999999992275705463e-01,1.656677669952620113e-11
9.999999992350204758e-01,1.640191811356991588e-11
9.999999992423985740e-01,1.623870006118577712e-11
9.999999992497057288e-01,1.607710621716809905e-11
9.999999992569422735e-01,1.591712041876518043e-11
9.999999992641092073e-01,1.575872666406338462e-11
9.999999992712070851e-01,1.560190911038730115e-11
9.999999992782365732e-01,1.544665207271357848e-11
9.999999992851982267e-01,1.529294002210383679e-11
9.999999992920929337e-01,1.514075758414996903e-11
9.999999992989211384e-01,1.499008953743698416e-11
9.999999993056835068e-01,1.484092081202123711e-11
9.999999993123808162e-01,1.469323648792157383e-11
9.999999993190135106e-01,1.454702179362876954e-11
9.999999993255823671e-01,1.440226210462656542e-11
9.999999993320878300e-01,1.425894294192954603e-11
9.999999993385306762e-01,1.411704997063556032e-11
9.999999993449113500e-01,1.397656899849051001e-11
9.999999993512306284e-01,1.383748597447041815e-11
9.999999993574889556e-01,1.369978698737467124e-11
9.999999993636869977e-01,1.356345826443517637e-11
9.999999993698253098e-01,1.342848616993939633e-11
9.999999993759044470e-01,1.329485720386513486e-11
9.999999993819249644e-01,1.316255800053178471e-11
9.999999993878875282e-01,1.303157532726214977e-11
9.999999993937925824e-01,1.290189608305948439e-11
9.999999993996406822e-01,1.277350729729765448e-11
9.999999994054324937e-01,1.264639612842253501e-11
9.999999994111685719e-01,1.252054986266902386e-11
9.999999994168491391e-01,1.239595591278814651e-11
9.999999994224751942e-01,1.227260181678863003e-11
9.999999994280469595e-01,1.215047523669093640e-11
9.999999994335648790e-01,1.202956395729200074e-11
9.999999994390297298e-01,1.190985588494484429e-11
9.999999994444419560e-01,1.179133904634774191e-11
9.999999994498020017e-01,1.167400158734717863e-11
9.999999994551103111e-01,1.155783177175266628e-11
9.999999994603674391e-01,1.144281798016189333e-11
9.999999994655739410e-01,1.132894870879903538e-11
9.999999994707302609e-01,1.121621256836462672e-11
9.999999994758369537e-01,1.110459828289526121e-11
9.999999994808943526e-01,1.099409468863704168e-11
9.999999994859030128e-01,1.088469073292785707e-11
9.999999994908633782e-01,1.077637547309238053e-11
9.999999994957758931e-01,1.066913807534800031e-11
9.999999995006411124e-01,1.056296781372017594e-11
9.999999995054594804e-01,1.045785406897080799e-11
9.999999995102313299e-01,1.035378632753505730e-11
9.999999995149571053e-01,1.025075418047021174e-11
9.999999995196374725e-01,1.014874732241500891e-11
9.999999995242726536e-01,1.004775555055788026e-11
9.999999995288630927e-01,9.947768763617591511e-12
9.999999995334093450e-01,9.848776960831915805e-12
9.999999995379118545e-01,9.750770240957787220e-12
9.999999995423708432e-01,9.653738801281352987e-12
9.999999995467868663e-01,9.557672936636564083e-12
9.999999995511603679e-01,9.462563038435538604e-12
9.999999995554916810e-01,9.368399593706555563e-12
9.999999995597812497e-01,9.275173184142950664e-12
9.999999995640294070e-01,9.182874485161506885e-12
9.999999995682365972e-01,9.091494264968871297e-12
9.999999995724033752e-01,9.001023383639227677e-12
9.999999995765298522e-01,8.911452792199200492e-12
9.999999995806165831e-01,8.822773531723174570e-12
9.999999995846639012e-01,8.734976732437566743e-12
9.999999995886721393e-01,8.648053612832815146e-12
9.999999995926418528e-01,8.561995478786016854e-12
9.999999995965731525e-01,8.476793722690480227e-12
9.999999996004667047e-01,8.392439822595159810e-12
9.999999996043226203e-01,8.308925341352627986e-12
9.999999996081413434e-01,8.226241925774365246e-12
9.999999996119233181e-01,8.144381305796201187e-12
9.999999996156687665e-01,8.063335293650322879e-12
9.999999996193781326e-01,7.983095783046669784e-12
9.999999996230517496e-01,7.903654748362492244e-12
9.999999996266898394e-01,7.825004243838805296e-12
9.999999996302929572e-01,7.747136402786566695e-12
9.999999996338613251e-01,7.670043436799060423e-12
9.999999996373952760e-01,7.593717634973220843e-12
9.999999996408951430e-01,7.518151363138700369e-12
9.999999996443612593e-01,7.443337063093552969e-12
9.999999996477939579e-01,7.369267251849115194e-12
9.999999996511934608e-01,7.295934520880784114e-12
9.999999996545603231e-01,7.223331535387353814e-12
9.999999996578946559e-01,7.151451033557672932e-12
9.999999996611967923e-01,7.080285825843610253e-12
9.999999996644671763e-01,7.009828794241751746e-12
9.999999996677060299e-01,6.940072891580744074e-12
9.999999996709135752e-01,6.871011140816745125e-12
9.999999996740902564e-01,6.802636634335861955e-12
9.999999996772361843e-01,6.734942533262647181e-12
9.999999996803519142e-01,6.667922066776381701e-12
9.999999996834374461e-01,6.601568531434126720e-12
9.999999996864933349e-01,6.535875290499573310e-12
9.999999996895198029e-01,6.470835773279985258e-12
9.999999996925169610e-01,6.406443474468345716e-12
9.999999996954852532e-01,6.342691953492957365e-12
9.999999996984249018e-01,6.279574833873540468e-12
9.999999997013362396e-01,6.217085802582800494e-12
9.999999997042194888e-01,6.155218609415725523e-12
9.999999997070748714e-01,6.093967066363803105e-12
9.999999997099028315e-01,6.033325046996367519e-12
9.999999997127033691e-01,5.973286485848071726e-12
9.999999997154770393e-01,5.913845377811635011e-12
9.999999997182238420e-01,5.854995777537865625e-12
9.999999997209442215e-01,5.796731798840421128e-12
9.999999997236383997e-01,5.739047614107323508e-12
9.999999997263064877e-01,5.681937453718320300e-12
9.999999997289489295e-01,5.625395605467222517e-12
9.999999997315658362e-01,5.569416413991225154e-12
9.999999997341574298e-01,5.513994280204682673e-12
9.999999997367241544e-01,5.459123660739320985e-12
9.999999997392661211e-01,5.404799067390033708e-12
9.999999997417834408e-01,5.351015066565386249e-12
9.999999997442765576e-01,5.297766278744772874e-12
9.999999997467455826e-01,5.245047377939806612e-12
9.999999997491909598e-01,5.192853091161845972e-12
9.999999997516125783e-01,5.141178197894809470e-12
9.999999997540108820e-01,5.090017529572490383e-12
9.999999997563859822e-01,5.039365969062182788e-12
9.999999997587382117e-01,4.989218450152357070e-12
9.999999997610677926e-01,4.939569957046143467e-12
9.999999997633749471e-01,4.890415523859865133e-12
9.999999997656597861e-01,4.841750234125846048e-12
9.999999997679225316e-01,4.793569220301232941e-12
9.999999997701635168e-01,4.745867663280639703e-12
9.999999997723828526e-01,4.698640791914359108e-12
9.999999997745808722e-01,4.651883882531337286e-12
9.999999997767575755e-01,4.605592258466244515e-12
9.999999997789132955e-01,4.559761289592242577e-12
9.999999997810481434e-01,4.514386391857416263e-12
9.999999997831625631e-01,4.469463026826466038e-12
9.999999997852564437e-01,4.424986701226963933e-12
9.999999997873302293e-01,4.380952966499485229e-12
9.999999997893839199e-01,4.337357418353165284e-12
9.999999997914178484e-01,4.294195696324742795e-12
9.999999997934321261e-01,4.251463483342608149e-12
9.999999997954269748e-01,4.209156505295188016e-12
9.999999997974026167e-01,4.167270530603078903e-12
9.999999997993591627e-01,4.125801369795990314e-12
9.999999998012968350e-01,4.084744875093881170e-12
9.999999998032158555e-01,4.044096939991683639e-12
9.999999998051162242e-01,4.003853498849036086e-12
9.999999998069983853e-01,3.964010526483227825e-12
9.999999998088623387e-01,3.924564037766770896e-12
9.999999998107083066e-01,3.885510087228973667e-12
9.999999998125365108e-01,3.846844768660916849e-12
9.999999998143470625e-01,3.808564214725197928e-12
9.999999998161400727e-01,3.770664596568728238e-12
9.999999998179158744e-01,3.733142123439938172e-12
9.999999998196744677e-01,3.695993042309778212e-12
9.999999998214160746e-01,3.659213637495967287e-12
9.999999998231409171e-01,3.622800230291770032e-12
9.999999998248491062e-01,3.586749178597676841e-12
9.999999998265408641e-01,3.551056876557285673e-12
9.999999998282163016e-01,3.515719754196785803e-12
9.999999998298755299e-01,3.480734277067533394e-12
9.999999998315187710e-01,3.446096945892932627e-12
9.999999998331461359e-01,3.411804296218091587e-12
9.999999998347577357e-01,3.377852898063448864e-12
9.999999998363537923e-01,3.344239355581853067e-12
9.999999998379345278e-01,3.310960306718566147e-12
9.999999998394999423e-01,3.278012422875371926e-12
9.999999998410502577e-01,3.245392408577313592e-12
9.999999998425856962e-01,3.213097001143226610e-12
9.999999998441062576e-01,3.181122970359528255e-12
9.999999998456120531e-01,3.149467118156816243e-12
9.999999998471034157e-01,3.118126278290360528e-12
9.999999998485804564e-01,3.087097316023089968e-12
9.999999998500431753e-01,3.056377127812194267e-12
9.999999998514916832e-01,3.025962640998832295e-12
9.999999998529263134e-01,2.995850813500500868e-12
9.999999998543470658e-01,2.966038633507106865e-12
9.999999998557540515e-01,2.936523119179419501e-12
9.999999998571476034e-01,2.907301318350962191e-12
9.999999998585276106e-01,2.878370308232848013e-12
9.999999998598942952e-01,2.849727195121158909e-12
9.999999998612477681e-01,2.821369114107835563e-12
9.999999998625882514e-01,2.793293228793852115e-12
9.999999998639157450e-01,2.765496731005628119e-12
9.999999998652303601e-01,2.737976840514275843e-12
9.999999998665324297e-01,2.710730804757247938e-12
9.999999998678218427e-01,2.683755898563328562e-12
9.999999998690988212e-01,2.657049423879791003e-12
9.999999998703634763e-01,2.630608709502658039e-12
9.999999998716159189e-01,2.604431110809628829e-12
9.999999998728562600e-01,2.578514009495344357e-12
9.999999998740847218e-01,2.552854813309609410e-12
9.999999998753013042e-01,2.527450955798226550e-12
9.999999998765061182e-01,2.502299896046042233e-12
9.999999998776992749e-01,2.477399118423087985e-12
9.999999998788808853e-01,2.452746132332715215e-12
9.999999998800510603e-01,2.428338471962593658e-12
9.999999998812100221e-01,2.404173696038184891e-12
9.999999998823577707e-01,2.380249387578312487e-12
9.999999998834945281e-01,2.356563153653694740e-12
9.999999998846201832e-01,2.333112625147365217e-12
9.999999998857350691e-01,2.309895456517807483e-12
9.999999998868390749e-01,2.286909325564457075e-12
9.999999998879325336e-01,2.264151933195199528e-12
9.999999998890153341e-01,2.241621003196673875e-12
9.999999998900878095e-01,2.219314282006378324e-12
9.999999998911497379e-01,2.197229538487364920e-12
9.999999998922015632e-01,2.175364563705172608e-12
9.999999998932432854e-01,2.153717170706667887e-12
9.999999998942747936e-01,2.132285194301552004e-12
9.999999998952965319e-01,2.111066490845584295e-12
9.999999998963081671e-01,2.090058938026260015e-12
9.999999998973102544e-01,2.069260434650631644e-12
9.999999998983025717e-01,2.048668900434930763e-12
9.999999998992853412e-01,2.028282275796734891e-12
9.999999999002585627e-01,2.008098521648761610e-12
9.999999999012224583e-01,1.988115619195006518e-12
9.999999999021770281e-01,1.968331569728902674e-12
9.999999999031222719e-01,1.948744394433214781e-12
9.999999999040585230e-01,1.929352134182336159e-12
9.999999999049856703e-01,1.910152849346145557e-12
9.999999999059038247e-01,1.891144619596081768e-12
9.999999999068132084e-01,1.872325543713156952e-12
9.999999999077138213e-01,1.853693739397601689e-12
9.999999999086056635e-01,1.835247343080813067e-12
9.999999999094889569e-01,1.816984509738771331e-12
9.999999999103637016e-01,1.798903412707580419e-12
9.999999999112298976e-01,1.781002243500838161e-12
9.999999999120878780e-01,1.763279211628572782e-12
9.999999999129375317e-01,1.745732544418359439e-12
9.999999999137789697e-01,1.728360486837835656e-12
9.999999999146123031e-01,1.711161301319245332e-12
9.999999999154375319e-01,1.694133267585710411e-12
9.999999999162547670e-01,1.677274682479002232e-12
9.999999999170642306e-01,1.660583859789381222e-12
9.999999999178658117e-01,1.644059130086773899e-12
9.999999999186596211e-01,1.627698840553865959e-12
9.999999999194458811e-01,1.611501354820856796e-12
9.999999999202244805e-01,1.595465052801647847e-12
9.999999999209955304e-01,1.579588330531872310e-12
9.999999999217591418e-01,1.563869600008530150e-12
9.999999999225153147e-01,1.548307289030998367e-12
9.999999999232643821e-01,1.532899841043956752e-12
9.999999999240060111e-01,1.517645714981544311e-12
9.999999999247405347e-01,1.502543385113288597e-12
9.999999999254680638e-01,1.487591340891563185e-12
9.999999999261884875e-01,1.472788086800353164e-12
9.999999999269019169e-01,1.458132142205840794e-12
9.999999999276084628e-01,1.443622041208164279e-12
9.999999999283082364e-01,1.429256332494862003e-12
9.999999999290012376e-01,1.415033579195769173e-12
9.999999999296875774e-01,1.400952358739160896e-12
9.999999999303672560e-01,1.387011262709625950e-12
9.999999999310403842e-01,1.373208896707055508e-12
9.999999999317069621e-01,1.359543880207234531e-12
9.999999999323672117e-01,1.346014846423818523e-12
9.999999999330209111e-01,1.332620442171490474e-12
9.999999999336683931e-01,1.319359327730768931e-12
9.999999999343096579e-01,1.306230176713873072e-12
9.999999999349447055e-01,1.293231675932114705e-12
9.999999999355736469e-01,1.280362525264607578e-12
9.999999999361964820e-01,1.267621437528098116e-12
9.999999999368132109e-01,1.255007138348367104e-12
9.999999999374240556e-01,1.242518366032638288e-12
9.999999999380290161e-01,1.230153871443438384e-12
9.999999999386282035e-01,1.217912417873708962e-12
9.999999999392215067e-01,1.205792780922986428e-12
9.999999999398090367e-01,1.193793748375078053e-12
9.999999999403910156e-01,1.181914120076691593e-12
9.999999999409673324e-01,1.170152707817448862e-12
9.999999999415379870e-01,1.158508335211087976e-12
9.999999999421032015e-01,1.146979837577686449e-12
9.999999999426629760e-01,1.135566061827297715e-12
9.999999999432173103e-01,1.124265866344505114e-12
9.999999999437663156e-01,1.113078120874286109e-12
9.999999999443099918e-01,1.102001706409010453e-12
9.999999999448484500e-01,1.091035515076404266e-12
9.999999999453816901e-01,1.080178450028866767e-12
9.999999999459097122e-01,1.069429425333652559e-12
9.999999999464327383e-01,1.058787365864303158e-12
9.999999999469506573e-01,1.048251207193156536e-12
9.999999999474635803e-01,1.037819895484777533e-12
9.999999999479716184e-01,1.027492387390671262e-12
9.999999999484746604e-01,1.017267649944822270e-12
9.999999999489728175e-01,1.007144660460421969e-12
9.999999999494662006e-01,9.971224064276219630e-13
9.999999999499548098e-01,9.871998854121739295e-13
9.999999999504387560e-01,9.773761049552101033e-13
9.999999999509180393e-01,9.676500824740179548e-13
9.999999999513926596e-01,9.580208451636636561e-13
9.999999999518626170e-01,9.484874298998019940e-13
9.999999999523280225e-01,9.390488831422490420e-13
9.999999999527890981e-01,9.297042608396475756e-13
9.999999999532456219e-01,9.204526283350826541e-13
9.999999999536977047e-01,9.112930602725047945e-13
9.999999999541454576e-01,9.022246405042792093e-13
9.999999999545888807e-01,8.932464619994600394e-13
9.999999999550279739e-01,8.843576267531085586e-13
9.999999999554628483e-01,8.755572456965123717e-13
9.999999999558935038e-01,8.668444386081695923e-13
9.999999999563201625e-01,8.582183340258505169e-13
9.999999999567424913e-01,8.496780691593449132e-13
9.999999999571608233e-01,8.412227898042041065e-13
9.999999999575751586e-01,8.328516502563365002e-13
9.999999999579853860e-01,8.245638132273364714e-13
9.999999999583917276e-01,8.163584497608344189e-13
9.999999999587940724e-01,8.082347391494987004e-13
9.999999999591926425e-01,8.001918688529868283e-13
9.999999999595873268e-01,7.922290344167043581e-13
9.999999999599781253e-01,7.843454393912663551e-13
9.999999999603651490e-01,7.765402952529251839e-13
9.999999999607483980e-01,7.688128213246219155e-13
9.999999999611280943e-01,7.611622446979387257e-13
9.999999999615040158e-01,7.535878001558219303e-13
9.999999999618762736e-01,7.460887300959695295e-13
9.999999999622450897e-01,7.386642844551413556e-13
9.999999999626102420e-01,7.313137206340617353e-13
9.999999999629718417e-01,7.240363034231771024e-13
9.999999999633299996e-01,7.168313049291501146e-13
9.999999999636846049e-01,7.096980045019824368e-13
9.999999999640358794e-01,7.026356886630174129e-13
9.999999999643837123e-01,6.956436510335058713e-13
9.999999999647282145e-01,6.887211922639845700e-13
9.999999999650693860e-01,6.818676199643551001e-13
9.999999999654072269e-01,6.750822486345622733e-13
9.999999999657418481e-01,6.683643995961079694e-13
9.999999999660731387e-01,6.617134009241009554e-13
9.999999999664013206e-01,6.551285873800801661e-13
9.999999999667263939e-01,6.486093003455046174e-13
9.999999999670481365e-01,6.421548877558113997e-13
9.999999999673669926e-01,6.357647040352720743e-13
9.999999999676826290e-01,6.294381100323549509e-13
9.999999999679951568e-01,6.231744729558256881e-13
9.999999999683046870e-01,6.169731663114813053e-13
9.999999999686113306e-01,6.108335698394338976e-13
9.999999999689149766e-01,6.047550694520986465e-13
9.999999999692156250e-01,5.987370571727984792e-13
9.999999999695134978e-01,5.927789310748932895e-13
9.999999999698083730e-01,5.868800952216424330e-13
9.999999999701003617e-01,5.810399596065399833e-13
9.999999999703896858e-01,5.752579400943276267e-13
9.999999999706761233e-01,5.695334583625919947e-13
9.999999999709597853e-01,5.638659418438649495e-13
9.999999999712406717e-01,5.582548236684185719e-13
9.999999999715188936e-01,5.526995426075099891e-13
9.999999999717944510e-01,5.471995430172720336e-13
9.999999999720673438e-01,5.417542747831592602e-13
9.999999999723375721e-01,5.363631932648719745e-13
9.999999999726051358e-01,5.310257592419412390e-13
9.999999999728701461e-01,5.257414388597426152e-13
9.999999999731326028e-01,5.205097035761232234e-13
9.999999999733925060e-01,5.153300301085573009e-13
9.999999999736499667e-01,5.102019003817563465e-13
9.999999999739048739e-01,5.051248014759090406e-13
9.999999999741573387e-01,5.000982255753278903e-13
9.999999999744073609e-01,4.951216699176783931e-13
9.999999999746549406e-01,4.901946367437141839e-13
9.999999999749001889e-01,4.853166332474411192e-13
9.999999999751429947e-01,4.804871715268817547e-13
9.999999999753835800e-01,4.757057685352274619e-13
9.999999999756217228e-01,4.709719460325437835e-13
9.999999999758575342e-01,4.662852305379565260e-13
9.999999999760911251e-01,4.616451532822479088e-13
9.999999999763224956e-01,4.570512501610215013e-13
9.999999999765515346e-01,4.525030616882368762e-13
9.999999999767783532e-01,4.480001329502711471e-13
9.999999999770031733e-01,4.435420135604377671e-13
9.999999999772256620e-01,4.391282576138923112e-13
9.999999999774459303e-01,4.347584236430848825e-13
9.999999999776642001e-01,4.304320745735591126e-13
9.999999999778803605e-01,4.261487776802556284e-13
9.999999999780943005e-01,4.219081045442471844e-13
9.999999999783063531e-01,4.177096310098470958e-13
9.999999999785161853e-01,4.135529371422313283e-13
9.999999999787241300e-01,4.094376071853956192e-13
9.999999999789299654e-01,4.053632295205886928e-13
9.999999999791338023e-01,4.013293966251592166e-13
9.999999999793357519e-01,3.973357050317546032e-13
9.999999999795357031e-01,3.933817552880115052e-13
9.999999999797337669e-01,3.894671519165628644e-13
9.999999999799298323e-01,3.855915033754985877e-13
9.999999999801240103e-01,3.817544220192200727e-13
9.999999999803164119e-01,3.779555240596340072e-13
9.999999999805069262e-01,3.741944295277830826e-13
9.999999999806954420e-01,3.704707622358557158e-13
9.999999999808822926e-01,3.667841497395236834e-13
9.999999999810673668e-01,3.631342233007308588e-13
9.999999999812505536e-01,3.595206178507757836e-13
9.999999999814319640e-01,3.559429719538131821e-13
9.999999999816117091e-01,3.524009277707169114e-13
9.999999999817895668e-01,3.488941310232544183e-13
9.999999999819658703e-01,3.454222309586908908e-13
9.999999999821403973e-01,3.419848803146720993e-13
9.999999999823132590e-01,3.385817352845058829e-13
9.999999999824843444e-01,3.352124554827885144e-13
9.999999999826538755e-01,3.318767039113260598e-13
9.999999999828217412e-01,3.285741469254645839e-13
9.999999999829880526e-01,3.253044542006864724e-13
9.999999999831526987e-01,3.220672986995852052e-13
9.999999999833156794e-01,3.188623566391684989e-13
9.999999999834772169e-01,3.156893074584406415e-13
9.999999999836370890e-01,3.125478337863768099e-13
9.999999999837955178e-01,3.094376214101476013e-13
9.999999999839522813e-01,3.063583592437045468e-13
9.999999999841076015e-01,3.033097392966779898e-13
9.999999999842614784e-01,3.002914566435417366e-13
9.999999999844136900e-01,2.973032093931478804e-13
9.999999999845645693e-01,2.943446986585020932e-13
9.999999999847140053e-01,2.914156285268811718e-13
9.999999999848619980e-01,2.885157060302483043e-13
9.999999999850084365e-01,2.856446411159207738e-13
9.999999999851535426e-01,2.828021466175918785e-13
9.999999999852972055e-01,2.799879382265796399e-13
9.999999999854396471e-01,2.772017344634022136e-13
9.999999999855805344e-01,2.744432566496360273e-13
9.999999999857200894e-01,2.717122288800143893e-13
9.999999999858583122e-01,2.690083779948625930e-13
9.999999999859952027e-01,2.663314335527488539e-13
9.999999999861307609e-01,2.636811278034468031e-13
9.999999999862649869e-01,2.610571956611653593e-13
9.999999999863979916e-01,2.584593746780088233e-13
9.999999999865296640e-01,2.558874050177564028e-13
9.999999999866600042e-01,2.533410294298470197e-13
9.999999999867891232e-01,2.508199932236603738e-13
9.999999999869170209e-01,2.483240442430530179e-13
9.999999999870436973e-01,2.458529328411125876e-13
9.999999999871690415e-01,2.434064118552160132e-13
9.999999999872932754e-01,2.409842365822838753e-13
9.999999999874162881e-01,2.385861647543155680e-13
9.999999999875380796e-01,2.362119565141671045e-13
9.999999999876587609e-01,2.338613743915406142e-13
9.999999999877782209e-01,2.315341832792421286e-13
9.999999999878965706e-01,2.292301504096761521e-13
9.999999999880136992e-01,2.269490453315407915e-13
9.999999999881297175e-01,2.246906398868041002e-13
9.999999999882446255e-01,2.224547081878608120e-13
9.999999999883584234e-01,2.202410265949483764e-13
9.999999999884711110e-01,2.180493736937879901e-13
9.999999999885827995e-01,2.158795302734167475e-13
9.999999999886932667e-01,2.137312793042863121e-13
9.999999999888027347e-01,2.116044059165344055e-13
9.999999999889110924e-01,2.094986973785022195e-13
9.999999999890184510e-01,2.074139430754660692e-13
9.999999999891248104e-01,2.053499344885502956e-13
9.999999999892300595e-01,2.033064651738950269e-13
9.999999999893344205e-01,2.012833307419869118e-13
9.999999999894376712e-01,1.992803288372242650e-13
9.999999999895399228e-01,1.972972591176866596e-13
9.999999999896411751e-01,1.953339232350758479e-13
9.999999999897414282e-01,1.933901248148997015e-13
9.999999999898407932e-01,1.914656694368112482e-13
9.999999999899391590e-01,1.895603646151706594e-13
9.999999999900365255e-01,1.876740197798009568e-13
9.999999999901330039e-01,1.858064462569081054e-13
9.999999999902285941e-01,1.839574572502312006e-13
9.999999999903231851e-01,1.821268678223400533e-13
9.999999999904168879e-01,1.803144948761459812e-13
9.999999999905095915e-01,1.785201571365955914e-13
9.999999999906015180e-01,1.767436751325219558e-13
9.999999999906925563e-01,1.749848711787136389e-13
9.999999999907827064e-01,1.732435693581251142e-13
9.999999999908718573e-01,1.715195955042889779e-13
9.999999999909602311e-01,1.698127771839029489e-13
9.999999999910478277e-01,1.681229436795656036e-13
9.999999999911345361e-01,1.664499259727208751e-13
9.999999999912203563e-01,1.647935567267355352e-13
9.999999999913052884e-01,1.631536702701694106e-13
9.999999999913895543e-01,1.615301025802118544e-13
9.999999999914729321e-01,1.599226912662593020e-13
9.999999999915555327e-01,1.583312755536921008e-13
9.999999999916372451e-01,1.567556962677765729e-13
9.999999999917181803e-01,1.551957958177523652e-13
9.999999999917984495e-01,1.536514181810757040e-13
9.999999999918778304e-01,1.521224088877988128e-13
9.999999999919565452e-01,1.506086150051372688e-13
9.999999999920343718e-01,1.491098851221581753e-13
9.999999999921115323e-01,1.476260693346426141e-13
9.999999999921879157e-01,1.461570192300983496e-13
9.999999999922636329e-01,1.447025878729025356e-13
9.999999999923384619e-01,1.432626297896119891e-13
9.999999999924126248e-01,1.418370009544185899e-13
9.999999999924861216e-01,1.404255587747293322e-13
9.999999999925589522e-01,1.390281620769205566e-13
9.999999999926310057e-01,1.376446710922034061e-13
9.999999999927023930e-01,1.362749474426500065e-13
9.999999999927730032e-01,1.349188541273589163e-13
9.999999999928430583e-01,1.335762555087382873e-13
9.999999999929123362e-01,1.322470172989546981e-13
9.999999999929809480e-01,1.309310065464884651e-13
9.999999999930488936e-01,1.296280916228411474e-13
9.999999999931162842e-01,1.283381422093757307e-13
9.999999999931830086e-01,1.270610292842688934e-13
9.999999999932489558e-01,1.257966251096209946e-13
9.999999999933143480e-01,1.245448032186667826e-13
9.999999999933790740e-01,1.233054384031316087e-13
9.999999999934432449e-01,1.220784067007132015e-13
9.999999999935067496e-01,1.208635853826706004e-13
9.999999999935695882e-01,1.196608529415626318e-13
9.999999999936318718e-01,1.184700890790824116e-13
9.999999999936936002e-01,1.172911746940306117e-13
9.999999999937546624e-01,1.161239918704073211e-13
9.999999999938151696e-01,1.149684238656066975e-13
9.999999999938750106e-01,1.138243550987533628e-13
9.999999999939344075e-01,1.126916711391304192e-13
9.999999999939931383e-01,1.115702586947389215e-13
9.999999999940513140e-01,1.104600056009711091e-13
9.999999999941089346e-01,1.093608008093804980e-13
9.999999999941660001e-01,1.082725343765872649e-13
9.999999999942225104e-01,1.071950974532707349e-13
9.999999999942784656e-01,1.061283822732868748e-13
9.999999999943338658e-01,1.050722821428938920e-13
9.999999999943887108e-01,1.040266914300701617e-13
9.999999999944431117e-01,1.029915055539607320e-13
9.999999999944969575e-01,1.019666209744067041e-13
9.999999999945502482e-01,1.009519351815934456e-13
9.999999999946029838e-01,9.994734668580194959e-14
9.999999999946552753e-01,9.895275500724748598e-14
9.999999999947071228e-01,9.796806066604103698e-14
9.999999999947583040e-01,9.699316517222927829e-14
9.999999999948091522e-01,9.602797101594794153e-14
9.999999999948594454e-01,9.507238165767270511e-14
9.999999999949091833e-01,9.412630151855371704e-14
9.999999999949584772e-01,9.318963597086659144e-14
9.999999999950073271e-01,9.226229132853818905e-14
9.999999999950557328e-01,9.134417483778027608e-14
9.999999999951035834e-01,9.043519466781578902e-14
9.999999999951511009e-01,8.953525990168642149e-14
9.999999999951980634e-01,8.864428052716258637e-14
9.999999999952445817e-01,8.776216742774434300e-14
9.999999999952906560e-01,8.688883237373888814e-14
9.999999999953361751e-01,8.602418801344598824e-14
9.999999999953814722e-01,8.516814786441203640e-14
9.999999999954262142e-01,8.432062630478389702e-14
9.999999999954705121e-01,8.348153856474846493e-14
9.999999999955143659e-01,8.265080071804559491e-14
9.999999999955577756e-01,8.182832967358315398e-14
9.999999999956008523e-01,8.101404316711794671e-14
9.999999999956434849e-01,8.020785975303116503e-14
9.999999999956856733e-01,7.940969879618551356e-14
9.999999999957275287e-01,7.861948046385204490e-14
9.999999999957688290e-01,7.783712571773422060e-14
9.999999999958099073e-01,7.706255630605466435e-14
9.999999999958504304e-01,7.629569475573165606e-14
9.999999999958906205e-01,7.553646436463352752e-14
9.999999999959304775e-01,7.478478919389914565e-14
9.999999999959698904e-01,7.404059406035117842e-14
9.999999999960089703e-01,7.330380452896865790e-14
9.999999999960476060e-01,7.257434690544516939e-14
9.999999999960859087e-01,7.185214822882095367e-14
9.999999999961238784e-01,7.113713626417810552e-14
9.999999999961614039e-01,7.042923949542369547e-14
9.999999999961985964e-01,6.972838711812962652e-14
9.999999999962354558e-01,6.903450903245378760e-14
9.999999999962718711e-01,6.834753583613142202e-14
9.999999999963080644e-01,6.766739881752676492e-14
9.999999999963438135e-01,6.699402994876804747e-14
9.999999999963792296e-01,6.632736187893671166e-14
9.999999999964143127e-01,6.566732792733364308e-14
9.999999999964490627e-01,6.501386207681267785e-14
9.999999999964834796e-01,6.436689896717086962e-14
9.999999999965175634e-01,6.372637388861850089e-14
9.999999999965512032e-01,6.309222277530040199e-14
9.999999999965846209e-01,6.246438219889076646e-14
9.999999999966178166e-01,6.184278936225160561e-14
9.999999999966505682e-01,6.122738209314559014e-14
9.999999999966829867e-01,6.061809883802450895e-14
9.999999999967151831e-01,6.001487865586652360e-14
9.999999999967469355e-01,5.941766121208348637e-14
9.999999999967784658e-01,5.882638677248870387e-14
9.999999999968096631e-01,5.824099619731632383e-14
9.999999999968406383e-01,5.766143093531291835e-14
9.999999999968712805e-01,5.708763301787525023e-14
9.999999999969015896e-01,5.651954505325472655e-14
9.999999999969315656e-01,5.595711022081942629e-14
9.999999999969613196e-01,5.540027226536604094e-14
9.999999999969907405e-01,5.484897549149556759e-14
9.999999999970199394e-01,5.430316475804503639e-14
9.999999999970488052e-01,5.376278547256663914e-14
9.999999999970774489e-01,5.322778358587370275e-14
9.999999999971057596e-01,5.269810558662907185e-14
9.999999999971337372e-01,5.217369849599540127e-14
9.999999999971616038e-01,5.165450986233819487e-14
9.999999999971890263e-01,5.114048775597447837e-14
9.999999999972163378e-01,5.063158076398453062e-14
9.999999999972433162e-01,5.012773798506450939e-14
9.999999999972699616e-01,4.962890902443742763e-14
9.999999999972964959e-01,4.913504398881467363e-14
9.999999999973226972e-01,4.864609348140081123e-14
9.999999999973486764e-01,4.816200859695836503e-14
9.999999999973743225e-01,4.768274091691146802e-14
9.999999999973997467e-01,4.720824250450512710e-14
9.999999999974249487e-01,4.673846590001247655e-14
9.999999999974499287e-01,4.627336411598315956e-14
9.999999999974745757e-01,4.581289063254888641e-14
9.999999999974991116e-01,4.535699939276595552e-14
9.999999999975233145e-01,4.490564479801048299e-14
9.999999999975474063e-01,4.445878170341953127e-14
9.999999999975711651e-01,4.401636541337126434e-14
9.999999999975945908e-01,4.357835167701942071e-14
9.999999999976180165e-01,4.314469668386301375e-14
9.999999999976411091e-01,4.271535705936618468e-14
9.999999999976638687e-01,4.229028986062168902e-14
9.999999999976866283e-01,4.186945257205148477e-14
9.999999999977090548e-01,4.145280310115902565e-14
9.999999999977311482e-01,4.104029977431504623e-14
9.999999999977532417e-01,4.063190133259110158e-14
9.999999999977750020e-01,4.022756692763451260e-14
9.999999999977965404e-01,3.982725611757863340e-14
9.999999999978179677e-01,3.943092886300249509e-14
9.999999999978390619e-01,3.903854552292186516e-14
9.999999999978600451e-01,3.865006685082628792e-14
9.999999999978806953e-01,3.826545399075501904e-14
9.999999999979012344e-01,3.788466847340691259e-14
9.999999999979215515e-01,3.750767221229700867e-14
9.999999999979417575e-01,3.713442749994333126e-14
9.999999999979617415e-01,3.676489700409692194e-14
9.999999999979815035e-01,3.639904376400946130e-14
9.999999999980010434e-01,3.603683118673276026e-14
9.999999999980204723e-01,3.567822304346278739e-14
9.999999999980396792e-01,3.532318346591251799e-14
9.999999999980586640e-01,3.497167694272584820e-14
9.999999999980774268e-01,3.462366831592724123e-14
9.999999999980960785e-01,3.427912277740167861e-14
9.999999999981145082e-01,3.393800586541711512e-14
9.999999999981328269e-01,3.360028346117410856e-14
9.999999999981509236e-01,3.326592178539475987e-14
9.999999999981687981e-01,3.293488739494544819e-14
9.999999999981865617e-01,3.260714717948901875e-14
9.999999999982042143e-01,3.228266835817442592e-14
9.999999999982215337e-01,3.196141847635941370e-14
9.999999999982388532e-01,3.164336540236112195e-14
9.999999999982558396e-01,3.132847732424586426e-14
9.999999999982728260e-01,3.101672274664417461e-14
9.999999999982894794e-01,3.070807048760192079e-14
9.999999999983061327e-01,3.040248967546278918e-14
9.999999999983225640e-01,3.009994974577741413e-14
9.999999999983387733e-01,2.980042043824977315e-14
9.999999999983548715e-01,2.950387179370746245e-14
9.999999999983708587e-01,2.921027415110654987e-14
9.999999999983867349e-01,2.891959814456600062e-14
9.999999999984022780e-01,2.863181470042761157e-14
9.999999999984178212e-01,2.834689503435135605e-14
9.999999999984331422e-01,2.806481064843342879e-14
9.999999999984483523e-01,2.778553332835713276e-14
9.999999999984633403e-01,2.750903514057205461e-14
9.999999999984782173e-01,2.723528842949733185e-14
9.999999999984929833e-01,2.696426581475865807e-14
9.999999999985076382e-01,2.669594018844696602e-14
9.999999999985220711e-01,2.643028471240823610e-14
9.999999999985363930e-01,2.616727281556023638e-14
9.999999999985506038e-01,2.590687819123224388e-14
9.999999999985647037e-01,2.564907479453681559e-14
9.999999999985785815e-01,2.539383683976214567e-14
9.999999999985923482e-01,2.514113879779408059e-14
9.999999999986060040e-01,2.489095539356375972e-14
9.999999999986195487e-01,2.464326160351708204e-14
9.999999999986329824e-01,2.439803265311459767e-14
9.999999999986461940e-01,2.415524401435118093e-14
9.999999999986592947e-01,2.391487140330370783e-14
9.999999999986722843e-01,2.367689077770317577e-14
9.999999999986851629e-01,2.344127833452764593e-14
9.999999999986979304e-01,2.320801050762407059e-14
9.999999999987105870e-01,2.297706396534891432e-14
9.999999999987230215e-01,2.274841560823546703e-14
9.999999999987354560e-01,2.252204256668439056e-14
9.999999999987476684e-01,2.229792219867402781e-14
9.999999999987597699e-01,2.207603208749829362e-14
9.999999999987718713e-01,2.185635003952230868e-14
9.999999999987837507e-01,2.163885408196351683e-14
9.999999999987955190e-01,2.142352246069487782e-14
9.999999999988072874e-01,2.121033363806687919e-14
9.999999999988188337e-01,2.099926629075571614e-14
9.999999999988302690e-01,2.079029930762838785e-14
9.999999999988415933e-01,2.058341178763214741e-14
9.999999999988528065e-01,2.037858303770470837e-14
9.999999999988640198e-01,2.017579257070285687e-14
9.999999999988750110e-01,1.997502010335411439e-14
9.999999999988858912e-01,1.977624555422888871e-14
9.999999999988966604e-01,1.957944904172990102e-14
9.999999999989074295e-01,1.938461088210589405e-14
9.999999999989179766e-01,1.919171158748082725e-14
9.999999999989285238e-01,1.900073186390560486e-14
9.999999999989388488e-01,1.881165260942900811e-14
9.999999999989491739e-01,1.862445491218529128e-14
9.999999999989593880e-01,1.843912004850467681e-14
9.999999999989694910e-01,1.825562948103876937e-14
9.999999999989794830e-01,1.807396485690722808e-14
9.999999999989893640e-01,1.789410800586287297e-14
9.999999999989991339e-01,1.771604093847247702e-14
9.999999999990089039e-01,1.753974584431947281e-14
9.999999999990184518e-01,1.736520509022079872e-14
9.999999999990279997e-01,1.719240121846394311e-14
9.999999999990374366e-01,1.702131694506157377e-14
9.999999999990467625e-01,1.685193515802102640e-14
9.999999999990559774e-01,1.668423891563472943e-14
9.999999999990651922e-01,1.651821144478397950e-14
9.999999999990741850e-01,1.635383613926198731e-14
9.999999999990831778e-01,1.619109655811363772e-14
9.999999999990920596e-01,1.602997642398941165e-14
9.999999999991008304e-01,1.587045962151913666e-14
9.999999999991096011e-01,1.571253019569853920e-14
9.999999999991182609e-01,1.555617235029409846e-14
9.999999999991268096e-01,1.540137044626373422e-14
9.999999999991352473e-01,1.524810900019105044e-14
9.999999999991436850e-01,1.509637268273841380e-14
9.999999999991519006e-01,1.494614631711218688e-14
9.999999999991602273e-01,1.479741487754537635e-14
9.999999999991683319e-01,1.465016348779537986e-14
9.999999999991764366e-01,1.450437741965457566e-14
9.999999999991844302e-01,1.436004209147886980e-14
9.999999999991923127e-01,1.421714306672776390e-14
9.999999999992001953e-01,1.407566605252104733e-14
9.999999999992078559e-01,1.393559689820979145e-14
9.999999999992155164e-01,1.379692159395959174e-14
9.999999999992231769e-01,1.365962626935088712e-14
9.999999999992307265e-01,1.352369719199023823e-14
9.999999999992381650e-01,1.338912076613740804e-14
9.999999999992456035e-01,1.325588353134607567e-14
9.999999999992528199e-01,1.312397216111615905e-14
9.999999999992601474e-01,1.299337346156241645e-14
9.999999999992672528e-01,1.286407437009345636e-14
9.999999999992744693e-01,1.273606195410580660e-14
9.999999999992814637e-01,1.260932340969085777e-14
9.999999999992884581e-01,1.248384606035319297e-14
9.999999999992953414e-01,1.235961735574316293e-14
9.999999999993021138e-01,1.223662487040214743e-14
9.999999999993089972e-01,1.211485630251852016e-14
9.999999999993156585e-01,1.199429947269857184e-14
9.999999999993223199e-01,1.187494232274715369e-14
9.999999999993288702e-01,1.175677291446208975e-14
9.999999999993353095e-01,1.163977942844064296e-14
9.999999999993418598e-01,1.152395016289611802e-14
9.999999999993481881e-01,1.140927353248878857e-14
9.999999999993545163e-01,1.129573806716597496e-14
9.999999999993608446e-01,1.118333241101528350e-14
9.999999999993669508e-01,1.107204532112925732e-14
9.999999999993731681e-01,1.096186566647974289e-14
9.999999999993792743e-01,1.085278242680580435e-14
9.999999999993852695e-01,1.074478469151039428e-14
9.999999999993912647e-01,1.063786165856951529e-14
9.999999999993970379e-01,1.053200263345225202e-14
9.999999999994029221e-01,1.042719702805005185e-14
9.999999999994086952e-01,1.032343435961886718e-14
9.999999999994144684e-01,1.022070424972963748e-14
9.999999999994201305e-01,1.011899642323067532e-14
9.999999999994257927e-01,1.001830070722036753e-14
9.999999999994313438e-01,9.918607030028667406e-15
9.999999999994368949e-01,9.819905420210850579e-15
9.999999999994423350e-01,9.722186005549181538e-15
9.999999999994477751e-01,9.625439012065909814e-15
9.999999999994531041e-01,9.529654763046079572e-15
9.999999999994584332e-01,9.434823678068688516e-15
9.999999999994636513e-01,9.340936272049545597e-15
9.999999999994688693e-01,9.247983154291610275e-15
9.999999999994740874e-01,9.155955027546148650e-15
9.999999999994790834e-01,9.064842687083182368e-15
9.999999999994841904e-01,8.974637019769930267e-15
9.999999999994891864e-01,8.885329003160335095e-15
9.999999999994940714e-01,8.796909704591719961e-15
9.999999999994990674e-01,8.709370280291744140e-15
9.999999999995039524e-01,8.622701974494194133e-15
9.999999999995087263e-01,8.536896118562365141e-15
9.999999999995135003e-01,8.451944130123003807e-15
9.999999999995181632e-01,8.367837512207022545e-15
9.999999999995228261e-01,8.284567852400009938e-15
9.999999999995274891e-01,8.202126822001163021e-15
9.999999999995321520e-01,8.120506175189409239e-15
9.999999999995367039e-01,8.039697748199595847e-15
9.999999999995411448e-01,7.959693458505129036e-15
9.999999999995455857e-01,7.880485304009905849e-15
9.999999999995500266e-01,7.802065362248267221e-15
9.999999999995543565e-01,7.724425789591911939e-15
9.999999999995586863e-01,7.647558820465718414e-15
9.999999999995629052e-01,7.571456766571338312e-15
9.999999999995672351e-01,7.496112016117454479e-15
9.999999999995713429e-01,7.421517033059300102e-15
9.999999999995755617e-01,7.347664356344151110e-15
9.999999999995796696e-01,7.274546599165388778e-15
9.999999999995837774e-01,7.202156448223976026e-15
9.999999999995877742e-01,7.130486662996238314e-15
9.999999999995917710e-01,7.059530075010498694e-15
9.999999999995957678e-01,6.989279587129356388e-15
9.999999999995996536e-01,6.919728172840140320e-15
9.999999999996035394e-01,6.850868875552398505e-15
9.999999999996074251e-01,6.782694807901409603e-15
9.999999999996113109e-01,6.715199151060078477e-15
9.999999999996149747e-01,6.648375154056240984e-15
9.999999999996187494e-01,6.582216133097714584e-15
9.999999999996224131e-01,6.516715470904055840e-15
9.999999999996260769e-01,6.451866616044044269e-15
9.999999999996297406e-01,6.387663082281144724e-15
9.999999999996332933e-01,6.324098447924099745e-15
9.999999999996368460e-01,6.261166355184908010e-15
9.999999999996403988e-01,6.198860509543180728e-15
9.999999999996438405e-01,6.137174679115930128e-15
9.999999999996473932e-01,6.076102694034964144e-15
9.999999999996507238e-01,6.015638445829144433e-15
9.999999999996541655e-01,5.955775886813696009e-15
9.999999999996574962e-01,5.896509029485550098e-15
9.999999999996608269e-01,5.837831945923881635e-15
9.999999999996641575e-01,5.779738767197867204e-15
9.999999999996673772e-01,5.722223682779077542e-15
9.999999999996705968e-01,5.665280939960573775e-15
9.999999999996738165e-01,5.608904843281733945e-15
9.999999999996770361e-01,5.553089753958043051e-15
9.999999999996801447e-01,5.497830089317723298e-15
9.999999999996832534e-01,5.443120322242807211e-15
9.999999999996862510e-01,5.388954980616538209e-15
9.999999999996893596e-01,5.335328646776285308e-15
9.999999999996923572e-01,5.282235956971116054e-15
9.999999999996953548e-01,5.229671600825926466e-15
9.999999999996983524e-01,5.177630320809759038e-15
9.999999999997012390e-01,5.126106911710172888e-15
9.999999999997041256e-01,5.075096220112829850e-15
9.999999999997070121e-01,5.024593143885528957e-15
9.999999999997098987e-01,4.974592631668479233e-15
9.999999999997126743e-01,4.925089682368539667e-15
9.999999999997154498e-01,4.876079344659233648e-15
9.999999999997182254e-01,4.827556716485721397e-15
9.999999999997210010e-01,4.779516944574060635e-15
9.999999999997236655e-01,4.731955223946006645e-15
9.999999999997263300e-01,4.684866797438605444e-15
9.999999999997289946e-01,4.638246955227903236e-15
9.999999999997316591e-01,4.592091034358412966e-15
9.999999999997342126e-01,4.546394418276240411e-15
9.999999999997367661e-01,4.501152536367552424e-15
9.999999999997394307e-01,4.456360863501594546e-15
9.999999999997418731e-01,4.412014919577643458e-15
9.999999999997444267e-01,4.368110269077411242e-15
9.999999999997468692e-01,4.324642520620959297e-15
9.999999999997493116e-01,4.281607326527657008e-15
9.999999999997517541e-01,4.239000382381505976e-15
9.999999999997541966e-01,4.196817426600186101e-15
9.999999999997566391e-01,4.155054240009285254e-15
9.999999999997589706e-01,4.113706645419876892e-15
9.999999999997613020e-01,4.072770507210901036e-15
9.999999999997636335e-01,4.032241730915678881e-15
9.999999999997658540e-01,3.992116262811981231e-15
9.999999999997681854e-01,3.952390089517030462e-15
9.999999999997704059e-01,3.913059237585677656e-15
9.999999999997726263e-01,3.874119773113152759e-15
9.999999999997748468e-01,3.835567801341749577e-15
9.999999999997769562e-01,3.797399466270885520e-15
9.999999999997791766e-01,3.759610950271862170e-15
9.999999999997812861e-01,3.722198473705637713e-15
9.999999999997833955e-01,3.685158294544952314e-15
9.999999999997855049e-01,3.648486708000201366e-15
9.999999999997876143e-01,3.612180046148512303e-15
9.999999999997897238e-01,3.576234677567291886e-15
9.999999999997917222e-01,3.540647006970648499e-15
9.999999999997937206e-01,3.505413474849946886e-15
9.999999999997957190e-01,3.470530557117923021e-15
9.999999999997977174e-01,3.435994764755861727e-15
9.999999999997997158e-01,3.401802643465013245e-15
9.999999999998017142e-01,3.367950773320750300e-15
9.999999999998036015e-01,3.334435768430649361e-15
9.999999999998054889e-01,3.301254276595977008e-15
9.999999999998073763e-01,3.268402978976063155e-15
9.999999999998092637e-01,3.235878589756727419e-15
9.999999999998110400e-01,3.203677855821299671e-15
9.999999999998129274e-01,3.171797556425388070e-15
9.999999999998147038e-01,3.140234502874862883e-15
9.999999999998165912e-01,3.108985538206611184e-15
9.999999999998183675e-01,3.078047536873129357e-15
9.999999999998201439e-01,3.047417404429594203e-15
9.999999999998218092e-01,3.017092077224490235e-15
9.999999999998235856e-01,2.987068522093302870e-15
9.999999999998252509e-01,2.957343736054885872e-15
9.999999999998270273e-01,2.927914746011227202e-15
9.999999999998286926e-01,2.898778608450205438e-15
9.999999999998303579e-01,2.869932409150878834e-15
9.999999999998319122e-01,2.841373262892344768e-15
9.999999999998335776e-01,2.813098313164854934e-15
9.999999999998352429e-01,2.785104731884243745e-15
9.999999999998367972e-01,2.757389719109167064e-15
9.999999999998383515e-01,2.729950502760782451e-15
9.999999999998400169e-01,2.702784338345790747e-15
9.999999999998415712e-01,2.675888508681658469e-15
9.999999999998430145e-01,2.649260323624961328e-15
9.999999999998445688e-01,2.622897119802426836e-15
9.999999999998461231e-01,2.596796260344278813e-15
9.999999999998475664e-01,2.570955134620787817e-15
9.999999999998490097e-01,2.545371157980902201e-15
9.999999999998505640e-01,2.520041771493836610e-15
9.999999999998520073e-01,2.494964441693234917e-15
9.999999999998534506e-01,2.470136660323518317e-15
9.999999999998548939e-01,2.445555944089291427e-15
9.999999999998563371e-01,2.421219834406716209e-15
9.999999999998576694e-01,2.397125897157703307e-15
9.999999999998590017e-01,2.373271722446563442e-15
9.999999999998604450e-01,2.349654924358713799e-15
9.999999999998617772e-01,2.326273140722316602e-15
9.999999999998631095e-01,2.303124032871777823e-15
9.999999999998644418e-01,2.280205285413928816e-15
9.999999999998657740e-01,2.257514605996538630e-15
9.999999999998671063e-01,2.235049725078802818e-15
9.999999999998683275e-01,2.212808395704599173e-15
9.999999999998696598e-01,2.190788393277524719e-15
9.999999999998708811e-01,2.168987515338481106e-15
9.999999999998721023e-01,2.147403581345479871e-15
9.999999999998734346e-01,2.126034432455322022e-15
9.999999999998746558e-01,2.104877931307917552e-15
9.999999999998758771e-01,2.083931961812290355e-15
9.999999999998769873e-01,2.063194428935017165e-15
9.999999999998782085e-01,2.042663258490768818e-15
9.999999999998794298e-01,2.022336396934639462e-15
9.999999999998805400e-01,2.002211811156989865e-15
9.999999999998817612e-01,1.982287488279881075e-15
9.999999999998828715e-01,1.962561435455842705e-15
9.999999999998839817e-01,1.943031679668622839e-15
9.999999999998852029e-01,1.923696267535652531e-15
9.999999999998863132e-01,1.904553265112886744e-15
9.999999999998874234e-01,1.885600757701179621e-15
9.999999999998885336e-01,1.866836849654856743e-15
9.999999999998895328e-01,1.848259664192188923e-15
9.999999999998906430e-01,1.829867343207517096e-15
9.999999999998916422e-01,1.811658047085481495e-15
9.999999999998927525e-01,1.793629954517101486e-15
9.999999999998937517e-01,1.775781262317422289e-15
9.999999999998947509e-01,1.758110185245368728e-15
9.999999999998958611e-01,1.740614955825001377e-15
9.999999999998968603e-01,1.723293824168810934e-15
9.999999999998978595e-01,1.706145057802766223e-15
9.999999999998988587e-01,1.689166941492859460e-15
9.999999999998998579e-01,1.672357777073739827e-15
9.999999999999007461e-01,1.655715883278694228e-15
9.999999999999017453e-01,1.639239595571558384e-15
9.999999999999027445e-01,1.622927265980297750e-15
9.999999999999036326e-01,1.606777262932011539e-15
9.999999999999046318e-01,1.590787971089928616e-15
9.999999999999055200e-01,1.574957791191678784e-15
9.999999999999064082e-01,1.559285139889401926e-15
9.999999999999072964e-01,1.543768449591445309e-15
9.999999999999082956e-01,1.528406168305419904e-15
9.999999999999091838e-01,1.513196759483141300e-15
9.999999999999100719e-01,1.498138701866792554e-15
9.999999999999108491e-01,1.483230489336830624e-15
9.999999999999117373e-01,1.468470630761407620e-15
9.999999999999126254e-01,1.453857649847078279e-15
9.999999999999135136e-01,1.439390084991305855e-15
9.999999999999142908e-01,1.425066489136128621e-15
9.999999999999151790e-01,1.410885429623484944e-15
9.999999999999159561e-01,1.396845488051977249e-15
9.999999999999168443e-01,1.382945260134864040e-15
9.999999999999176215e-01,1.369183355559757438e-15
9.999999999999183986e-01,1.355558397849428477e-15
9.999999999999191758e-01,1.342069024224188148e-15
9.999999999999199529e-01,1.328713885465638304e-15
9.999999999999207301e-01,1.315491645781589287e-15
9.999999999999215072e-01,1.302400982672602808e-15
9.999999999999222844e-01,1.289440586799581641e-15
9.999999999999230615e-01,1.276609161852870976e-15
9.999999999999238387e-01,1.263905424422647393e-15
9.999999999999245048e-01,1.251328103870427613e-15
9.999999999999252820e-01,1.238875942202123626e-15
9.999999999999259481e-01,1.226547693942089211e-15
9.999999999999267253e-01,1.214342126008600811e-15
9.999999999999273914e-01,1.202258017590577106e-15
9.999999999999281686e-01,1.190294160025348173e-15
9.999999999999288347e-01,1.178449356677905338e-15
9.999999999999295008e-01,1.166722422821090756e-15
9.999999999999301670e-01,1.155112185517151719e-15
9.999999999999308331e-01,1.143617483500472146e-15
9.999999999999314992e-01,1.132237167061322291e-15
9.999999999999322764e-01,1.120970097930915006e-15
9.999999999999328315e-01,1.109815149167600522e-15
9.999999999999334976e-01,1.098771205044038835e-15
9.999999999999341638e-01,1.087837160935730497e-15
9.999999999999348299e-01,1.077011923210419112e-15
9.999999999999353850e-01,1.066294409118755606e-15
9.999999999999360512e-01,1.055683546686043635e-15
9.999999999999367173e-01,1.045178274604915454e-15
9.999999999999372724e-01,1.034777542129296977e-15
9.999999999999379385e-01,1.024480308969209238e-15
9.999999999999384936e-01,1.014285545186762399e-15
9.999999999999391598e-01,1.004192231093181400e-15
9.999999999999397149e-01,9.941993571467176963e-16
9.999999999999402700e-01,9.843059238517864845e-16
9.999999999999409361e-01,9.745109416588981231e-16
9.999999999999414912e-01,9.648134308657249151e-16
9.999999999999420464e-01,9.552124215191506167e-16
9.999999999999426015e-01,9.457069533181606730e-16
9.999999999999431566e-01,9.362960755178997723e-16
9.999999999999437117e-01,9.269788468344829581e-16
9.999999999999442668e-01,9.177543353508884683e-16
9.999999999999447109e-01,9.086216184237865559e-16
9.999999999999453770e-01,8.995797825911628919e-16
9.999999999999458211e-01,8.906279234810580077e-16
9.999999999999463762e-01,8.817651457210210515e-16
9.999999999999468203e-01,8.729905628485932057e-16
9.999999999999473754e-01,8.643032972226788681e-16
9.999999999999479305e-01,8.557024799356770984e-16
9.999999999999483746e-01,8.471872507266710250e-16
9.999999999999489297e-01,8.387567578952986313e-16
9.999999999999494849e-01,8.304101582166017289e-16
9.999999999999499289e-01,8.221466168567206884e-16
9.999999999999503730e-01,8.139653072893114712e-16
9.999999999999508171e-01,8.058654112129688532e-16
9.999999999999513722e-01,7.978461184692989795e-16
9.999999999999518163e-01,7.899066269619212962e-16
9.999999999999522604e-01,7.820461425762746272e-16
9.999999999999527045e-01,7.742638791001119262e-16
9.999999999999532596e-01,7.665590581449510298e-16
9.999999999999537037e-01,7.589309090681423989e-16
9.999999999999541478e-01,7.513786688958230455e-16
9.999999999999545919e-01,7.439015822466330920e-16
9.999999999999550360e-01,7.364989012560889582e-16
9.999999999999554801e-01,7.291698855018654142e-16
9.999999999999558131e-01,7.219138019296643492e-16
9.999999999999563682e-01,7.147299247799257477e-16
9.999999999999567013e-01,7.076175355152664886e-16
9.999999999999571454e-01,7.005759227485519089e-16
9.999999999999575895e-01,6.936043821717713162e-16
9.999999999999579225e-01,6.867022164856236720e-16
9.999999999999583666e-01,6.798687353297021202e-16
9.999999999999588107e-01,6.731032552135236807e-16
9.999999999999591438e-01,6.664050994480968478e-16
9.999999999999595879e-01,6.597735980782682875e-16
9.999999999999599209e-01,6.532080878157417423e-16
9.999999999999603650e-01,6.467079119726690583e-16
9.999999999999608091e-01,6.402724203960421024e-16
9.999999999999611422e-01,6.339009694025996092e-16
9.999999999999614753e-01,6.275929217144735845e-16
9.999999999999619194e-01,6.213476463954745878e-16
9.999999999999622524e-01,6.151645187879222161e-16
9.999999999999626965e-01,6.090429204502373318e-16
9.999999999999630296e-01,6.029822390950237782e-16
9.999999999999633626e-01,5.969818685278531682e-16
9.999999999999636957e-01,5.910412085866577854e-16
9.999999999999640288e-01,5.851596650816433447e-16
9.999999999999643618e-01,5.793366497359241523e-16
9.999999999999648059e-01,5.735715801266252716e-16
9.999999999999651390e-01,5.678638796266523612e-16
9.999999999999654721e-01,5.622129773470425081e-16
9.999999999999658051e-01,5.566183080798056355e-16
9.999999999999661382e-01,5.510793122414564576e-16
9.999999999999664713e-01,5.455954358169892833e-16
9.999999999999666933e-01,5.401661303044880485e-16
9.999999999999671374e-01,5.347908526602883545e-16
9.999999999999674705e-01,5.294690652446074984e-16
9.999999999999676925e-01,5.242002357678308352e-16
9.999999999999680256e-01,5.189838372372182086e-16
9.999999999999683586e-01,5.138193479042169173e-16
9.999999999999686917e-01,5.087062512122973016e-16
9.999999999999689138e-01,5.036440357452361070e-16
9.999999999999692468e-01,4.986321951760211745e-16
9.999999999999695799e-01,4.936702282161581545e-16
9.999999999999699130e-01,4.887576385655534827e-16
9.999999999999701350e-01,4.838939348628938462e-16
9.999999999999704681e-01,4.790786306364518313e-16
9.999999999999706901e-01,4.743112442554835130e-16
9.999999999999710232e-01,4.695912988820075571e-16
9.999999999999712452e-01,4.649183224231320874e-16
9.999999999999715783e-01,4.602918474838552651e-16
9.999999999999719114e-01,4.557114113202694673e-16
9.999999999999721334e-01,4.511765557933304885e-16
9.999999999999723554e-01,4.466868273229877442e-16
9.999999999999726885e-01,4.422417768428369469e-16
9.999999999999729106e-01,4.378409597552226791e-16
9.999999999999731326e-01,4.334839358867313543e-16
9.999999999999734657e-01,4.291702694441843646e-16
9.999999999999736877e-01,4.248995289710671732e-16
9.999999999999740208e-01,4.206712873043322773e-16
9.999999999999742428e-01,4.164851215317225720e-16
9.999999999999744649e-01,4.123406129494288972e-16
9.999999999999746869e-01,4.082373470202296257e-16
9.999999999999749090e-01,4.041749133320450457e-16
9.999999999999752420e-01,4.001529055568471741e-16
9.999999999999754641e-01,3.961709214100647274e-16
9.999999999999756861e-01,3.922285626103059549e-16
9.999999999999759082e-01,3.883254348395397998e-16
9.999999999999761302e-01,3.844611477036720330e-16
9.999999999999763522e-01,3.806353146934591676e-16
9.999999999999765743e-01,3.768475531458935696e-16
9.999999999999767963e-01,3.730974842058905048e-16
9.999999999999770184e-01,3.693847327884119201e-16
9.999999999999772404e-01,3.657089275409651783e-16
9.999999999999774625e-01,3.620697008064235515e-16
9.999999999999776845e-01,3.584666885862945394e-16
9.999999999999779066e-01,3.548995305042762217e-16
9.999999999999782396e-01,3.513678697702276628e-16
9.999999999999783507e-01,3.478713531444974599e-16
9.999999999999785727e-01,3.444096309025573341e-16
9.999999999999787947e-01,3.409823568000621491e-16
9.999999999999790168e-01,3.375891880381838136e-16
9.999999999999792388e-01,3.342297852293389232e-16
9.999999999999793499e-01,3.309038123632574867e-16
9.999999999999795719e-01,3.276109367733411632e-16
9.999999999999797939e-01,3.243508291034277638e-16
9.999999999999800160e-01,3.211231632748159786e-16
9.999999999999801270e-01,3.179276164536643677e-16
9.999999999999803491e-01,3.147638690187154631e-16
9.999999999999805711e-01,3.116316045292949358e-16
9.999999999999807931e-01,3.085305096936965154e-16
9.999999999999810152e-01,3.054602743378157963e-16
9.999999999999811262e-01,3.024205913741395239e-16
9.999999999999813483e-01,2.994111567710430290e-16
9.999999999999814593e-01,2.964316695223508473e-16
9.999999999999816813e-01,2.934818316172638618e-16
9.999999999999819034e-01,2.905613480105226116e-16
9.999999999999820144e-01,2.876699265929093670e-16
9.999999999999822364e-01,2.848072781620427233e-16
9.999999999999823475e-01,2.819731163934234969e-16
9.999999999999825695e-01,2.791671578118283612e-16
9.999999999999827915e-01,2.763891217629284549e-16
9.999999999999829026e-01,2.736387303852296002e-16
9.999999999999831246e-01,2.709157085822932064e-16
9.999999999999832356e-01,2.682197839951923044e-16
9.999999999999833467e-01,2.655506869753019094e-16
9.999999999999835687e-01,2.629081505573010458e-16
9.999999999999836797e-01,2.602919104324824763e-16
9.999999999999839018e-01,2.577017049223275377e-16
9.999999999999840128e-01,2.551372749523101416e-16
9.999999999999841238e-01,2.525983640259955614e-16
9.999999999999843459e-01,2.500847181993958958e-16
9.999999999999844569e-01,2.475960860555453774e-16
9.999999999999845679e-01,2.451322186793818091e-16
9.999999999999847899e-01,2.426928696328253141e-16
9.999999999999850120e-01,2.402777949301399417e-16
9.999999999999851230e-01,2.378867530135400174e-16
9.999999999999852340e-01,2.355195047290058865e-16
9.999999999999853451e-01,2.331758133023901548e-16
9.999999999999855671e-01,2.308554443157121234e-16
9.999999999999856781e-01,2.285581656837210262e-16
9.999999999999857891e-01,2.262837476306926733e-16
9.999999999999859002e-01,2.240319626674238996e-16
9.999999999999861222e-01,2.218025855685051375e-16
9.999999999999862332e-01,2.195953933497704581e-16
9.999999999999863443e-01,2.174101652460043865e-16
9.999999999999864553e-01,2.152466826888698695e-16
9.999999999999865663e-01,2.131047292850252498e-16
9.999999999999866773e-01,2.109840907945050639e-16
9.999999999999867883e-01,2.088845551092701997e-16
9.999999999999870104e-01,2.068059122320018114e-16
9.999999999999871214e-01,2.047479542551060576e-16
9.999999999999872324e-01,2.027104753398984780e-16
9.999999999999873435e-01,2.006932716960390552e-16
9.999999999999874545e-01,1.986961415611286726e-16
9.999999999999876765e-01,1.967188851805374971e-16
9.999999999999877875e-01,1.947613047874336589e-16
9.999999999999878986e-01,1.928232045829828181e-16
9.999999999999880096e-01,1.909043907167865342e-16
9.999999999999881206e-01,1.890046712674736503e-16
9.999999999999882316e-01,1.871238562235127797e-16
9.999999999999883427e-01,1.852617574642149333e-16
9.999999999999884537e-01,1.834181887408989968e-16
9.999999999999885647e-01,1.815929656582840058e-16
9.999999999999886757e-01,1.797859056560275326e-16
9.999999999999887867e-01,1.779968279904736638e-16
9.999999999999888978e-01,1.762255537165825138e-16
9.999999999999890088e-01,1.744719056700142818e-16
9.999999999999891198e-01,1.727357084494290127e-16
9.999999999999891198e-01,1.710167883989255918e-16
9.999999999999892308e-01,1.693149735906800254e-16
9.999999999999893419e-01,1.676300938077561625e-16
9.999999999999895639e-01,1.659619805270636850e-16
9.999999999999896749e-01,1.643104669025212038e-16
9.999999999999896749e-01,1.626753877483519807e-16
9.999999999999897859e-01,1.610565795225686080e-16
9.999999999999898970e-01,1.594538803106225101e-16
9.999999999999900080e-01,1.578671298091954159e-16
9.999999999999901190e-01,1.562961693101722194e-16
9.999999999999902300e-01,1.547408416847740293e-16
9.999999999999903411e-01,1.532009913678259397e-16
9.999999999999903411e-01,1.516764643422152879e-16
9.999999999999904521e-01,1.501671081234712474e-16
9.999999999999905631e-01,1.486727717445199429e-16
9.999999999999906741e-01,1.471933057405906820e-16
9.999999999999907851e-01,1.457285621342516581e-16
9.999999999999908962e-01,1.442783944206261052e-16
9.999999999999908962e-01,1.428426575527238979e-16
9.999999999999910072e-01,1.414212079269402417e-16
9.999999999999911182e-01,1.400139033686983311e-16
9.999999999999912292e-01,1.386206031182147975e-16
9.999999999999912292e-01,1.372411678164367850e-16
9.999999999999913403e-01,1.358754594910893183e-16
9.999999999999914513e-01,1.345233415428811571e-16
9.999999999999915623e-01,1.331846787318476424e-16
9.999999999999915623e-01,1.318593371638106381e-16
9.999999999999916733e-01,1.305471842770013484e-16
9.999999999999917843e-01,1.292480888287883988e-16
9.999999999999918954e-01,1.279619208825561948e-16
9.999999999999920064e-01,1.266885517947144043e-16
9.999999999999920064e-01,1.254278542018178311e-16
9.999999999999921174e-01,1.241797020078419901e-16
9.999999999999922284e-01,1.229439703715583990e-16
9.999999999999922284e-01,1.217205356940531474e-16
9.999999999999923395e-01,1.205092756063696861e-16
9.999999999999924505e-01,1.193100689572571274e-16
9.999999999999924505e-01,1.181227958010665054e-16
9.999999999999925615e-01,1.169473373857417250e-16
9.999999999999926725e-01,1.157835761409468843e-16
9.999999999999926725e-01,1.146313956663119762e-16
9.999999999999927836e-01,1.134906807197786272e-16
9.999999999999927836e-01,1.123613172060866970e-16
9.999999999999928946e-01,1.112431921653510550e-16
9.999999999999930056e-01,1.101361937617681120e-16
9.999999999999930056e-01,1.090402112724343579e-16
9.999999999999931166e-01,1.079551350762612139e-16
9.999999999999931166e-01,1.068808566430227470e-16
9.999999999999932276e-01,1.058172685224897149e-16
9.999999999999933387e-01,1.047642643336869197e-16
9.999999999999933387e-01,1.037217387542573662e-16
9.999999999999934497e-01,1.026895875099174223e-16
9.999999999999934497e-01,1.016677073640389498e-16
9.999999999999935607e-01,1.006559961073133281e-16
9.999999999999935607e-01,9.965435254753280883e-17
9.999999999999936717e-01,9.866267649947328853e-17
9.999999999999937828e-01,9.768086877486535971e-17
9.999999999999937828e-01,9.670883117247752809e-17
9.999999999999938938e-01,9.574646646829830861e-17
9.999999999999938938e-01,9.479367840580208863e-17
9.999999999999940048e-01,9.385037168633239580e-17
9.999999999999940048e-01,9.291645195956053912e-17
9.999999999999941158e-01,9.199182581405279235e-17
9.999999999999942268e-01,9.107640076793103276e-17
9.999999999999942268e-01,9.017008525961369583e-17
9.999999999999943379e-01,8.927278863866788530e-17
9.999999999999943379e-01,8.838442115673357782e-17
9.999999999999944489e-01,8.750489395855069985e-17
9.999999999999944489e-01,8.663411907307550626e-17
9.999999999999945599e-01,8.577200940467293590e-17
9.999999999999945599e-01,8.491847872441510612e-17
9.999999999999946709e-01,8.407344166144803129e-17
9.999999999999946709e-01,8.323681369445644364e-17
9.999999999999946709e-01,8.240851114321350295e-17
9.999999999999947820e-01,8.158845116020267464e-17
9.999999999999947820e-01,8.077655172234065597e-17
9.999999999999948930e-01,7.997273162276521086e-17
9.999999999999948930e-01,7.917691046271631196e-17
9.999999999999950040e-01,7.838900864349793161e-17
9.999999999999950040e-01,7.760894735850872237e-17
9.999999999999951150e-01,7.683664858536848269e-17
9.999999999999951150e-01,7.607203507810665896e-17
9.999999999999951150e-01,7.531503035943944654e-17
9.999999999999952260e-01,7.456555871312368155e-17
9.999999999999952260e-01,7.382354517637610935e-17
9.999999999999953371e-01,7.308891553238406244e-17
9.999999999999953371e-01,7.236159630287485906e-17
9.999999999999953371e-01,7.164151474076963466e-17
9.999999999999954481e-01,7.092859882291006900e-17
9.999999999999954481e-01,7.022277724284760580e-17
9.999999999999955591e-01,6.952397940371926226e-17
9.999999999999955591e-01,6.883213541117949698e-17
9.999999999999955591e-01,6.814717606641234445e-17
9.999999999999956701e-01,6.746903285921303099e-17
9.999999999999956701e-01,6.679763796112863193e-17
9.999999999999956701e-01,6.613292421868164553e-17
9.999999999999957812e-01,6.547482514664644518e-17
9.999999999999957812e-01,6.482327492140228813e-17
9.999999999999958922e-01,6.417820837435237895e-17
9.999999999999958922e-01,6.353956098539913938e-17
9.999999999999958922e-01,6.290726887649820398e-17
9.999999999999960032e-01,6.228126880526291525e-17
9.999999999999960032e-01,6.166149815864150485e-17
9.999999999999960032e-01,6.104789494665711255e-17
9.999999999999961142e-01,6.044039779620222426e-17
9.999999999999961142e-01,5.983894594490272699e-17
9.999999999999961142e-01,5.924347923504292799e-17
9.999999999999962252e-01,5.865393810754261412e-17
9.999999999999962252e-01,5.807026359600663700e-17
9.999999999999962252e-01,5.749239732082117665e-17
9.999999999999963363e-01,5.692028148331708288e-17
9.999999999999963363e-01,5.635385885999124731e-17
9.999999999999963363e-01,5.579307279677737778e-17
9.999999999999964473e-01,5.523786720338583509e-17
9.999999999999964473e-01,5.468818654768781845e-17
9.999999999999965583e-01,5.414397585016347958e-17
9.999999999999965583e-01,5.360518067840507827e-17
9.999999999999965583e-01,5.307174714166722309e-17
9.999999999999965583e-01,5.254362188548276014e-17
9.999999999999966693e-01,5.202075208632095829e-17
9.999999999999966693e-01,5.150308544630627646e-17
9.999999999999966693e-01,5.099057018798975655e-17
9.999999999999967804e-01,5.048315504916499324e-17
9.999999999999967804e-01,4.998078927774670101e-17
9.999999999999967804e-01,4.948342262668939612e-17
9.999999999999967804e-01,4.899100534896378854e-17
9.999999999999968914e-01,4.850348819258319888e-17
9.999999999999968914e-01,4.802082239567233955e-17
9.999999999999968914e-01,4.754295968159576588e-17
9.999999999999970024e-01,4.706985225412430349e-17
9.999999999999970024e-01,4.660145279265656030e-17
9.999999999999970024e-01,4.613771444748784423e-17
9.999999999999970024e-01,4.567859083511952844e-17
9.999999999999971134e-01,4.522403603362510982e-17
9.999999999999971134e-01,4.477400457805235783e-17
9.999999999999971134e-01,4.432845145587793498e-17
9.999999999999971134e-01,4.388733210250703779e-17
9.999999999999972244e-01,4.345060239681162416e-17
9.999999999999972244e-01,4.301821865672236341e-17
9.999999999999972244e-01,4.259013763485521607e-17
9.999999999999972244e-01,4.216631651418757015e-17
9.999999999999973355e-01,4.174671290377756143e-17
9.999999999999973355e-01,4.133128483451982301e-17
9.999999999999973355e-01,4.091999075495246162e-17
9.999999999999973355e-01,4.051278952709694413e-17
9.999999999999973355e-01,4.010964042234517403e-17
9.999999999999974465e-01,3.971050311738755169e-17
9.999999999999974465e-01,3.931533769017574441e-17
9.999999999999974465e-01,3.892410461593423660e-17
9.999999999999974465e-01,3.853676476320303362e-17
9.999999999999975575e-01,3.815327938992545408e-17
9.999999999999975575e-01,3.777361013957469950e-17
9.999999999999975575e-01,3.739771903731414785e-17
9.999999999999975575e-01,3.702556848620071388e-17
9.999999999999975575e-01,3.665712126342598857e-17
9.999999999999976685e-01,3.629234051658941985e-17
9.999999999999976685e-01,3.593118976001654468e-17
9.999999999999976685e-01,3.557363287110601454e-17
9.999999999999976685e-01,3.521963408671813476e-17
9.999999999999976685e-01,3.486915799959931546e-17
9.999999999999977796e-01,3.452216955483709093e-17
9.999999999999977796e-01,3.417863404635790379e-17
9.999999999999977796e-01,3.383851711345225288e-17
9.999999999999977796e-01,3.350178473733949360e-17
9.999999999999977796e-01,3.316840323776657177e-17
9.999999999999978906e-01,3.283833926963602528e-17
9.999999999999978906e-01,3.251155981967453825e-17
9.999999999999978906e-01,3.218803220312766930e-17
9.999999999999978906e-01,3.186772406049205069e-17
9.999999999999978906e-01,3.155060335428018966e-17
9.999999999999978906e-01,3.123663836581281208e-17
9.999999999999980016e-01,3.092579769204998351e-17
9.999999999999980016e-01,3.061805024244699932e-17
9.999999999999980016e-01,3.031336523584603235e-17
9.999999999999980016e-01,3.001171219739866328e-17
9.999999999999980016e-01,2.971306095551475152e-17
9.999999999999980016e-01,2.941738163884806209e-17
9.999999999999981126e-01,2.912464467330552142e-17
9.999999999999981126e-01,2.883482077909051116e-17
9.999999999999981126e-01,2.854788096777545467e-17
9.999999999999981126e-01,2.826379653939954847e-17
9.999999999999981126e-01,2.798253907960138226e-17
9.999999999999981126e-01,2.770408045677410926e-17
9.999999999999982236e-01,2.742839281925289829e-17
9.999999999999982236e-01,2.715544859253037181e-17
9.999999999999982236e-01,2.688522047649583006e-17
9.999999999999982236e-01,2.661768144270778606e-17
9.999999999999982236e-01,2.635280473168785835e-17
9.999999999999982236e-01,2.609056385024541399e-17
9.999999999999983347e-01,2.583093256882882939e-17
9.999999999999983347e-01,2.557388491889938158e-17
9.999999999999983347e-01,2.531939519033678330e-17
9.999999999999983347e-01,2.506743792886509603e-17
9.999999999999983347e-01,2.481798793350787694e-17
9.999999999999983347e-01,2.457102025406857882e-17
9.999999999999983347e-01,2.432651018863257572e-17
9.999999999999984457e-01,2.408443328109925483e-17
9.999999999999984457e-01,2.384476531873342299e-17
9.999999999999984457e-01,2.360748232974462844e-17
9.999999999999984457e-01,2.337256058089046588e-17
9.999999999999984457e-01,2.313997657510071840e-17
9.999999999999984457e-01,2.290970704912820678e-17
9.999999999999984457e-01,2.268172897122294094e-17
9.999999999999984457e-01,2.245601953882616862e-17
9.999999999999985567e-01,2.223255617629227445e-17
9.999999999999985567e-01,2.201131653262843466e-17
9.999999999999985567e-01,2.179227847926008228e-17
9.999999999999985567e-01,2.157542010781848506e-17
9.999999999999985567e-01,2.136071972794727156e-17
9.999999999999985567e-01,2.114815586513541787e-17
9.999999999999985567e-01,2.093770725856722572e-17
9.999999999999985567e-01,2.072935285899668130e-17
9.999999999999986677e-01,2.052307182664301475e-17
9.999999999999986677e-01,2.031884352910420306e-17
9.999999999999986677e-01,2.011664753929562113e-17
9.999999999999986677e-01,1.991646363340491365e-17
9.999999999999986677e-01,1.971827178887004297e-17
9.999999999999986677e-01,1.952205218237746204e-17
9.999999999999986677e-01,1.932778518787739591e-17
9.999999999999986677e-01,1.913545137462307859e-17
9.999999999999986677e-01,1.894503150522529884e-17
9.999999999999987788e-01,1.875650653372914490e-17
9.999999999999987788e-01,1.856985760370976830e-17
9.999999999999987788e-01,1.838506604638449790e-17
9.999999999999987788e-01,1.820211337874767384e-17
9.999999999999987788e-01,1.802098130172014932e-17
9.999999999999988898e-01,1.784165169831978350e-17
9.999999999999988898e-01,1.766410663185010901e-17
9.999999999999988898e-01,1.748832834410453017e-17
9.999999999999988898e-01,1.731429925359213473e-17
9.999999999999988898e-01,1.714200195377743707e-17
9.999999999999988898e-01,1.697141921134010788e-17
9.999999999999988898e-01,1.680253396445201566e-17
9.999999999999988898e-01,1.663532932106898543e-17
9.999999999999988898e-01,1.646978855724316640e-17
9.999999999999988898e-01,1.630589511544861305e-17
9.999999999999990008e-01,1.614363260292593449e-17
9.999999999999990008e-01,1.598298479004331885e-17
9.999999999999990008e-01,1.582393560867165851e-17
9.999999999999990008e-01,1.566646915057921510e-17
9.999999999999990008e-01,1.551056966583887543e-17
9.999999999999990008e-01,1.535622156125351730e-17
9.999999999999990008e-01,1.520340939879702629e-17
9.999999999999990008e-01,1.505211789406862135e-17
9.999999999999990008e-01,1.490233191476585123e-17
9.999999999999990008e-01,1.475403647916952549e-17
9.999999999999990008e-01,1.460721675464589565e-17
9.999999999999990008e-01,1.446185805616369532e-17
9.999999999999991118e-01,1.431794584482406706e-17
9.999999999999991118e-01,1.417546572640703689e-17
9.999999999999991118e-01,1.403440344993234539e-17
9.999999999999991118e-01,1.389474490623267876e-17
9.999999999999991118e-01,1.375647612654405294e-17
9.999999999999991118e-01,1.361958328110722952e-17
9.999999999999991118e-01,1.348405267778508131e-17
9.999999999999991118e-01,1.334987076069366300e-17
9.999999999999991118e-01,1.321702410884497589e-17
9.999999999999991118e-01,1.308549943480612629e-17
9.999999999999991118e-01,1.295528358336899319e-17
9.999999999999991118e-01,1.282636353023497533e-17
9.999999999999992228e-01,1.269872638071287300e-17
9.999999999999992228e-01,1.257235936842782629e-17
9.999999999999992228e-01,1.244724985404590572e-17
9.999999999999992228e-01,1.232338532400862683e-17
9.999999999999992228e-01,1.220075338928188300e-17
9.999999999999992228e-01,1.207934178411731833e-17
9.999999999999992228e-01,1.195913836482424834e-17
9.999999999999992228e-01,1.184013110855644894e-17
9.999999999999992228e-01,1.172230811210840860e-17
9.999999999999992228e-01,1.160565759072527776e-17
9.999999999999992228e-01,1.149016787692464189e-17
9.999999999999992228e-01,1.137582741932836946e-17
9.999999999999992228e-01,1.126262478150855471e-17
9.999999999999992228e-01,1.115054864084248292e-17
9.999999999999992228e-01,1.103958778738063968e-17
9.999999999999993339e-01,1.092973112272593830e-17
9.999999999999993339e-01,1.082096765892255530e-17
9.999999999999993339e-01,1.071328651735814878e-17
9.999999999999993339e-01,1.060667692767469270e-17
9.999999999999993339e-01,1.050112822669168013e-17
9.999999999999993339e-01,1.039662985734003021e-17
9.999999999999993339e-01,1.029317136760510845e-17
9.999999999999993339e-01,1.019074240948251218e-17
9.999999999999993339e-01,1.008933273794199424e-17
9.999999999999993339e-01,9.988932209903227200e-18
9.999999999999993339e-01,9.889530783221674901e-18
9.999999999999993339e-01,9.791118515683192339e-18
9.999999999999993339e-01,9.693685564010720347e-18
9.999999999999993339e-01,9.597222182878778003e-18
9.999999999999993339e-01,9.501718723939139288e-18
9.999999999999993339e-01,9.407165634856202575e-18
9.999999999999993339e-01,9.313553458350627743e-18
9.999999999999994449e-01,9.220872831254457996e-18
9.999999999999994449e-01,9.129114483573697348e-18
9.999999999999994449e-01,9.038269237561506908e-18
9.999999999999994449e-01,8.948328006800637929e-18
9.999999999999994449e-01,8.859281795293801233e-18
9.999999999999994449e-01,8.771121696564302600e-18
9.999999999999994449e-01,8.683838892765551318e-18
9.999999999999994449e-01,8.597424653798238545e-18
9.999999999999994449e-01,8.511870336438125236e-18
9.999999999999994449e-01,8.427167383470689467e-18
9.999999999999994449e-01,8.343307322835586750e-18
9.999999999999994449e-01,8.260281766779627586e-18
9.999999999999994449e-01,8.178082411016993431e-18
9.999999999999994449e-01,8.096701033899581515e-18
9.999999999999994449e-01,8.016129495593845430e-18
9.999999999999994449e-01,7.936359737266997291e-18
9.999999999999994449e-01,7.857383780281298791e-18
9.999999999999994449e-01,7.779193725395231681e-18
9.999999999999994449e-01,7.701781751974304072e-18
9.999999999999994449e-01,7.625140117208058213e-18
9.999999999999994449e-01,7.549261155335951433e-18
9.999999999999995559e-01,7.474137276880951572e-18
9.999999999999995559e-01,7.399760967889663636e-18
9.999999999999995559e-01,7.326124789181646989e-18
9.999999999999995559e-01,7.253221375604591985e-18
9.999999999999995559e-01,7.181043435297973783e-18
9.999999999999995559e-01,7.109583748964018533e-18
9.999999999999995559e-01,7.038835169144909565e-18
9.999999999999995559e-01,6.968790619508701873e-18
9.999999999999995559e-01,6.899443094140833350e-18
9.999999999999995559e-01,6.830785656843699499e-18
9.999999999999995559e-01,6.762811440443172287e-18
9.999999999999995559e-01,6.695513646101064724e-18
9.999999999999995559e-01,6.628885542635870005e-18
9.999999999999995559e-01,6.562920465848837800e-18
9.999999999999995559e-01,6.497611817857704946e-18
9.999999999999995559e-01,6.432953066437042874e-18
9.999999999999995559e-01,6.368937744364254940e-18
9.999999999999995559e-01,6.305559448773445417e-18
9.999999999999995559e-01,6.242811840514372945e-18
9.999999999999995559e-01,6.180688643518674746e-18
9.999999999999995559e-01,6.119183644172386324e-18
9.999999999999995559e-01,6.058290690693837590e-18
9.999999999999995559e-01,5.998003692519047783e-18
9.999999999999995559e-01,5.938316619691931375e-18
9.999999999999995559e-01,5.879223502261445013e-18
9.999999999999996669e-01,5.820718429684707169e-18
9.999999999999996669e-01,5.762795550235243834e-18
9.999999999999996669e-01,5.705449070418354767e-18
9.999999999999996669e-01,5.648673254391065766e-18
9.999999999999996669e-01,5.592462423388677633e-18
9.999999999999996669e-01,5.536810955156999717e-18
9.999999999999996669e-01,5.481713283389540029e-18
9.999999999999996669e-01,5.427163897170991606e-18
9.999999999999996669e-01,5.373157340426260929e-18
9.999999999999996669e-01,5.319688211374201011e-18
9.999999999999996669e-01,5.266751161987941939e-18
9.999999999999996669e-01,5.214340897459439216e-18
9.999999999999996669e-01,5.162452175670105714e-18
9.999999999999996669e-01,5.111079806666726086e-18
9.999999999999996669e-01,5.060218652141825451e-18
9.999999999999996669e-01,5.009863624920313545e-18
9.999999999999996669e-01,4.960009688450170231e-18
9.999999999999996669e-01,4.910651856298884156e-18
9.999999999999996669e-01,4.861785191654931174e-18
9.999999999999996669e-01,4.813404806833487509e-18
9.999999999999996669e-01,4.765505862788123314e-18
9.999999999999996669e-01,4.718083568626310340e-18
9.999999999999996669e-01,4.671133181130442392e-18
9.999999999999996669e-01,4.624650004283614364e-18
9.999999999999996669e-01,4.578629388799455754e-18
9.999999999999996669e-01,4.533066731657631019e-18
9.999999999999996669e-01,4.487957475642986117e-18
9.999999999999996669e-01,4.443297108889932029e-18
9.999999999999996669e-01,4.399081164431344201e-18
9.999999999999996669e-01,4.355305219751340041e-18
9.999999999999996669e-01,4.311964896343429762e-18
9.999999999999996669e-01,4.269055859272142367e-18
9.999999999999996669e-01,4.226573816739629787e-18
9.999999999999996669e-01,4.184514519656575079e-18
9.999999999999996669e-01,4.142873761216774530e-18
9.999999999999997780e-01,4.101647376476848131e-18
9.999999999999997780e-01,4.060831241939241074e-18
9.999999999999997780e-01,4.020421275139969977e-18
9.999999999999997780e-01,3.980413434240462089e-18
9.999999999999997780e-01,3.940803717622882743e-18
9.999999999999997780e-01,3.901588163490347734e-18
9.999999999999997780e-01,3.862762849470266499e-18
9.999999999999997780e-01,3.824323892222191954e-18
9.999999999999997780e-01,3.786267447049568436e-18
9.999999999999997780e-01,3.748589707514801469e-18
9.999999999999997780e-01,3.711286905058965183e-18
9.999999999999997780e-01,3.674355308624495688e-18
9.999999999999997780e-01,3.637791224282164636e-18
9.999999999999997780e-01,3.601590994861769059e-18
9.999999999999997780e-01,3.565750999585970485e-18
9.999999999999997780e-01,3.530267653708559073e-18
9.999999999999997780e-01,3.495137408155538850e-18
9.999999999999997780e-01,3.460356749170309400e-18
9.999999999999997780e-01,3.425922197962358522e-18
9.999999999999997780e-01,3.391830310359012882e-18
9.999999999999997780e-01,3.358077676461103696e-18
9.999999999999997780e-01,3.324660920302044773e-18
9.999999999999997780e-01,3.291576699509831423e-18
9.999999999999997780e-01,3.258821704973112328e-18
9.999999999999997780e-01,3.226392660509882978e-18
9.999999999999997780e-01,3.194286322539937762e-18
9.999999999999997780e-01,3.162499479760581498e-18
9.999999999999997780e-01,3.131028952825114301e-18
9.999999999999997780e-01,3.099871594025190658e-18
9.999999999999997780e-01,3.069024286975671031e-18
9.999999999999997780e-01,3.038483946303051465e-18
9.999999999999997780e-01,3.008247517336992775e-18
9.999999999999997780e-01,2.978311975804485574e-18
9.999999999999997780e-01,2.948674327527704215e-18
9.999999999999997780e-01,2.919331608124229633e-18
9.999999999999997780e-01,2.890280882710674924e-18
9.999999999999997780e-01,2.861519245609261436e-18
9.999999999999997780e-01,2.833043820056900123e-18
9.999999999999997780e-01,2.804851757917783865e-18
9.999999999999997780e-01,2.776940239398229268e-18
9.999999999999997780e-01,2.749306472764762507e-18
9.999999999999997780e-01,2.721947694065002778e-18
9.999999999999997780e-01,2.694861166850936587e-18
9.999999999999997780e-01,2.668044181905526608e-18
9.999999999999997780e-01,2.641494056971462551e-18
9.999999999999997780e-01,2.615208136482998144e-18
9.999999999999997780e-01,2.589183791300447824e-18
9.999999999999997780e-01,2.563418418446959106e-18
9.999999999999997780e-01,2.537909440848455802e-18
9.999999999999997780e-01,2.512654307075617720e-18
9.999999999999997780e-01,2.487650491088799335e-18
9.999999999999997780e-01,2.462895491985477970e-18
9.999999999999998890e-01,2.438386833749860562e-18
9.999999999999998890e-01,2.414122065005514910e-18
9.999999999999998890e-01,2.390098758769933787e-18
9.999999999999998890e-01,2.366314512211894727e-18
9.999999999999998890e-01,2.342766946411224916e-18
9.999999999999998890e-01,2.319453706120625678e-18
9.999999999999998890e-01,2.296372459530361575e-18
9.999999999999998890e-01,2.273520898034805738e-18
9.999999999999998890e-01,2.250896736001625629e-18
9.999999999999998890e-01,2.228497710543269530e-18
9.999999999999998890e-01,2.206321581290407849e-18
9.999999999999998890e-01,2.184366130168101156e-18
9.999999999999998890e-01,2.162629161173727362e-18
9.999999999999998890e-01,2.141108500157429562e-18
9.999999999999998890e-01,2.119801994604749412e-18
9.999999999999998890e-01,2.098707513421144080e-18
9.999999999999998890e-01,2.077822946718926771e-18
9.999999999999998890e-01,2.057146205606321936e-18
9.999999999999998890e-01,2.036675221978325073e-18
9.999999999999998890e-01,2.016407948310084723e-18
9.999999999999998890e-01,1.996342357451901097e-18
9.999999999999998890e-01,1.976476442426562004e-18
9.999999999999998890e-01,1.956808216228680603e-18
9.999999999999998890e-01,1.937335711625761082e-18
9.999999999999998890e-01,1.918056980961656745e-18
9.999999999999998890e-01,1.898970095961568445e-18
9.999999999999998890e-01,1.880073147539262467e-18
9.999999999999998890e-01,1.861364245606200849e-18
9.999999999999998890e-01,1.842841518882306063e-18
9.999999999999998890e-01,1.824503114709005978e-18
9.999999999999998890e-01,1.806347198863746016e-18
9.999999999999998890e-01,1.788371955376606718e-18
9.999999999999998890e-01,1.770575586348747100e-18
9.999999999999998890e-01,1.752956311772396071e-18
9.999999999999998890e-01,1.735512369353019383e-18
9.999999999999998890e-01,1.718242014332876516e-18
9.999999999999998890e-01,1.701143519316583814e-18
9.999999999999998890e-01,1.684215174098413268e-18
9.999999999999998890e-01,1.667455285491064241e-18
9.999999999999998890e-01,1.650862177156503654e-18
9.999999999999998890e-01,1.634434189438128508e-18
9.999999999999998890e-01,1.618169679194839893e-18
9.999999999999998890e-01,1.602067019636761550e-18
9.999999999999998890e-01,1.586124600162365513e-18
9.999999999999998890e-01,1.570340826197562786e-18
9.999999999999998890e-01,1.554714119036053569e-18
9.999999999999998890e-01,1.539242915681490752e-18
9.999999999999998890e-01,1.523925668691214582e-18
9.999999999999998890e-01,1.508760846021322191e-18
9.999999999999998890e-01,1.493746930873605084e-18
9.999999999999998890e-01,1.478882421543686673e-18
9.999999999999998890e-01,1.464165831270886797e-18
9.999999999999998890e-01,1.449595688089574977e-18
9.999999999999998890e-01,1.435170534681798647e-18
9.999999999999998890e-01,1.420888928231685158e-18
9.999999999999998890e-01,1.406749440280988559e-18
9.999999999999998890e-01,1.392750656586273995e-18
9.999999999999998890e-01,1.378891176977523634e-18
9.999999999999998890e-01,1.365169615217951503e-18
9.999999999999998890e-01,1.351584598865509476e-18
9.999999999999998890e-01,1.338134769135476028e-18
9.999999999999998890e-01,1.324818780764609610e-18
9.999999999999998890e-01,1.311635301876650174e-18
9.999999999999998890e-01,1.298583013848971639e-18
9.999999999999998890e-01,1.285660611180841923e-18
9.999999999999998890e-01,1.272866801362716436e-18
9.999999999999998890e-01,1.260200304747014343e-18
9.999999999999998890e-01,1.247659854420182699e-18
9.999999999999998890e-01,1.235244196075869527e-18
9.999999999999998890e-01,1.222952087889521712e-18
9.999999999999998890e-01,1.210782300394229342e-18
9.999999999999998890e-01,1.198733616357630672e-18
9.999999999999998890e-01,1.186804830660301200e-18
9.999999999999998890e-01,1.174994750175098202e-18
9.999999999999998890e-01,1.163302193647874215e-18
9.999999999999998890e-01,1.151725991579375164e-18
9.999999999999998890e-01,1.140264986108152097e-18
9.999999999999998890e-01,1.128918030894881174e-18
9.999999999999998890e-01,1.117683991007592101e-18
9.999999999999998890e-01,1.106561742808200241e-18
9.999999999999998890e-01,1.095550173840166921e-18
9.999999999999998890e-01,1.084648182717119250e-18
9.999999999999998890e-01,1.073854679012814997e-18
9.999999999999998890e-01,1.063168583151967207e-18
9.999999999999998890e-01,1.052588826302312589e-18
9.999999999999998890e-01,1.042114350267748973e-18
9.999999999999998890e-01,1.031744107382390297e-18
9.999999999999998890e-01,1.021477060405895777e-18
9.999999999999998890e-01,1.011312182419622223e-18
9.999999999999998890e-01,1.001248456723954450e-18
9.999999999999998890e-01,9.912848767366568123e-19
9.999999999999998890e-01,9.814204458920946831e-19
9.999999999999998890e-01,9.716541775416696524e-19
9.999999999999998890e-01,9.619850948550358854e-19
9.999999999999998890e-01,9.524122307224400661e-19
9.999999999999998890e-01,9.429346276580293147e-19
9.999999999999998890e-01,9.335513377039884094e-19
9.999999999999998890e-01,9.242614223358325664e-19
9.999999999999998890e-01,9.150639523684401629e-19
9.999999999999998890e-01,9.059580078631572392e-19
9.999999999999998890e-01,8.969426780358214400e-19
9.999999999999998890e-01,8.880170611655750098e-19
9.999999999999998890e-01,8.791802645047765303e-19
9.999999999999998890e-01,8.704314041896169713e-19
9.999999999999998890e-01,8.617696051517561952e-19
9.999999999999998890e-01,8.531940010308316189e-19
9.999999999999998890e-01,8.447037340877197213e-19
9.999999999999998890e-01,8.362979551188415984e-19
9.999999999999998890e-01,8.279758233711397042e-19
9.999999999999998890e-01,8.197365064580220826e-19
9.999999999999998890e-01,8.115791802761410087e-19
9.999999999999998890e-01,8.035030289228834536e-19
1.000000000000000000e+00,7.955072446148571590e-19


==> data/prange_GV_SR_q2_m8_eta8.txt <==
R,w
4.671573062829947887e-04,5.429080529717134063e-02
7.178182572705193998e-03,5.388983419416575049e-02
1.386030192211351597e-02,5.349093404395379586e-02
2.051344920799902383e-02,5.309410522740731081e-02
2.713756037649062147e-02,5.269934799970699135e-02
3.373257347414493346e-02,5.230666249031058757e-02
4.029842865513100225e-02,5.191604870295708773e-02
4.683506818773741642e-02,5.152750651571129381e-02
5.334243646029956931e-02,5.114103568104243908e-02
5.982047998647899156e-02,5.075663582594113626e-02
6.626914740991818320e-02,5.037430645207272017e-02
7.268838950829681345e-02,4.999404693596543742e-02
7.907815919672078753e-02,4.961585652923723722e-02
8.543841153054609894e-02,4.923973435885521666e-02
9.176910370755575475e-02,4.886567942743199472e-02
9.807019506955727550e-02,4.849369061355503219e-02
1.043416471033312698e-01,4.812376667215301218e-02
1.105834234410194572e-01,4.775590623489353592e-02
1.167954898598937419e-01,4.739010781061551991e-02
1.229778142815383113e-01,4.702636978579461530e-02
1.291303667704547520e-01,4.666469042504001880e-02
1.352531195320554325e-01,4.630506787162576993e-02
1.413460469101117667e-01,4.594750014805122629e-02
1.474091253836181670e-01,4.559198515663377693e-02
1.534423335630870078e-01,4.523852068013224648e-02
1.594456521863072407e-01,4.488710438239899847e-02
1.654190641135128148e-01,4.453773380906407564e-02
1.713625543220419489e-01,4.419040638824586753e-02
1.772761099004422913e-01,4.384511943129128925e-02
1.831597200420462812e-01,4.350187013354393784e-02
1.890133760380379169e-01,4.316065557513822093e-02
1.948370712699735163e-01,4.282147272182252468e-02
2.006308012018235276e-01,4.248431842580625145e-02
2.063945633715051908e-01,4.214918942663323925e-02
2.121283573819158219e-01,4.181608235208039009e-02
2.178321848915111270e-01,4.148499371907914818e-02
2.235060496043611566e-01,4.115591993466306830e-02
2.291499572597857082e-01,4.082885729693606219e-02
2.347639156215083345e-01,4.050380199606448683e-02
2.403479344663829176e-01,4.018075011528956381e-02
2.459020255726477311e-01,3.985969763196330062e-02
2.514262027077812656e-01,3.954064041860255729e-02
2.569204816159273985e-01,3.922357424396421405e-02
2.623848800048997898e-01,3.890849477413946267e-02
2.678194175328121318e-01,3.859539757366569485e-02
2.732241157942726373e-01,3.828427810665842312e-02
2.785989983062371333e-01,3.797513173795845354e-02
2.839440904934695808e-01,3.766795373429662752e-02
2.892594196736379963e-01,3.736273926547480778e-02
2.945450150420798607e-01,3.705948340556090848e-02
2.998009076561807262e-01,3.675818113410109916e-02
3.050271304194630551e-01,3.645882733734376324e-02
3.102237180653285575e-01,3.616141680947800030e-02
3.153907071404874474e-01,3.586594425388511115e-02
3.205281359881042569e-01,3.557240428440104629e-02
3.256360447306096972e-01,3.528079142659272527e-02
3.307144752522681586e-01,3.499110011904300183e-02
3.357634711814511119e-01,3.470332471464717544e-02
3.407830778726479437e-01,3.441745948191916871e-02
3.457733423882380919e-01,3.413349860630572608e-02
3.507343134799855155e-01,3.385143619151128463e-02
3.556660415703321032e-01,3.357126626082861803e-02
3.605685787334461656e-01,3.329298275847796668e-02
3.654419786760777500e-01,3.301657955095182312e-02
3.702862967181710374e-01,3.274205042836773188e-02
3.751015897733172011e-01,3.246938910582475996e-02
3.798879163290064254e-01,3.219858922476582369e-02
3.846453364266975150e-01,3.192964435434453990e-02
3.893739116417429535e-01,3.166254799279497739e-02
3.940737050631185623e-01,3.139729356880664735e-02
3.987447812730401386e-01,3.113387444290037845e-02
4.033872063264241081e-01,3.087228390880728326e-02
4.080010477302165040e-01,3.061251519484966405e-02
4.125863744226192509e-01,3.035456146532202262e-02
4.171432567521690116e-01,3.009841582187474524e-02
4.216717664567485313e-01,2.984407130489604917e-02
4.261719766424838518e-01,2.959152089489457821e-02
4.306439617625572591e-01,2.934075751388133882e-02
4.350877975959590582e-01,2.909177402674932578e-02
4.395035612261368740e-01,2.884456324265338364e-02
4.438913310196176409e-01,2.859911791638598821e-02
4.482511866045598703e-01,2.835543074975138689e-02
4.525832088492622862e-01,2.811349439293669983e-02
4.568874798406511450e-01,2.787330144587856287e-02
4.611640828627069366e-01,2.763484445962778938e-02
4.654131023749029650e-01,2.739811593770782178e-02
4.696346239906092901e-01,2.716310833746958531e-02
4.738287344555118796e-01,2.692981407144028755e-02
4.779955216259980100e-01,2.669822550866830443e-02
4.821350744475875194e-01,2.646833497606060695e-02
4.862474829333559567e-01,2.624013475971483100e-02
4.903328381423863735e-01,2.601361710624475881e-02
4.943912321582627500e-01,2.578877422409803222e-02
4.984227580675683056e-01,2.556559828486834954e-02
5.024275099384576393e-01,2.534408142459843027e-02
5.064055827992608450e-01,2.512421574507584313e-02
5.103570726171440253e-01,2.490599331512077103e-02
5.142820762768430809e-01,2.468940617186450234e-02
5.181806915594369123e-01,2.447444632202056686e-02
5.220530171212202086e-01,2.426110574314553278e-02
5.258991524726417399e-01,2.404937638489098792e-02
5.297191979573250276e-01,2.383925017024622617e-02
5.335132547311917106e-01,2.363071899677017182e-02
5.372814247416517475e-01,2.342377473781490776e-02
5.410238107069202940e-01,2.321840924373724455e-02
5.447405160954247316e-01,2.301461434310074147e-02
5.484316451053210528e-01,2.281238184386686144e-02
5.520973026441357012e-01,2.261170353457455165e-02
5.557375943085000047e-01,2.241257118551012034e-02
5.593526263640340446e-01,2.221497654986446038e-02
5.629425057253396592e-01,2.201891136487951761e-02
5.665073399361397755e-01,2.182436735298242877e-02
5.700472371495284296e-01,2.163133622290911579e-02
5.735623061083825469e-01,2.143980967081464753e-02
5.770526561259046172e-01,2.124977938137212127e-02
5.805183970663100324e-01,2.106123702885933160e-02
5.839596393256769602e-01,2.087417427823240815e-02
5.873764938129221180e-01,2.068858278618830940e-02
5.907690719309590666e-01,2.050445420221337980e-02
5.941374855579997227e-01,2.032178016961988520e-02
5.974818470290205186e-01,2.014055232656972172e-02
6.008022691174017549e-01,1.996076230708463545e-02
6.040988650167125051e-01,1.978240174204469806e-02
6.073717483226859226e-01,1.960546226017253341e-02
6.106210330153574173e-01,1.942993548900496734e-02
6.138468334413748062e-01,1.925581305585160816e-02
6.170492642964962027e-01,1.908308658873948335e-02
6.202284406082447799e-01,1.891174771734566509e-02
6.233844777187645958e-01,1.874178807391536569e-02
6.265174912678492802e-01,1.857319929416726204e-02
6.296275971761516876e-01,1.840597301818537937e-02
6.327149116285935015e-01,1.824010089129707649e-02
6.357795510579354881e-01,1.807557456493868314e-02
6.388216321285615784e-01,1.791238569750656581e-02
6.418412717204378115e-01,1.775052595519540505e-02
6.448385869132742254e-01,1.758998701282239382e-02
6.478136949708588332e-01,1.743076055463905344e-02
6.507667133256042069e-01,1.727283827512850548e-02
6.536977595632779137e-01,1.711621187978993111e-02
6.566069514079275748e-01,1.696087308590952039e-02
6.594944067070109828e-01,1.680681362331756801e-02
6.623602434167010777e-01,1.665402523513331151e-02
6.652045795874098610e-01,1.650249967849528460e-02
6.680275333494961609e-01,1.635222872527904159e-02
6.708292228991719064e-01,1.620320416280152803e-02
6.736097664846166788e-01,1.605541779451178860e-02
6.763692823922685671e-01,1.590886144066960828e-02
6.791078889333326263e-01,1.576352693900994612e-02
6.818257044304787406e-01,1.561940614539487730e-02
6.845228472047359958e-01,1.547649093445261151e-02
6.871994355625945516e-01,1.533477320020304631e-02
6.898555877832861505e-01,1.519424485667149327e-02
6.924914221062808961e-01,1.505489783848867544e-02
6.951070567189712168e-01,1.491672410147847072e-02
6.977026097445531150e-01,1.477971562323309243e-02
7.002781992301114755e-01,1.464386440367521601e-02
7.028339431348843425e-01,1.450916246560865139e-02
7.053699593187390260e-01,1.437560185525566837e-02
7.078863655308331726e-01,1.424317464278263522e-02
7.103832793984778959e-01,1.411187292281288093e-02
7.128608184161802086e-01,1.398168881492845017e-02
7.153190999348910672e-01,1.385261446415888241e-02
7.177582411514396021e-01,1.372464204145861129e-02
7.201783590981548633e-01,1.359776374417251757e-02
7.225795706326882950e-01,1.347197179648937544e-02
7.249619924280066297e-01,1.334725844988458865e-02
7.273257409625890624e-01,1.322361598355055803e-02
7.296709325108030608e-01,1.310103670481613074e-02
7.319976831334660261e-01,1.297951294955474073e-02
7.343061086685983563e-01,1.285903708258101345e-02
7.365963247223445975e-01,1.273960149803715462e-02
7.388684466600907719e-01,1.262119861976756727e-02
7.411225895977576750e-01,1.250382090168307252e-02
7.433588683932690344e-01,1.238746082811444105e-02
7.455773976382102930e-01,1.227211091415488994e-02
7.477782916496438226e-01,1.215776370599302471e-02
7.499616644621195372e-01,1.204441178123448995e-02
7.521276298198477095e-01,1.193204774921394380e-02
7.542763011690463149e-01,1.182066425129678355e-02
7.564077916504678978e-01,1.171025396117059657e-02
7.585222140920774292e-01,1.160080958512750386e-02
7.606196810019171251e-01,1.149232386233595832e-02
7.627003045611259191e-01,1.138478956510339569e-02
7.647641966171343508e-01,1.127819949912895088e-02
7.668114686770075572e-01,1.117254650374755950e-02
7.688422319009641237e-01,1.106782345216402591e-02
7.708565970960490343e-01,1.096402325167838629e-02
7.728546747099640513e-01,1.086113884390220441e-02
7.748365748250630736e-01,1.075916320496571321e-02
7.768024071524876062e-01,1.065808934571686392e-02
7.787522810264710937e-01,1.055791031191101632e-02
7.806863053987870282e-01,1.045861918439256258e-02
7.826045888333482692e-01,1.036020907926807171e-02
7.845072395009610178e-01,1.026267314807089229e-02
7.863943651742129060e-01,1.016600457791830628e-02
7.882660732225191813e-01,1.007019659165996062e-02
7.901224706073053383e-01,9.975242448018759728e-03
7.919636638773328574e-01,9.881135441724035046e-03
7.937897591641693840e-01,9.787868903636667145e-03
7.956008621777868051e-01,9.695436200867412965e-03
7.973970782023065418e-01,9.603830736887145753e-03
7.991785120918738494e-01,9.513045951630161312e-03
8.009452682666668988e-01,9.423075321590285158e-03
8.026974507090405275e-01,9.333912359909688622e-03
8.044351629597896736e-01,9.245550616461373217e-03
8.061585081145521414e-01,9.157983677924232124e-03
8.078675888203298294e-01,9.071205167851802489e-03
8.095625072721425175e-01,8.985208746734125659e-03
8.112433652097912340e-01,8.899988112053698955e-03
8.129102639147558484e-01,8.815536998334544058e-03
8.145633042072044638e-01,8.731849177185328770e-03
8.162025864431222688e-01,8.648918457336405088e-03
8.178282105115601830e-01,8.566738684670536369e-03
8.194402758319867530e-01,8.485303742248382144e-03
8.210388813517650597e-01,8.404607550327554064e-03
8.226241255437322097e-01,8.324644066376393065e-03
8.241961064038905160e-01,8.245407285082138188e-03
8.257549214492101441e-01,8.166891238353391619e-03
8.273006677155256838e-01,8.089089995317849668e-03
8.288334417555502931e-01,8.011997662314179064e-03
8.303533396369835451e-01,7.935608382879152239e-03
8.318604569407231919e-01,7.859916337729668662e-03
8.333548887591781806e-01,7.784915744739681273e-03
8.348367296946712646e-01,7.710600858912806943e-03
8.363060738579464193e-01,7.636965972349718870e-03
8.377630148667656318e-01,7.564005414211190902e-03
8.392076458445983933e-01,7.491713550676657590e-03
8.406400594194075593e-01,7.420084784898099174e-03
8.420603477225138134e-01,7.349113556950125775e-03
8.434686023875592742e-01,7.278794343775365702e-03
8.448649145495502610e-01,7.209121659126021750e-03
8.462493748439919861e-01,7.140090053501124516e-03
8.476220734060955220e-01,7.071694114080344894e-03
8.489830998700771403e-01,7.003928464653477563e-03
8.503325433685333667e-01,6.936787765546447229e-03
8.516704925318936414e-01,6.870266713543632907e-03
8.529970354879565786e-01,6.804360041806411380e-03
8.543122598614909524e-01,6.739062519788692647e-03
8.556162527739221701e-01,6.674368953148591271e-03
8.569091008430862466e-01,6.610274183657039414e-03
8.581908901830552772e-01,6.546773089103145524e-03
8.594617064040386278e-01,6.483860583196206749e-03
8.607216346123389705e-01,6.421531615465327428e-03
8.619707594103961368e-01,6.359781171155026898e-03
8.632091648968814868e-01,6.298604271118782988e-03
8.644369346668560050e-01,6.237995971709776530e-03
8.656541518120094425e-01,6.177951364668000760e-03
8.668608989209356519e-01,6.118465577006041919e-03
8.680572580794946314e-01,6.059533770890956732e-03
8.692433108712162015e-01,6.001151143524534846e-03
8.704191383777628577e-01,5.943312927021071092e-03
8.715848211794655631e-01,5.886014388281976192e-03
8.727404393558907403e-01,5.829250828869331907e-03
8.738860724864861984e-01,5.773017584875978457e-03
8.750217996512636986e-01,5.717310026794284426e-03
8.761476994315342548e-01,5.662123559382807245e-03
8.772638499107094923e-01,5.607453621530158160e-03
8.783703286751296524e-01,5.553295686118077910e-03
8.794672128149630952e-01,5.499645259881480973e-03
8.805545789251377764e-01,5.446497883267415602e-03
8.816325031063190210e-01,5.393849130292302160e-03
8.827010609659479146e-01,5.341694608396671713e-03
8.837603276193004564e-01,5.290029958299418029e-03
8.848103776906128815e-01,5.238850853849358162e-03
8.858512853142335164e-01,5.188153001875986381e-03
8.868831241358152706e-01,5.137932142038790020e-03
8.879059673135623054e-01,5.088184046674488863e-03
8.889198875195004623e-01,5.038904520643587570e-03
8.899249569407875482e-01,4.990089401175607994e-03
8.909212472810730254e-01,4.941734557712398543e-03
8.919088297618729122e-01,4.893835891751287422e-03
8.928877751240011929e-01,4.846389336686060534e-03
8.938581536290198803e-01,4.799390857647552536e-03
8.948200350607229403e-01,4.752836451343184047e-03
8.957734887266657342e-01,4.706722145894838734e-03
8.967185834597051208e-01,4.661044000676814979e-03
8.976553876195898507e-01,4.615798106151877168e-03
8.985839690945673919e-01,4.570980583707132637e-03
8.995043953030185113e-01,4.526587585489090688e-03
9.004167331951333786e-01,4.482615294237332106e-03
9.013210492545939978e-01,4.439059923118419786e-03
9.022174095003031580e-01,4.395917715558191746e-03
9.031058794881243745e-01,4.353184945074055866e-03
9.039865243126468108e-01,4.310857915106684410e-03
9.048594086089870592e-01,4.268932958850567110e-03
9.057245965545930311e-01,4.227406439084959756e-03
9.065821518710903693e-01,4.186274748003449356e-03
9.074321378261370752e-01,4.145534307043719641e-03
9.082746172352977876e-01,4.105181566716877700e-03
9.091096524639517007e-01,4.065213006435874216e-03
9.099373054291998164e-01,4.025625134344456256e-03
9.107576376018098330e-01,3.986414487144969952e-03
9.115707100081658076e-01,3.947577629926496239e-03
9.123765832322356939e-01,3.909111155992738527e-03
9.131753174175659682e-01,3.871011686689199583e-03
9.139669722692754794e-01,3.833275871230996772e-03
9.147516070560812729e-01,3.795900386529763113e-03
9.155292806123269678e-01,3.758881937020982882e-03
9.163000513400257896e-01,3.722217254491255213e-03
9.170639772109271393e-01,3.685903097905015181e-03
9.178211157685798316e-01,3.649936253232017279e-03
9.185715241304235334e-01,3.614313533274059100e-03
9.193152589898805349e-01,3.579031777492293516e-03
9.200523766184589558e-01,3.544087851834580322e-03
9.207829328678763803e-01,3.509478648562470125e-03
9.215069831721778293e-01,3.475201086079022627e-03
9.222245825498788241e-01,3.441252108756082811e-03
9.229357856061060073e-01,3.407628686762176427e-03
9.236406465347472006e-01,3.374327815890634449e-03
9.243392191206181163e-01,3.341346517387441296e-03
9.250315567416221851e-01,3.308681837780043204e-03
9.257177123709318112e-01,3.276330848705718592e-03
9.263977385791658525e-01,3.244290646740703027e-03
9.270716875365726528e-01,3.212558353229606495e-03
9.277396110152282827e-01,3.181131114114763014e-03
9.284015603912301184e-01,3.150006099766320539e-03
9.290575866468946398e-01,3.119180504812705569e-03
9.297077403729699929e-01,3.088651547971013600e-03
9.303520717708371190e-01,3.058416471878479866e-03
9.309906306547287569e-01,3.028472542923692917e-03
9.316234664539407850e-01,2.998817051078695502e-03
9.322506282150482271e-01,2.969447309731522607e-03
9.328721646041305826e-01,2.940360655518793696e-03
9.334881239089857230e-01,2.911554448159406078e-03
9.340985540413593302e-01,2.883026070288121582e-03
9.347035025391657870e-01,2.854772927290060488e-03
9.353030165687096220e-01,2.826792447135729764e-03
9.358971429269165032e-01,2.799082080216193109e-03
9.364859280435506861e-01,2.771639299179384612e-03
9.370694179834457849e-01,2.744461598766403335e-03
9.376476584487252186e-01,2.717546495648781504e-03
9.382206947810225461e-01,2.690891528266338602e-03
9.387885719637090176e-01,2.664494256665257080e-03
9.393513346241061379e-01,2.638352262337340277e-03
9.399090270357097765e-01,2.612463148059341028e-03
9.404616931204030639e-01,2.586824537733286005e-03
9.410093764506679559e-01,2.561434076227459260e-03
9.415521202518011279e-01,2.536289429217669384e-03
9.420899674041149918e-01,2.511388283029720569e-03
9.426229604451484834e-01,2.486728344482033726e-03
9.431511415718654145e-01,2.462307340729297592e-03
9.436745526428492736e-01,2.438123019106811992e-03
9.441932351805024659e-01,2.414173146975185421e-03
9.447072303732294563e-01,2.390455511566260804e-03
9.452165790776267951e-01,2.366967919829233817e-03
9.457213218206612648e-01,2.343708198277846301e-03
9.462214988018432527e-01,2.320674192838299583e-03
9.467171498954022324e-01,2.297863768697574159e-03
9.472083146524462594e-01,2.275274810152985803e-03
9.476950323031269052e-01,2.252905220462001010e-03
9.481773417587914254e-01,2.230752921693133616e-03
9.486552816141289313e-01,2.208815854577592542e-03
9.491288901493178942e-01,2.187091978361384477e-03
9.495982053321569971e-01,2.165579270658654718e-03
9.500632648202000929e-01,2.144275727305335055e-03
9.505241059628771749e-01,2.123179362213884532e-03
9.509807658036102396e-01,2.102288207228803895e-03
9.514332810819270403e-01,2.081600311982640100e-03
9.518816882355600750e-01,2.061113743753235049e-03
9.523260234025465731e-01,2.040826587321316072e-03
9.527663224233154926e-01,2.020736944829177543e-03
9.532026208427677449e-01,2.000842935640175218e-03
9.536349539123535335e-01,1.981142696198744460e-03
9.540633565921369241e-01,1.961634379891504833e-03
9.544878635528529776e-01,1.942316156909152909e-03
9.549085091779627721e-01,1.923186214108896968e-03
9.553253275656914401e-01,1.904242754878118782e-03
9.557383525310672034e-01,1.885483998998432669e-03
9.561476176079458655e-01,1.866908182510843700e-03
9.565531560510279752e-01,1.848513557581712334e-03
9.569550008378723271e-01,1.830298392369278078e-03
9.573531846708929205e-01,1.812260970891396358e-03
9.577477399793559165e-01,1.794399592893703875e-03
9.581386989213618310e-01,1.776712573718872926e-03
9.585260933858195109e-01,1.759198244176674551e-03
9.589099549944166689e-01,1.741854950414621715e-03
9.592903151035728770e-01,1.724681053789806203e-03
9.596672048063923377e-01,1.707674930741194357e-03
9.600406549346015561e-01,1.690834972662982058e-03
9.604106960604785748e-01,1.674159585778779149e-03
9.607773584987776561e-01,1.657647191016377135e-03
9.611406723086373116e-01,1.641296223883692822e-03
9.615006672954864442e-01,1.625105134345181633e-03
9.618573730129363897e-01,1.609072386699313215e-03
9.622108187646630784e-01,1.593196459456856524e-03
9.625610336062853101e-01,1.577475845219760558e-03
9.629080463472248219e-01,1.561909050561200839e-03
9.632518855525663559e-01,1.546494595906093387e-03
9.635925795449004072e-01,1.531231015412662334e-03
9.639301564061590888e-01,1.516116856854811575e-03
9.642646439794451130e-01,1.501150681505097504e-03
9.645960698708444525e-01,1.486331064018836913e-03
9.649244614512373364e-01,1.471656592318703856e-03
9.652498458580928142e-01,1.457125867480350227e-03
9.655722499972552164e-01,1.442737503618829291e-03
9.658917005447247295e-01,1.428490127775618353e-03
9.662082239484207635e-01,1.414382379806753808e-03
9.665218464299432100e-01,1.400412912271460164e-03
9.668325939863182672e-01,1.386580390321783896e-03
9.671404923917352736e-01,1.372883491593016167e-03
9.674455671992773231e-01,1.359320906094717719e-03
9.677478437426355606e-01,1.345891336102828179e-03
9.680473471378197026e-01,1.332593496052272581e-03
9.683441022848554569e-01,1.319426112430548224e-03
9.686381338694699528e-01,1.306387923672096491e-03
9.689294663647732841e-01,1.293477680053261225e-03
9.692181240329226233e-01,1.280694143588316123e-03
9.695041309267830032e-01,1.268036087925978727e-03
9.697875108915735565e-01,1.255502298246892381e-03
9.700682875665046501e-01,1.243091571161870608e-03
9.703464843864072487e-01,1.230802714610746036e-03
9.706221245833499545e-01,1.218634547762149781e-03
9.708952311882452779e-01,1.206585900914043923e-03
9.711658270324502462e-01,1.194655615394845305e-03
9.714339347493506915e-01,1.182842543465554164e-03
9.716995767759419866e-01,1.171145548222385195e-03
9.719627753543952364e-01,1.159563503500309978e-03
9.722235525336142548e-01,1.148095293777349904e-03
9.724819301707856578e-01,1.136739814079436132e-03
9.727379299329140805e-01,1.125495969886263110e-03
9.729915732983522858e-01,1.114362677037624132e-03
9.732428815583185067e-01,1.103338861640647001e-03
9.734918758184029075e-01,1.092423459977747433e-03
9.737385770000690499e-01,1.081615418415155785e-03
9.739830058421387049e-01,1.070913693312397020e-03
9.742251829022734455e-01,1.060317250932252264e-03
9.744651285584418066e-01,1.049825067351589040e-03
9.747028630103778957e-01,1.039436128372900553e-03
9.749384062810317886e-01,1.029149429436397286e-03
9.751717782180078231e-01,1.018963975533030775e-03
9.754029984949951215e-01,1.008878781117981223e-03
9.756320866131874547e-01,9.988928700250040028e-04
9.758590619026925594e-01,9.890052753814472953e-04
9.760839435239347939e-01,9.792150395238276468e-04
9.763067504690436937e-01,9.695212139142929527e-04
9.765275015632380873e-01,9.599228590575572834e-04
9.767462154661965545e-01,9.504190444186495128e-04
9.769629106734194490e-01,9.410088483413308995e-04
9.771776055175837028e-01,9.316913579670481555e-04
9.773903181698837539e-01,9.224656691547475883e-04
9.776010666413681438e-01,9.133308864011508961e-04
9.778098687842629033e-01,9.042861227618200458e-04
9.780167422932860566e-01,8.953304997728702861e-04
9.782217047069559079e-01,8.864631473732047717e-04
9.784247734088853399e-01,8.776832038275832627e-04
9.786259656290708930e-01,8.689898156501400101e-04
9.788252984451706329e-01,8.603821375286656780e-04
9.790227887837722465e-01,8.518593322495197299e-04
9.792184534216550329e-01,8.434205706230451247e-04
9.794123089870379051e-01,8.350650314097933470e-04
9.796043719608240607e-01,8.267919012471881043e-04
9.797946586778321088e-01,8.186003745769219455e-04
9.799831853280193128e-01,8.104896535729671884e-04
9.801699679576981739e-01,8.024589480700769061e-04
9.803550224707406890e-01,7.945074754930641541e-04
9.805383646297762823e-01,7.866344607865071803e-04
9.807200100573800761e-01,7.788391363451696667e-04
9.808999742372512820e-01,7.711207419450062227e-04
9.810782725153851525e-01,7.634785246746595647e-04
9.812549201012348288e-01,7.559117388676421523e-04
9.814299320688630868e-01,7.484196460350948368e-04
9.816033233580896411e-01,7.410015147990154033e-04
9.817751087756245720e-01,7.336566208262212258e-04
9.819453029961983104e-01,7.263842467627167629e-04
9.821139205636794101e-01,7.191836821687371635e-04
9.822809758921851042e-01,7.120542234543457893e-04
9.824464832671846448e-01,7.049951738154892726e-04
9.826104568465917621e-01,6.980058431707573041e-04
9.827729106618519062e-01,6.910855480985375046e-04
9.829338586190187188e-01,6.842336117748196254e-04
9.830933144998225126e-01,6.774493639115358864e-04
9.832512919627327541e-01,6.707321406953428017e-04
9.834078045440092231e-01,6.640812847270819320e-04
9.835628656587481755e-01,6.574961449616237947e-04
9.837164886019185150e-01,6.509760766483350817e-04
9.838686865493893041e-01,6.445204412720649924e-04
9.840194725589525016e-01,6.381286064945583102e-04
9.841688595713341536e-01,6.317999460965183483e-04
9.843168604112002562e-01,6.255338399200441627e-04
9.844634877881535129e-01,6.193296738116678716e-04
9.846087542977224327e-01,6.131868395658879962e-04
9.847526724223437666e-01,6.071047348691182687e-04
9.848952545323350627e-01,6.010827632442596394e-04
9.850365128868626696e-01,5.951203339956377680e-04
9.851764596348993042e-01,5.892168621545099388e-04
9.853151068161751791e-01,5.833717684250566129e-04
9.854524663621225811e-01,5.775844791307714263e-04
9.855885500968105672e-01,5.718544261614493408e-04
9.857233697378755544e-01,5.661810469205277039e-04
9.858569368974414715e-01,5.605637842729749385e-04
9.859892630830340288e-01,5.550020864936467411e-04
9.861203596984885467e-01,5.494954072160234846e-04
9.862502380448477934e-01,5.440432053815251771e-04
9.863789093212562697e-01,5.386449451891640395e-04
9.865063846258445013e-01,5.333000960457248739e-04
9.866326749566070031e-01,5.280081325163955928e-04
9.867577912122745820e-01,5.227685342757621475e-04
9.868817441931770906e-01,5.175807860593604126e-04
9.870045446021017410e-01,5.124443776155520290e-04
9.871262030451433134e-01,5.073588036579086301e-04
9.872467300325464823e-01,5.023235638180248690e-04
9.873661359795441461e-01,4.973381625986888002e-04
9.874844312071856534e-01,4.924021093275787481e-04
9.876016259431610322e-01,4.875149181112782277e-04
9.877177303226172267e-01,4.826761077897757197e-04
9.878327543889672269e-01,4.778852018913776895e-04
9.879467080946943147e-01,4.731417285879634007e-04
9.880596013021474278e-01,4.684452206507474072e-04
9.881714437843328591e-01,4.637952154063458912e-04
9.882822452256968537e-01,4.591912546933083969e-04
9.883920152229026534e-01,4.546328848190476818e-04
9.885007632856026571e-01,4.501196565171017685e-04
9.886084988372019211e-01,4.456511249048478911e-04
9.887152312156165523e-01,4.412268494416009550e-04
9.888209696740262178e-01,4.368463938870327566e-04
9.889257233816192150e-01,4.325093262600679823e-04
9.890295014243334348e-01,4.282152187980618817e-04
9.891323128055887759e-01,4.239636479164158515e-04
9.892341664470144513e-01,4.197541941685631653e-04
9.893350711891719662e-01,4.155864422062636467e-04
9.894350357922689909e-01,4.114599807403515391e-04
9.895340689368700149e-01,4.073744025017583294e-04
9.896321792245994509e-01,4.033293042029522301e-04
9.897293751788391880e-01,3.993242864997335515e-04
9.898256652454218152e-01,3.953589539533262226e-04
9.899210577933148514e-01,3.914329149929048372e-04
9.900155611153033108e-01,3.875457818783823415e-04
9.901091834286631643e-01,3.836971706636005028e-04
9.902019328758305816e-01,3.798867011598596800e-04
9.902938175250660668e-01,3.761139968997322743e-04
9.903848453711119326e-01,3.723786851012937074e-04
9.904750243358447781e-01,3.686803966326038500e-04
9.905643622689231931e-01,3.650187659765742631e-04
9.906528669484275795e-01,3.613934311961582613e-04
9.907405460814983078e-01,3.578040338998165798e-04
9.908274073049648800e-01,3.542502192073796971e-04
9.909134581859724289e-01,3.507316357161517173e-04
9.909987062226011112e-01,3.472479354673832616e-04
9.910831588444811713e-01,3.437987739130533567e-04
9.911668234134032307e-01,3.403838098829158141e-04
9.912497072239218054e-01,3.370027055519243765e-04
9.913318175039554925e-01,3.336551264078908580e-04
9.914131614153811611e-01,3.303407412194940248e-04
9.914937460546227044e-01,3.270592220045876060e-04
9.915735784532362374e-01,3.238102439987579980e-04
9.916526655784880795e-01,3.205934856242470717e-04
9.917310143339304052e-01,3.174086284590971890e-04
9.918086315599698999e-01,3.142553572066313452e-04
9.918855240344323088e-01,3.111333596652197573e-04
9.919616984731229881e-01,3.080423266982869833e-04
9.920371615303805735e-01,3.049819522046657693e-04
9.921119197996285388e-01,3.019519330891649173e-04
9.921859798139199826e-01,2.989519692334588366e-04
9.922593480464784177e-01,2.959817634672491757e-04
9.923320309112343418e-01,2.930410215396565756e-04
9.924040347633563686e-01,2.901294520909466828e-04
9.924753658997788053e-01,2.872467666244579872e-04
9.925460305597237909e-01,2.843926794788384396e-04
9.926160349252194370e-01,2.815669078005425497e-04
9.926853851216128621e-01,2.787691715165524259e-04
9.927540872180803389e-01,2.759991933073940428e-04
9.928221472281307802e-01,2.732566985804071044e-04
9.928895711101073385e-01,2.705414154432294162e-04
9.929563647676822313e-01,2.678530746775914474e-04
9.930225340503494591e-01,2.651914097132998700e-04
9.930880847539118594e-01,2.625561566025076525e-04
9.931530226209642764e-01,2.599470539942270683e-04
9.932173533413728439e-01,2.573638431090474027e-04
9.932810825527500498e-01,2.548062677141490801e-04
9.933442158409252487e-01,2.522740740984983103e-04
9.934067587404115107e-01,2.497670110483163645e-04
9.934687167348682513e-01,2.472848298227800024e-04
9.935300952575600864e-01,2.448272841299186276e-04
9.935908996918111358e-01,2.423941301027928482e-04
9.936511353714558847e-01,2.399851262758485968e-04
9.937108075812862706e-01,2.376000335615304827e-04
9.937699215574939959e-01,2.352386152271177043e-04
9.938284824881099544e-01,2.329006368717480161e-04
9.938864955134388834e-01,2.305858664037097104e-04
9.939439657264915740e-01,2.282940740179021928e-04
9.940008981734120841e-01,2.260250321735434570e-04
9.940572978539011784e-01,2.237785155720908230e-04
9.941131697216372132e-01,2.215543011353405135e-04
9.941685186846918043e-01,2.193521679837844311e-04
9.942233496059437181e-01,2.171718974151265024e-04
9.942776673034873225e-01,2.150132728830361913e-04
9.943314765510380404e-01,2.128760799761047313e-04
9.943847820783353608e-01,2.107601063969728782e-04
9.944375885715401875e-01,2.086651419417034220e-04
9.944899006736308555e-01,2.065909784793073568e-04
9.945417229847942631e-01,2.045374099314949687e-04
9.945930600628138940e-01,2.025042322526218090e-04
9.946439164234547325e-01,2.004912434097977315e-04
9.946942965408445136e-01,1.984982433632300901e-04
9.947442048478516430e-01,1.965250340467128160e-04
9.947936457364600082e-01,1.945714193483314412e-04
9.948426235581395716e-01,1.926372050913531401e-04
9.948911426242158518e-01,1.907221990152730600e-04
9.949392072062330783e-01,1.888262107570836984e-04
9.949868215363166790e-01,1.869490518326838988e-04
9.950339898075318823e-01,1.850905356184941967e-04
9.950807161742379892e-01,1.832504773332479966e-04
9.951270047524414242e-01,1.814286940199324506e-04
9.951728596201439014e-01,1.796250045279425983e-04
9.952182848176888141e-01,1.778392294953678619e-04
9.952632843481037384e-01,1.760711913314759198e-04
9.953078621774401613e-01,1.743207141993646314e-04
9.953520222351105451e-01,1.725876239987591100e-04
9.953957684142219486e-01,1.708717483489970396e-04
9.954391045719060971e-01,1.691729165721781673e-04
9.954820345296487849e-01,1.674909596764522759e-04
9.955245620736131729e-01,1.658257103395041556e-04
9.955666909549627519e-01,1.641770028921632854e-04
9.956084248901805323e-01,1.625446733021946590e-04
9.956497675613850129e-01,1.609285591582466566e-04
9.956907226166439306e-01,1.593284996539308363e-04
9.957312936702847894e-01,1.577443355720902158e-04
9.957714843032033913e-01,1.561759092691857845e-04
9.958112980631683708e-01,1.546230646598562453e-04
9.958507384651240635e-01,1.530856472016272674e-04
9.958898089914901552e-01,1.515635038797475092e-04
9.959285130924590002e-01,1.500564831922028303e-04
9.959668541862900515e-01,1.485644351348446696e-04
9.960048356596016284e-01,1.470872111866832225e-04
9.960424608676600178e-01,1.456246642953232446e-04
9.960797331346664674e-01,1.441766488625200392e-04
9.961166557540410693e-01,1.427430207299069660e-04
9.961532319887042020e-01,1.413236371648303935e-04
9.961894650713560839e-01,1.399183568463423222e-04
9.962253582047523315e-01,1.385270398513293189e-04
9.962609145619790718e-01,1.371495476407557528e-04
9.962961372867240595e-01,1.357857430460704211e-04
9.963310294935453504e-01,1.344354902557160923e-04
9.963655942681394206e-01,1.330986548017893203e-04
9.963998346676038453e-01,1.317751035468295220e-04
9.964337537207006434e-01,1.304647046707183456e-04
9.964673544281150708e-01,1.291673276577336193e-04
9.965006397627134138e-01,1.278828432837022058e-04
9.965336126697977859e-01,1.266111236032954027e-04
9.965662760673588139e-01,1.253520419374488633e-04
9.965986328463259936e-01,1.241054728608857879e-04
9.966306858708162686e-01,1.228712921897895448e-04
9.966624379783793897e-01,1.216493769695688962e-04
9.966938919802423857e-01,1.204396054627602944e-04
9.967250506615500383e-01,1.192418571370478810e-04
9.967559167816054666e-01,1.180560126533831386e-04
9.967864930741064944e-01,1.168819538542457324e-04
9.968167822473810169e-01,1.157195637519934734e-04
9.968467869846199259e-01,1.145687265173427240e-04
9.968765099441080357e-01,1.134293274679608842e-04
9.969059537594526788e-01,1.123012530571539341e-04
9.969351210398105234e-01,1.111843908626886215e-04
9.969640143701123947e-01,1.100786295756995013e-04
9.969926363112857626e-01,1.089838589897204146e-04
9.970209894004750106e-01,1.078999699898227212e-04
9.970490761512608158e-01,1.068268545418455800e-04
9.970768990538764198e-01,1.057644056817456284e-04
9.971044605754217915e-01,1.047125175050501208e-04
9.971317631600775666e-01,1.036710851563986196e-04
9.971588092293148797e-01,1.026400048192084477e-04
9.971856011821048638e-01,1.016191737054199251e-04
9.972121413951251512e-01,1.006084900453557582e-04
9.972384322229655984e-01,9.960785307767980963e-05
9.972644759983312346e-01,9.861716303943967731e-05
9.972902750322439891e-01,9.763632115622797964e-05
9.973158316142421986e-01,9.666522963241870852e-05
9.973411480125781159e-01,9.570379164151311365e-05
9.973662264744146411e-01,9.475191131657989898e-05
9.973910692260190558e-01,9.380949374077554169e-05
9.974156784729556469e-01,9.287644493797740880e-05
9.974400564002764424e-01,9.195267186348855316e-05
9.974642051727103942e-01,9.103808239484713490e-05
9.974881269348506718e-01,9.013258532272527606e-05
9.975118238113398483e-01,8.923609034190436496e-05
9.975352979070545301e-01,8.834850804235804900e-05
9.975585513072868782e-01,8.746974990040345087e-05
9.975815860779259081e-01,8.659972826995171122e-05
9.976044042656359023e-01,8.573835637384426462e-05
9.976270078980337130e-01,8.488554829526156738e-05
9.976493989838652876e-01,8.404121896923471603e-05
9.976715795131785303e-01,8.320528417422165730e-05
9.976935514574971631e-01,8.237766052377850962e-05
9.977153167699904790e-01,8.155826545831217273e-05
9.977368773856437612e-01,8.074701723690216361e-05
9.977582352214252603e-01,7.994383492922039645e-05
9.977793921764535057e-01,7.914863840751246409e-05
9.978003501321611735e-01,7.836134833866966712e-05
9.978211109524589562e-01,7.758188617637822460e-05
9.978416764838976549e-01,7.681017415333474317e-05
9.978620485558274966e-01,7.604613527355464286e-05
9.978822289805582280e-01,7.528969330473950932e-05
9.979022195535161011e-01,7.454077277073058595e-05
9.979220220533994157e-01,7.379929894403596457e-05
9.979416382423338394e-01,7.306519783842084970e-05
9.979610698660255075e-01,7.233839620158634778e-05
9.979803186539120130e-01,7.161882150790432335e-05
9.979993863193138415e-01,7.090640195123445121e-05
9.980182745595830296e-01,7.020106643781133516e-05
9.980369850562502698e-01,6.950274457919169155e-05
9.980555194751721260e-01,6.881136668528600579e-05
9.980738794666754732e-01,6.812686375744336884e-05
9.980920666657013829e-01,6.744916748161468810e-05
9.981100826919471203e-01,6.677821022158283418e-05
9.981279291500075868e-01,6.611392501225050783e-05
9.981456076295152080e-01,6.545624555300326929e-05
9.981631197052776017e-01,6.480510620113724024e-05
9.981804669374156891e-01,6.416044196534253369e-05
9.981976508714992535e-01,6.352218849926457038e-05
9.982146730386813882e-01,6.289028209511480757e-05
9.982315349558327222e-01,6.226465967735386547e-05
9.982482381256728710e-01,6.164525879643653454e-05
9.982647840369019976e-01,6.103201762260925136e-05
9.982811741643303760e-01,6.042487493978229636e-05
9.982974099690073988e-01,5.982377013944906630e-05
9.983134928983485867e-01,5.922864321467376659e-05
9.983294243862624873e-01,5.863943475413842992e-05
9.983452058532750195e-01,5.805608593623993004e-05
9.983608387066542633e-01,5.747853852325803800e-05
9.983763243405331389e-01,5.690673485556807965e-05
9.983916641360307542e-01,5.634061784591926200e-05
9.984068594613735304e-01,5.578013097376889015e-05
9.984219116720144394e-01,5.522521827966486512e-05
9.984368221107513541e-01,5.467582435969500917e-05
9.984515921078449541e-01,5.413189435997965758e-05
9.984662229811341883e-01,5.359337397122624649e-05
9.984807160361519607e-01,5.306020942333739926e-05
9.984950725662394833e-01,5.253234748006469174e-05
9.985092938526585193e-01,5.200973543372648699e-05
9.985233811647044044e-01,5.149232109996652255e-05
9.985373357598166244e-01,5.098005281257174929e-05
9.985511588836885055e-01,5.047287941834106682e-05
9.985648517703771265e-01,4.997075027199767089e-05
9.985784156424101221e-01,4.947361523116206196e-05
9.985918517108937076e-01,4.898142465136424083e-05
9.986051611756183721e-01,4.849412938111210668e-05
9.986183452251633508e-01,4.801168075700833242e-05
9.986314050370016515e-01,4.753403059890874471e-05
9.986443417776026399e-01,4.706113120513857325e-05
9.986571566025341795e-01,4.659293534774594921e-05
9.986698506565641065e-01,4.612939626780869213e-05
9.986824250737602604e-01,4.567046767078767700e-05
9.986948809775901825e-01,4.521610372191937471e-05
9.987072194810193704e-01,4.476625904166358537e-05
9.987194416866088664e-01,4.432088870118661139e-05
9.987315486866120695e-01,4.387994821789526607e-05
9.987435415630699920e-01,4.344339355101511766e-05
9.987554213879069609e-01,4.301118109720596230e-05
9.987671892230240989e-01,4.258326768623011777e-05
9.987788461203924717e-01,4.215961057665404979e-05
9.987903931221455700e-01,4.174016745159881455e-05
9.988018312606706806e-01,4.132489641453218870e-05
9.988131615586995915e-01,4.091375598509728283e-05
9.988243850293980763e-01,4.050670509498743681e-05
9.988355026764550448e-01,4.010370308386207764e-05
9.988465154941709168e-01,3.970470969529697362e-05
9.988574244675443303e-01,3.930968507278325726e-05
9.988682305723588506e-01,3.891858975575732767e-05
9.988789347752692338e-01,3.853138467567580151e-05
9.988895380338855823e-01,3.814803115212904124e-05
9.989000412968578324e-01,3.776849088898778540e-05
9.989104455039591324e-01,3.739272597059589134e-05
9.989207515861682207e-01,3.702069885799271062e-05
9.989309604657515829e-01,3.665237238517822933e-05
9.989410730563442753e-01,3.628770975541493582e-05
9.989510902630301947e-01,3.592667453756118444e-05
9.989610129824217921e-01,3.556923066244851024e-05
9.989708421027391205e-01,3.521534241928716663e-05
9.989805785038874397e-01,3.486497445211219205e-05
9.989902230575350428e-01,3.451809175626463857e-05
9.989997766271898616e-01,3.417465967490267707e-05
9.990092400682750728e-01,3.383464389555462034e-05
9.990186142282051485e-01,3.349801044669859732e-05
9.990278999464595744e-01,3.316472569438110946e-05
9.990370980546573465e-01,3.283475633886881109e-05
9.990462093766298013e-01,3.250806941132886540e-05
9.990552347284932244e-01,3.218463227054902949e-05
9.990641749187212373e-01,3.186441259968336742e-05
9.990730307482149630e-01,3.154737840303471080e-05
9.990818030103745251e-01,3.123349800286891371e-05
9.990904924911684359e-01,3.092274003625621937e-05
9.990990999692028751e-01,3.061507345195041131e-05
9.991076262157905230e-01,3.031046750729255219e-05
9.991160719950180624e-01,3.000889176514937980e-05
9.991244380638141243e-01,2.971031609088225055e-05
9.991327251720156788e-01,2.941471064934169370e-05
9.991409340624338720e-01,2.912204590189812383e-05
9.991490654709199726e-01,2.883229260349564347e-05
9.991571201264299873e-01,2.854542179973921189e-05
9.991650987510891646e-01,2.826140482401056237e-05
9.991730020602552775e-01,2.798021329460868332e-05
9.991808307625821284e-01,2.770181911192466184e-05
9.991885855600819433e-01,2.742619445563844514e-05
9.991962671481869895e-01,2.715331178194744361e-05
9.992038762158114151e-01,2.688314382082242863e-05
9.992114134454117558e-01,2.661566357328687976e-05
9.992188795130472201e-01,2.635084430872892223e-05
9.992262750884395306e-01,2.608865956223424383e-05
9.992336008350313215e-01,2.582908313194920679e-05
9.992408574100459795e-01,2.557208907647007205e-05
9.992480454645445986e-01,2.531765171225470708e-05
9.992551656434836005e-01,2.506574561106333007e-05
9.992622185857723549e-01,2.481634559742451938e-05
9.992692049243286911e-01,2.456942674612281555e-05
9.992761252861356303e-01,2.432496437971647435e-05
9.992829802922963411e-01,2.408293406607460324e-05
9.992897705580889856e-01,2.384331161594215850e-05
9.992964966930212301e-01,2.360607308052904894e-05
9.993031593008840918e-01,2.337119474911978853e-05
9.993097589798050073e-01,2.313865314671181953e-05
9.993162963223014561e-01,2.290842503167228049e-05
9.993227719153324751e-01,2.268048739342130345e-05
9.993291863403508390e-01,2.245481745013829604e-05
9.993355401733547971e-01,2.223139264648763103e-05
9.993418339849388099e-01,2.201019065137176938e-05
9.993480683403433984e-01,2.179118935570191023e-05
9.993542437995065475e-01,2.157436687019381464e-05
9.993603609171114455e-01,2.135970152318551328e-05
9.993664202426373322e-01,2.114717185847361162e-05
9.993724223204064616e-01,2.093675663317552443e-05
9.993783676896337287e-01,2.072843481560846465e-05
9.993842568844734098e-01,2.052218558319243033e-05
9.993900904340666802e-01,2.031798832037396430e-05
9.993958688625885767e-01,2.011582261656756591e-05
9.994015926892944046e-01,1.991566826412189041e-05
9.994072624285654793e-01,1.971750525630185555e-05
9.994128785899549783e-01,1.952131378529346908e-05
9.994184416782327940e-01,1.932707424022856818e-05
9.994239521934302761e-01,1.913476720522633704e-05
9.994294106308846404e-01,1.894437345745829396e-05
9.994348174812827112e-01,1.875587396522853517e-05
9.994401732307046649e-01,1.856924988607557475e-05
9.994454783606664394e-01,1.838448256489312401e-05
9.994507333481632561e-01,1.820155353206675121e-05
9.994559386657111411e-01,1.802044450163307903e-05
9.994610947813893365e-01,1.784113736945322243e-05
9.994662021588813783e-01,1.766361421140706683e-05
9.994712612575163968e-01,1.748785728160529677e-05
9.994762725323098618e-01,1.731384901061677281e-05
9.994812364340037725e-01,1.714157200371717909e-05
9.994861534091067368e-01,1.697100903915130813e-05
9.994910238999336061e-01,1.680214306641513908e-05
9.994958483446445552e-01,1.663495720455484316e-05
9.995006271772838291e-01,1.646943474048034777e-05
9.995053608278188229e-01,1.630555912729917190e-05
9.995100497221772740e-01,1.614331398266323123e-05
9.995146942822858982e-01,1.598268308713445763e-05
9.995192949261075821e-01,1.582365038256656976e-05
9.995238520676781313e-01,1.566619997050085368e-05
9.995283661171433520e-01,1.551031611057996151e-05
9.995328374807953553e-01,1.535598321897733618e-05
9.995372665611087504e-01,1.520318586684013106e-05
9.995416537567758386e-01,1.505190877875079149e-05
9.995459994627429179e-01,1.490213683120068106e-05
9.995503040702443665e-01,1.475385505108100091e-05
9.995545679668380590e-01,1.460704861418869144e-05
9.995587915364395615e-01,1.446170284374504785e-05
9.995629751593558820e-01,1.431780320893216923e-05
9.995671192123201099e-01,1.417533532344085435e-05
9.995712240685237227e-01,1.403428494403493169e-05
9.995752900976508926e-01,1.389463796912987885e-05
9.995793176659104606e-01,1.375638043738349522e-05
9.995833071360687994e-01,1.361949852630357973e-05
9.995872588674822312e-01,1.348397855086648283e-05
9.995911732161282259e-01,1.334980696215129291e-05
9.995950505346381521e-01,1.321697034598762447e-05
9.995988911723278081e-01,1.308545542161488354e-05
9.996026954752285087e-01,1.295524904035768092e-05
9.996064637861182822e-01,1.282633818431162166e-05
9.996101964445517352e-01,1.269870996504399373e-05
9.996138937868910279e-01,1.257235162230729610e-05
9.996175561463347403e-01,1.244725052276380869e-05
9.996211838529487359e-01,1.232339415872547167e-05
9.996247772336942505e-01,1.220077014690361057e-05
9.996283366124579794e-01,1.207936622717287298e-05
9.996318623100801659e-01,1.195917026134740146e-05
9.996353546443838001e-01,1.184017023196744192e-05
9.996388139302022635e-01,1.172235424110058020e-05
9.996422404794076400e-01,1.160571050915233169e-05
9.996456346009384708e-01,1.149022737369023592e-05
9.996489966008272887e-01,1.137589328827958441e-05
9.996523267822277070e-01,1.126269682132915359e-05
9.996556254454412871e-01,1.115062665495071903e-05
9.996588928879446279e-01,1.103967158382760401e-05
9.996621294044157890e-01,1.092982051409600486e-05
9.996653352867597153e-01,1.082106246223738017e-05
9.996685108241358808e-01,1.071338655398039789e-05
9.996716563029820479e-01,1.060678202321596750e-05
9.996747720070413568e-01,1.050123821092087796e-05
9.996778582173868610e-01,1.039674456409355839e-05
9.996809152124465081e-01,1.029329063470045717e-05
9.996839432680284521e-01,1.019086607863137253e-05
9.996869426573448125e-01,1.008946065466736489e-05
9.996899136510367656e-01,9.989064223456790601e-06
9.996928565171985248e-01,9.889666746502873948e-06
9.996957715214005447e-01,9.791258285161382588e-06
9.996986589267140566e-01,9.693828999646974880e-06
9.997015189937342727e-01,9.597369148050695879e-06
9.997043519806030343e-01,9.501869085367200654e-06
9.997071581430324594e-01,9.407319262530290386e-06
9.997099377343278137e-01,9.313710225460071458e-06
9.997126910054091598e-01,9.221032614117558257e-06
9.997154182048351156e-01,9.129277161569997737e-06
9.997181195788237273e-01,9.038434693065482530e-06
9.997207953712751172e-01,8.948496125115453328e-06
9.997234458237930221e-01,8.859452464588251660e-06
9.997260711757065543e-01,8.771294807809757246e-06
9.997286716640909621e-01,8.684014339674265987e-06
9.997312475237896123e-01,8.597602332764121182e-06
9.997337989874343078e-01,8.512050146476951115e-06
9.997363262854661592e-01,8.427349226163321748e-06
9.997388296461562351e-01,8.343491102271219893e-06
9.997413092956258795e-01,8.260467389500192559e-06
9.997437654578670285e-01,8.178269785963904109e-06
9.997461983547618614e-01,8.096890072359830523e-06
9.997486082061030066e-01,8.016320111148965584e-06
9.997509952296126379e-01,7.936551845741925557e-06
9.997533596409625689e-01,7.857577299694332260e-06
9.997557016537927943e-01,7.779388575910122674e-06
9.997580214797312514e-01,7.701977855851717826e-06
9.997603193284119172e-01,7.625337398759663191e-06
9.997625954074945698e-01,7.549459540878401619e-06
9.997648499226819974e-01,7.474336694690818125e-06
9.997670830777397599e-01,7.399961348160391892e-06
9.997692950745131757e-01,7.326326063979811977e-06
9.997714861129463060e-01,7.253423478828657117e-06
9.997736563910989416e-01,7.181246302636855689e-06
9.997758061051651435e-01,7.109787317856544851e-06
9.997779354494901183e-01,7.039039378741128608e-06
9.997800446165877597e-01,6.968995410630498054e-06
9.997821337971580791e-01,6.899648409244868468e-06
9.997842031801038587e-01,6.830991439984146700e-06
9.997862529525479713e-01,6.763017637235225083e-06
9.997882832998494784e-01,6.695720203686191370e-06
9.997902944056209495e-01,6.629092409646362875e-06
9.997922864517442276e-01,6.563127592374530051e-06
9.997942596183870823e-01,6.497819155412442357e-06
9.997962140840188638e-01,6.433160567925880155e-06
9.997981500254272680e-01,6.369145364052251296e-06
9.998000676177332124e-01,6.305767142253766273e-06
9.998019670344070464e-01,6.243019564678405219e-06
9.998038484472837606e-01,6.180896356525884953e-06
9.998057120265788633e-01,6.119391305420830030e-06
9.998075579409028135e-01,6.058498260792155094e-06
9.998093863572768969e-01,5.998211133257847902e-06
9.998111974411473257e-01,5.938523894016640430e-06
9.998129913564010041e-01,5.879430574245727789e-06
9.998147682653794055e-01,5.820925264503623547e-06
9.998165283288932281e-01,5.763002114140210602e-06
9.998182717062372715e-01,5.705655330711412616e-06
9.998199985552038704e-01,5.648879179400517196e-06
9.998217090320979938e-01,5.592667982445230954e-06
9.998234032917503455e-01,5.537016118569639728e-06
9.998250814875315751e-01,5.481918022423000128e-06
9.998267437713660444e-01,5.427368184022948356e-06
9.998283902937453727e-01,5.373361148204996555e-06
9.998300212037419810e-01,5.319891514077533173e-06
9.998316366490223039e-01,5.266953934481443899e-06
9.998332367758601125e-01,5.214543115456271684e-06
9.998348217291493922e-01,5.162653815710530621e-06
9.998363916524176664e-01,5.111280846098061704e-06
9.998379466878383193e-01,5.060419069099561421e-06
9.998394869762442516e-01,5.010063398308562352e-06
9.998410126571393164e-01,4.960208797923586092e-06
9.998425238687116412e-01,4.910850282244295024e-06
9.998440207478457298e-01,4.861982915173342921e-06
9.998455034301346744e-01,4.813601809723185780e-06
9.998469720498924795e-01,4.765702127527108337e-06
9.998484267401659409e-01,4.718279078356128139e-06
9.998498676327464141e-01,4.671327919639698568e-06
9.998512948581821380e-01,4.624843955991843030e-06
9.998527085457892261e-01,4.578822538742000349e-06
9.998541088236639895e-01,4.533259065469874930e-06
9.998554958186937069e-01,4.488148979545897667e-06
9.998568696565683922e-01,4.443487769675276577e-06
9.998582304617922301e-01,4.399270969447237208e-06
9.998595783576942342e-01,4.355494156888722673e-06
9.998609134664397935e-01,4.312152954021924811e-06
9.998622359090411083e-01,4.269243026427137265e-06
9.998635458053685143e-01,4.226760082809025478e-06
9.998648432741610304e-01,4.184699874567839986e-06
9.998661284330367938e-01,4.143058195374875878e-06
9.998674013985041631e-01,4.101830880751555022e-06
9.998686622859712658e-01,4.061013807653598957e-06
9.998699112097576558e-01,4.020602894058435750e-06
9.998711482831031949e-01,3.980594098557312138e-06
9.998723736181788224e-01,3.940983419951440065e-06
9.998735873260969909e-01,3.901766896851607607e-06
9.998747895169208810e-01,3.862940607282606109e-06
9.998759802996749491e-01,3.824500668290764245e-06
9.998771597823539192e-01,3.786443235555919686e-06
9.998783280719334421e-01,3.748764503007274837e-06
9.998794852743788653e-01,3.711460702442564042e-06
9.998806314946553364e-01,3.674528103151495353e-06
9.998817668367365741e-01,3.637963011542947606e-06
9.998828914036149706e-01,3.601761770775337956e-06
9.998840052973100301e-01,3.565920760391446061e-06
9.998851086188782489e-01,3.530436395956105909e-06
9.998862014684217758e-01,3.495305128698005744e-06
9.998872839450974048e-01,3.460523445155046810e-06
9.998883561471255677e-01,3.426087866822736162e-06
9.998894181717991048e-01,3.391994949806811251e-06
9.998904701154922581e-01,3.358241284478591118e-06
9.998915120736686646e-01,3.324823495134237479e-06
9.998925441408907933e-01,3.291738239657404801e-06
9.998935664108276056e-01,3.258982209184766469e-06
9.998945789762636593e-01,3.226552127775577920e-06
9.998955819291068803e-01,3.194444752083830416e-06
9.998965753603973328e-01,3.162656871034118650e-06
9.998975593603148804e-01,3.131185305500735528e-06
9.998985340181876236e-01,3.100026907989505427e-06
9.998994994224997823e-01,3.069178562323458731e-06
9.999004556609000227e-01,3.038637183330963198e-06
9.999014028202084514e-01,3.008399716537392107e-06
9.999023409864252754e-01,2.978463137859866715e-06
9.999032702447382404e-01,2.948824453304603336e-06
9.999041906795302914e-01,2.919480698667903933e-06
9.999051023743867894e-01,2.890428939239490034e-06
9.999060054121036156e-01,2.861666269509212908e-06
9.999068998746946102e-01,2.833189812876669922e-06
9.999077858433980115e-01,2.804996721363304820e-06
9.999086633986851158e-01,2.777084175327978715e-06
9.999095326202662726e-01,2.749449383184773016e-06
9.999103935870988780e-01,2.722089581123981861e-06
9.999112463773942583e-01,2.695002032835903561e-06
9.999120910686243313e-01,2.668184029236963090e-06
9.999129277375291558e-01,2.641632888199159169e-06
9.999137564601234818e-01,2.615345954281614967e-06
9.999145773117035230e-01,2.589320598465187847e-06
9.999153903668539511e-01,2.563554217889709591e-06
9.999161956994543354e-01,2.538044235593474208e-06
9.999169933826863588e-01,2.512788100255870369e-06
9.999177834890395911e-01,2.487783285942020027e-06
9.999185660903185946e-01,2.463027291850328296e-06
9.999193412576490303e-01,2.438517642062534613e-06
9.999201090614845411e-01,2.414251885295903090e-06
9.999208695716124140e-01,2.390227594658395259e-06
9.999216228571603526e-01,2.366442367405769826e-06
9.999223689866026943e-01,2.342893824701434428e-06
9.999231080277662942e-01,2.319579611378682213e-06
9.999238400478366318e-01,2.296497395704965541e-06
9.999245651133643609e-01,2.273644869149011045e-06
9.999252832902705279e-01,2.251019746149754129e-06
9.999259946438531221e-01,2.228619763887900111e-06
9.999266992387927377e-01,2.206442682059763460e-06
9.999273971391583471e-01,2.184486282653050975e-06
9.999280884084130738e-01,2.162748369725187337e-06
9.999287731094198550e-01,2.141226769183820916e-06
9.999294513044475474e-01,2.119919328569215502e-06
9.999301230551757014e-01,2.098823916839268263e-06
9.999307884227008891e-01,2.077938424156197201e-06
9.999314474675419229e-01,2.057260761675674841e-06
9.999321002496449617e-01,2.036788861338032916e-06
9.999327468283896181e-01,2.016520675661271231e-06
9.999333872625935093e-01,1.996454177536544522e-06
9.999340216105183643e-01,1.976587360025268421e-06
9.999346499298745750e-01,1.956918236158520876e-06
9.999352722778268587e-01,1.937444838738432832e-06
9.999358887109990324e-01,1.918165220141286950e-06
9.999364992854795631e-01,1.899077452122982518e-06
9.999371040568261204e-01,1.880179625626029036e-06
9.999377030800710164e-01,1.861469850588725582e-06
9.999382964097258686e-01,1.842946255756245775e-06
9.999388840997865957e-01,1.824606988493327669e-06
9.999394662037384141e-01,1.806450214599230509e-06
9.999400427745603892e-01,1.788474118124133984e-06
9.999406138647305431e-01,1.770676901187627544e-06
9.999411795262304059e-01,1.753056783799002400e-06
9.999417398105493460e-01,1.735612003679077936e-06
9.999422947686901209e-01,1.718340816084177461e-06
9.999428444511724301e-01,1.701241493631485266e-06
9.999433889080382443e-01,1.684312326126382126e-06
9.999439281888559128e-01,1.667551620391500931e-06
9.999444623427248269e-01,1.650957700097243859e-06
9.999449914182795274e-01,1.634528905594338360e-06
9.999455154636948118e-01,1.618263593747709226e-06
9.999460345266890648e-01,1.602160137772237200e-06
9.999465486545292547e-01,1.586216927070147082e-06
9.999470578940353738e-01,1.570432367069790880e-06
9.999475622915837691e-01,1.554804879066367086e-06
9.999480618931122500e-01,1.539332900063895234e-06
9.999485567441237510e-01,1.524014882618982376e-06
9.999490468896904405e-01,1.508849294686141522e-06
9.999495323744579389e-01,1.493834619464432086e-06
9.999500132426494270e-01,1.478969355245953649e-06
9.999504895380693092e-01,1.464252015265518786e-06
9.999509613041073219e-01,1.449681127552042189e-06
9.999514285837428629e-01,1.435255234781401101e-06
9.999518914195477670e-01,1.420972894130552726e-06
9.999523498536917465e-01,1.406832677133417723e-06
9.999528039279445002e-01,1.392833169537883041e-06
9.999532536836809316e-01,1.378972971164436567e-06
9.999536991618837023e-01,1.365250695766202981e-06
9.999541404031480063e-01,1.351664970890197214e-06
9.999545774476842341e-01,1.338214437740133914e-06
9.999550103353223030e-01,1.324897751040600201e-06
9.999554391055149871e-01,1.311713578902391414e-06
9.999558637973415820e-01,1.298660602689464037e-06
9.999562844495112346e-01,1.285737516886942135e-06
9.999567011003667183e-01,1.272943028970612236e-06
9.999571137878873195e-01,1.260275859277719042e-06
9.999575225496932784e-01,1.247734740878872233e-06
9.999579274230482318e-01,1.235318419451485140e-06
9.999583284448629872e-01,1.223025653154216080e-06
9.999587256516988543e-01,1.210855212502829754e-06
9.999591190797708640e-01,1.198805880247294878e-06
9.999595087649510994e-01,1.186876451249931935e-06
9.999598947427719153e-01,1.175065732365030519e-06
9.999602770484291581e-01,1.163372542319407526e-06
9.999606557167851628e-01,1.151795711594326739e-06
9.999610307823723065e-01,1.140334082308586893e-06
9.999614022793956725e-01,1.128986508102613686e-06
9.999617702417366027e-01,1.117751854023946219e-06
9.999621347029553631e-01,1.106628996413621502e-06
9.999624956962942512e-01,1.095616822793849415e-06
9.999628532546807058e-01,1.084714231756805752e-06
9.999632074107303037e-01,1.073920132854374155e-06
9.999635581967497577e-01,1.063233446489217251e-06
9.999639056447395813e-01,1.052653103806702240e-06
9.999642497863971968e-01,1.042178046588054461e-06
9.999645906531196005e-01,1.031807227144571238e-06
9.999649282760064706e-01,1.021539608212743318e-06
9.999652626858627213e-01,1.011374162850635636e-06
9.999655939132016114e-01,1.001309874335085047e-06
9.999659219882471861e-01,9.913457360600646254e-07
9.999662469409370535e-01,9.814807514360557335e-07
9.999665688009250486e-01,9.717139337902817235e-07
9.999668875975844529e-01,9.620443062681482444e-07
9.999672033600096599e-01,9.524709017354472531e-07
9.999675161170199500e-01,9.429927626816818613e-07
9.999678258971609335e-01,9.336089411243444136e-07
9.999681327287082144e-01,9.243184985140175620e-07
9.999684366396690560e-01,9.151205056406165074e-07
9.999687376577854891e-01,9.060140425403685822e-07
9.999690358105366439e-01,8.969981984038470714e-07
9.999693311251411920e-01,8.880720714849204653e-07
9.999696236285597895e-01,8.792347690104810869e-07
9.999699133474976298e-01,8.704854070912591938e-07
9.999702003084067758e-01,8.618231106333384222e-07
9.999704845374884910e-01,8.532470132506765532e-07
9.999707660606959037e-01,8.447562571784934298e-07
9.999710449037358950e-01,8.363499931874145323e-07
9.999713210920719852e-01,8.280273804985747719e-07
9.999715946509258879e-01,8.197875866995683646e-07
9.999718656052805077e-01,8.116297876611169882e-07
9.999721339798820496e-01,8.035531674547407212e-07
9.999723997992417956e-01,7.955569182710764323e-07
9.999726630876388800e-01,7.876402403391229294e-07
9.999729238691221767e-01,7.798023418462901554e-07
9.999731821675127419e-01,7.720424388591283391e-07
9.999734380064053685e-01,7.643597552450176816e-07
9.999736914091718054e-01,7.567535225944692831e-07
9.999739423989615350e-01,7.492229801443067716e-07
9.999741909987049926e-01,7.417673747016162972e-07
9.999744372311150098e-01,7.343859605683417529e-07
9.999746811186891460e-01,7.270779994667932038e-07
9.999749226837115756e-01,7.198427604657353209e-07
9.999751619482551979e-01,7.126795199073198840e-07
9.999753989341834126e-01,7.055875613347391098e-07
9.999756336631527853e-01,6.985661754205032427e-07
9.999758661566139351e-01,6.916146598955786256e-07
9.999760964358145321e-01,6.847323194790824825e-07
9.999763245218005192e-01,6.779184658087775135e-07
9.999765504354182211e-01,6.711724173722555486e-07
9.999767741973162316e-01,6.644934994387102099e-07
9.999769958279475235e-01,6.578810439915339461e-07
9.999772153475708913e-01,6.513343896614391703e-07
9.999774327762530612e-01,6.448528816603439500e-07
9.999776481338704670e-01,6.384358717159115013e-07
9.999778614401108046e-01,6.320827180066495715e-07
9.999780727144753634e-01,6.257927850977965034e-07
9.999782819762802477e-01,6.195654438777018613e-07
9.999784892446582640e-01,6.134000714949383642e-07
9.999786945385610304e-01,6.072960512960322582e-07
9.999788978767599756e-01,6.012527727637302852e-07
9.999790992778488929e-01,5.952696314560088634e-07
9.999792987602447170e-01,5.893460289455617364e-07
9.999794963421901883e-01,5.834813727599756238e-07
9.999796920417545198e-01,5.776750763224995367e-07
9.999798858768357279e-01,5.719265588933212544e-07
9.999800778651619648e-01,5.662352455115518137e-07
9.999802680242932951e-01,5.606005669376640091e-07
9.999804563716230277e-01,5.550219595965858605e-07
9.999806429243793815e-01,5.494988655213585225e-07
9.999808276996273726e-01,5.440307322972771086e-07
9.999810107142699245e-01,5.386170130067043773e-07
9.999811919850495334e-01,5.332571661743155574e-07
9.999813715285499338e-01,5.279506557129696609e-07
9.999815493611974304e-01,5.226969508701126255e-07
9.999817254992625637e-01,5.174955261746514091e-07
9.999818999588613311e-01,5.123458613844216409e-07
9.999820727559567413e-01,5.072474414341771517e-07
9.999822439063604795e-01,5.021997563840269493e-07
9.999824134257342401e-01,4.972023013684891512e-07
9.999825813295908361e-01,4.922545765459496931e-07
9.999827476332959764e-01,4.873560870486898208e-07
9.999829123520695973e-01,4.825063429334157654e-07
9.999830755009869732e-01,4.777048591322067485e-07
9.999832370949806037e-01,4.729511554040564913e-07
9.999833971488409912e-01,4.682447562867945133e-07
9.999835556772184164e-01,4.635851910495538723e-07
9.999837126946239385e-01,4.589719936457101727e-07
9.999838682154309488e-01,4.544047026662238145e-07
9.999840222538765033e-01,4.498828612935453075e-07
9.999841748240624328e-01,4.454060172558803091e-07
9.999843259399566753e-01,4.409737227819758531e-07
9.999844756153946079e-01,4.365855345563547644e-07
9.999846238640802687e-01,4.322410136749338848e-07
9.999847706995874663e-01,4.279397256011765132e-07
9.999849161353613347e-01,4.236812401225891107e-07
9.999850601847193321e-01,4.194651313077117733e-07
9.999852028608523513e-01,4.152909774635364565e-07
9.999853441768261630e-01,4.111583610932899530e-07
9.999854841455824150e-01,4.070668688547240849e-07
9.999856227799399644e-01,4.030160915187347027e-07
9.999857600925957657e-01,3.990056239284501001e-07
9.999858960961265364e-01,3.950350649587256338e-07
9.999860308029893119e-01,3.911040174759849914e-07
9.999861642255228888e-01,3.872120882985463856e-07
9.999862963759489354e-01,3.833588881572584984e-07
9.999864272663729903e-01,3.795440316565841341e-07
9.999865569087859063e-01,3.757671372360711262e-07
9.999866853150640722e-01,3.720278271321522099e-07
9.999868124969718552e-01,3.683257273404052579e-07
9.999869384661612681e-01,3.646604675781101882e-07
9.999870632341740784e-01,3.610316812472298664e-07
9.999871868124422525e-01,3.574390053977609482e-07
9.999873092122889551e-01,3.538820806913956900e-07
9.999874304449303253e-01,3.503605513656243216e-07
9.999875505214756988e-01,3.468740651981166758e-07
9.999876694529287180e-01,3.434222734715099169e-07
9.999877872501888865e-01,3.400048309385456175e-07
9.999879039240517908e-01,3.366213957875050440e-07
9.999880194852107662e-01,3.332716296080613937e-07
9.999881339442574513e-01,3.299551973573990592e-07
9.999882473116827875e-01,3.266717673267191932e-07
9.999883595978783513e-01,3.234210111080757742e-07
9.999884708131367983e-01,3.202026035615029461e-07
9.999885809676528625e-01,3.170162227825085409e-07
9.999886900715245774e-01,3.138615500698922789e-07
9.999887981347542754e-01,3.107382698938388325e-07
9.999889051672489204e-01,3.076460698643947532e-07
9.999890111788214409e-01,3.045846407001938451e-07
9.999891161791915062e-01,3.015536761975367563e-07
9.999892201779867484e-01,2.985528731997780436e-07
9.999893231847427622e-01,2.955819315669762409e-07
9.999894252089051028e-01,2.926405541459077811e-07
9.999895262598292867e-01,2.897284467403176107e-07
9.999896263467817903e-01,2.868453180815072417e-07
9.999897254789414935e-01,2.839908797992149227e-07
9.999898236653996797e-01,2.811648463927453687e-07
9.999899209151613677e-01,2.783669352024466675e-07
9.999900172371458673e-01,2.755968663814120736e-07
9.999901126401881113e-01,2.728543628675019275e-07
9.999902071330385445e-01,2.701391503556444078e-07
9.999903007243649000e-01,2.674509572703736116e-07
9.999903934227523106e-01,2.647895147386975007e-07
9.999904852367044183e-01,2.621545565631791947e-07
9.999905761746440414e-01,2.595458191953246251e-07
9.999906662449137285e-01,2.569630417092335107e-07
9.999907554557770917e-01,2.544059657754767029e-07
9.999908438154189172e-01,2.518743356352882037e-07
9.999909313319463866e-01,2.493678980749586709e-07
9.999910180133895210e-01,2.468864024005215214e-07
9.999911038677019581e-01,2.444296004126883259e-07
9.999911889027619516e-01,2.419972463820014156e-07
9.999912731263725929e-01,2.395890970242833725e-07
9.999913565462631437e-01,2.372049114762801745e-07
9.999914391700889249e-01,2.348444512715818478e-07
9.999915210054329817e-01,2.325074803167805545e-07
9.999916020598059729e-01,2.301937648678343235e-07
9.999916823406470590e-01,2.279030735067146961e-07
9.999917618553251231e-01,2.256351771182378075e-07
9.999918406111385494e-01,2.233898488671587893e-07
9.999919186153164441e-01,2.211668641754937329e-07
9.999919958750194127e-01,2.189660007000350678e-07
9.999920723973396708e-01,2.167870383101392341e-07
9.999921481893021546e-01,2.146297590656873880e-07
9.999922232578650760e-01,2.124939471952967237e-07
9.999922976099202554e-01,2.103793890747487673e-07
9.999923712522943431e-01,2.082858732056017687e-07
9.999924441917487083e-01,2.062131901940610147e-07
9.999925164349806606e-01,2.041611327300149220e-07
9.999925879886237823e-01,2.021294955663091210e-07
9.999926588592484844e-01,2.001180754982266322e-07
9.999927290533626723e-01,1.981266713431463966e-07
9.999927985774126338e-01,1.961550839204300547e-07
9.999928674377831506e-01,1.942031160315085198e-07
9.999929356407982750e-01,1.922705724401391222e-07
9.999930031927218854e-01,1.903572598529004520e-07
9.999930700997584632e-01,1.884629868998399859e-07
9.999931363680533147e-01,1.865875641153425506e-07
9.999932020036933489e-01,1.847308039191873844e-07
9.999932670127076317e-01,1.828925205977687279e-07
9.999933314010678309e-01,1.810725302855416211e-07
9.999933951746888816e-01,1.792706509466139707e-07
9.999934583394293197e-01,1.774867023565474389e-07
9.999935209010921700e-01,1.757205060843390147e-07
9.999935828654250569e-01,1.739718854745571147e-07
9.999936442381210933e-01,1.722406656296927263e-07
9.999937050248191017e-01,1.705266733926489062e-07
9.999937652311042813e-01,1.688297373294297041e-07
9.999938248625087622e-01,1.671496877120002393e-07
9.999938839245121613e-01,1.654863565012943191e-07
9.999939424225416928e-01,1.638395773304261937e-07
9.999940003619731677e-01,1.622091854880343938e-07
9.999940577481311044e-01,1.605950179018144840e-07
9.999941145862893954e-01,1.589969131222156903e-07
9.999941708816719732e-01,1.574147113062769701e-07
9.999942266394526991e-01,1.558482542016576884e-07
9.999942818647565845e-01,1.542973851307938668e-07
9.999943365626595693e-01,1.527619489752340027e-07
9.999943907381895203e-01,1.512417921601310346e-07
9.999944443963263430e-01,1.497367626388666029e-07
9.999944975420025362e-01,1.482467098778608905e-07
9.999945501801037473e-01,1.467714848415012331e-07
9.999946023154691055e-01,1.453109399772423860e-07
9.999946539528917766e-01,1.438649292008546517e-07
9.999947050971190743e-01,1.424333078817979232e-07
9.999947557528534592e-01,1.410159328287727848e-07
9.999948059247523169e-01,1.396126622753839494e-07
9.999948556174290681e-01,1.382233558659672805e-07
9.999949048354528358e-01,1.368478746415574732e-07
9.999949535833495551e-01,1.354860810259756706e-07
9.999950018656020845e-01,1.341378388120846866e-07
9.999950496866504279e-01,1.328030131481523844e-07
9.999950970508924009e-01,1.314814705243696911e-07
9.999951439626840743e-01,1.301730787595024968e-07
9.999951904263399971e-01,1.288777069876582736e-07
9.999952364461335286e-01,1.275952256452111953e-07
9.999952820262975051e-01,1.263255064578311519e-07
9.999953271710244618e-01,1.250684224276588494e-07
9.999953718844670769e-01,1.238238478206092103e-07
9.999954161707382827e-01,1.225916581537845428e-07
9.999954600339120425e-01,1.213717301830295359e-07
9.999955034780234620e-01,1.201639418906094978e-07
9.999955465070693439e-01,1.189681724729942213e-07
9.999955891250084106e-01,1.177843023287889292e-07
9.999956313357616366e-01,1.166122130467598358e-07
9.999956731432125823e-01,1.154517873939960804e-07
9.999957145512079482e-01,1.143029093041889357e-07
9.999957555635580198e-01,1.131654638660114284e-07
9.999957961840363341e-01,1.120393373116381714e-07
9.999958364163810121e-01,1.109244170053547819e-07
9.999958762642942034e-01,1.098205914322972008e-07
9.999959157314430858e-01,1.087277501873027932e-07
9.999959548214595317e-01,1.076457839638563966e-07
9.999959935379413301e-01,1.065745845431703854e-07
9.999960318844516305e-01,1.055140447833495313e-07
9.999960698645198320e-01,1.044640586086797025e-07
9.999961074816418050e-01,1.034245209990224024e-07
9.999961447392798908e-01,1.023953279793003776e-07
9.999961816408635684e-01,1.013763766091100031e-07
9.999962181897898983e-01,1.003675649724148231e-07
9.999962543894230782e-01,9.936879216735643337e-08
9.999962902430957756e-01,9.837995829616664960e-08
9.999963257541085726e-01,9.740096445516562303e-08
9.999963609257309649e-01,9.643171272488104251e-08
9.999963957612009180e-01,9.547210616024440304e-08
9.999964302637257552e-01,9.452204878089867247e-08
9.999964644364823796e-01,9.358144556160266550e-08
9.999964982826172744e-01,9.265020242271691821e-08
9.999965318052468355e-01,9.172822622080489127e-08
9.999965650074581491e-01,9.081542473930728287e-08
9.999965978923085475e-01,8.991170667932256473e-08
9.999966304628263858e-01,8.901698165047926239e-08
9.999966627220112647e-01,8.813116016188612294e-08
9.999966946728340300e-01,8.725415361319128513e-08
9.999967263182373278e-01,8.638587428571187243e-08
9.999967576611357156e-01,8.552623533366410513e-08
9.999967887044162174e-01,8.467515077548065665e-08
9.999968194509379904e-01,8.383253548520220487e-08
9.999968499035331027e-01,8.299830518397299626e-08
9.999968800650067546e-01,8.217237643160266403e-08
9.999969099381375015e-01,8.135466661822450199e-08
9.999969395256771421e-01,8.054509395603590081e-08
9.999969688303512738e-01,7.974357747111008040e-08
9.999969978548598482e-01,7.895003699530642245e-08
9.999970266018768372e-01,7.816439315824368173e-08
9.999970550740506781e-01,7.738656737936524620e-08
9.999970832740048277e-01,7.661648186008246961e-08
9.999971112043376520e-01,7.585405957598690509e-08
9.999971388676226480e-01,7.509922426914943883e-08
9.999971662664088878e-01,7.435190044049637159e-08
9.999971934032210186e-01,7.361201334225040403e-08
9.999972202805598176e-01,7.287948897046295596e-08
9.999972469009023035e-01,7.215425405760481188e-08
9.999972732667016251e-01,7.143623606524120500e-08
9.999972993803877275e-01,7.072536317677941528e-08
9.999973252443672411e-01,7.002156429027876997e-08
9.999973508610242590e-01,6.932476901134696209e-08
9.999973762327195592e-01,6.863490764609212748e-08
9.999974013617919377e-01,6.795191119415536356e-08
9.999974262505575417e-01,6.727571134181187097e-08
9.999974509013108692e-01,6.660624045513167868e-08
9.999974753163239916e-01,6.594343157322245185e-08
9.999974994978478859e-01,6.528721840152547758e-08
9.999975234481116582e-01,6.463753530518776440e-08
9.999975471693233198e-01,6.399431730249982656e-08
9.999975706636698991e-01,6.335750005839006076e-08
9.999975939333175523e-01,6.272701987799697042e-08
9.999976169804118964e-01,6.210281370029222518e-08
9.999976398070776762e-01,6.148481909177602268e-08
9.999976624154198745e-01,6.087297424023499831e-08
9.999976848075231572e-01,6.026721794855370987e-08
9.999977069854523171e-01,5.966748962860070084e-08
9.999977289512527179e-01,5.907372929516234818e-08
9.999977507069497396e-01,5.848587755994571024e-08
9.999977722545499992e-01,5.790387562564112357e-08
9.999977935960405739e-01,5.732766528003535708e-08
9.999978147333898892e-01,5.675718889019585728e-08
9.999978356685473857e-01,5.619238939670056139e-08
9.999978564034439632e-01,5.563321030793325613e-08
9.999978769399924250e-01,5.507959569443572745e-08
9.999978972800867005e-01,5.453149018330800593e-08
9.999979174256032888e-01,5.398883895267640774e-08
9.999979373784004810e-01,5.345158772620462890e-08
9.999979571403189160e-01,5.291968276766748668e-08
9.999979767131816910e-01,5.239307087557840808e-08
9.999979960987944727e-01,5.187169937786294911e-08
9.999980152989458304e-01,5.135551612659654306e-08
9.999980343154071250e-01,5.084446949278336298e-08
9.999980531499329528e-01,5.033850836119471459e-08
9.999980718042612571e-01,4.983758212525861525e-08
9.999980902801129945e-01,4.934164068199298845e-08
9.999981085791932456e-01,4.885063442700020859e-08
9.999981267031904375e-01,4.836451424950057628e-08
9.999981446537772323e-01,4.788323152742246538e-08
9.999981624326099716e-01,4.740673812254114135e-08
9.999981800413295652e-01,4.693498637565983861e-08
9.999981974815609354e-01,4.646792910184498846e-08
9.999982147549137945e-01,4.600551958570868232e-08
9.999982318629823119e-01,4.554771157673164033e-08
9.999982488073454467e-01,4.509445928464238856e-08
9.999982655895673922e-01,4.464571737483283875e-08
9.999982822111971315e-01,4.420144096382578195e-08
9.999982986737688817e-01,4.376158561478755278e-08
9.999983149788023162e-01,4.332610733307902857e-08
9.999983311278026754e-01,4.289496256186029605e-08
9.999983471222606557e-01,4.246810817772973523e-08
9.999983629636528537e-01,4.204550148641262175e-08
9.999983786534417662e-01,4.162710021849270947e-08
9.999983941930761233e-01,4.121286252518020241e-08
9.999984095839904441e-01,4.080274697413069420e-08
9.999984248276059251e-01,4.039671254529712208e-08
9.999984399253298850e-01,3.999471862682859212e-08
9.999984548785566529e-01,3.959672501101010035e-08
9.999984696886667912e-01,3.920269189023696899e-08
9.999984843570278725e-01,3.881257985303778186e-08
9.999984988849945911e-01,3.842634988012852779e-08
9.999985132739085403e-01,3.804396334051156385e-08
9.999985275250985461e-01,3.766538198761331720e-08
9.999985416398807780e-01,3.729056795545511382e-08
9.999985556195587488e-01,3.691948375487005805e-08
9.999985694654236479e-01,3.655209226974962448e-08
9.999985831787544521e-01,3.618835675333297862e-08
9.999985967608175930e-01,3.582824082453294507e-08
9.999986102128678445e-01,3.547170846429369965e-08
9.999986235361476572e-01,3.511872401199210358e-08
9.999986367318877134e-01,3.476925216186745304e-08
9.999986498013072600e-01,3.442325795949165461e-08
9.999986627456133315e-01,3.408070679827451291e-08
9.999986755660019710e-01,3.374156441599904825e-08
9.999986882636574537e-01,3.340579689139835852e-08
9.999987008397531740e-01,3.307337064075942074e-08
9.999987132954507585e-01,3.274425241456557821e-08
9.999987256319012863e-01,3.241840929417220086e-08
9.999987378502444013e-01,3.209580868851095949e-08
9.999987499516093115e-01,3.177641833083371861e-08
9.999987619371140113e-01,3.146020627548199910e-08
9.999987738078662813e-01,3.114714089469315445e-08
9.999987855649627999e-01,3.083719087543823135e-08
9.999987972094903643e-01,3.053032521628696178e-08
9.999988087425248917e-01,3.022651322431050099e-08
9.999988201651323072e-01,2.992572451200843833e-08
9.999988314783684329e-01,2.962792899427078119e-08
9.999988426832786548e-01,2.933309688536999545e-08
9.999988537808988109e-01,2.904119869597939988e-08
9.999988647722545254e-01,2.875220523022482311e-08
9.999988756583616523e-01,2.846608758276568174e-08
9.999988864402268307e-01,2.818281713590099308e-08
9.999988971188463749e-01,2.790236555671023855e-08
9.999989076952074951e-01,2.762470479421669006e-08
9.999989181702879648e-01,2.734980707658294677e-08
9.999989285450561205e-01,2.707764490833436775e-08
9.999989388204713059e-01,2.680819106760619168e-08
9.999989489974832058e-01,2.654141860342391925e-08
9.999989590770329562e-01,2.627730083300496064e-08
9.999989690600524783e-01,2.601581133909099459e-08
9.999989789474647006e-01,2.575692396730676415e-08
9.999989887401838917e-01,2.550061282354153724e-08
9.999989984391156606e-01,2.524685227136210582e-08
9.999990080451567342e-01,2.499561692944605114e-08
9.999990175591955133e-01,2.474688166904420505e-08
9.999990269821117383e-01,2.450062161146828742e-08
9.999990363147769346e-01,2.425681212560010647e-08
9.999990455580539672e-01,2.401542882543066673e-08
9.999990547127979301e-01,2.377644756761870900e-08
9.999990637798554793e-01,2.353984444907690472e-08
9.999990727600650553e-01,2.330559580458202199e-08
9.999990816542575489e-01,2.307367820440562218e-08
9.999990904632553024e-01,2.284406845197323481e-08
9.999990991878733304e-01,2.261674358154192880e-08
9.999991078289186541e-01,2.239168085590424442e-08
9.999991163871906341e-01,2.216885776411498185e-08
9.999991248634808594e-01,2.194825201923737884e-08
9.999991332585734805e-01,2.172984155611653242e-08
9.999991415732453204e-01,2.151360452917019800e-08
9.999991498082654307e-01,2.129951931020473476e-08
9.999991579643957573e-01,2.108756448625276291e-08
9.999991660423908080e-01,2.087771885742928027e-08
9.999991740429982068e-01,2.066996143481367293e-08
9.999991819669580284e-01,2.046427143834826621e-08
9.999991898150036862e-01,2.026062829476083408e-08
9.999991975878610440e-01,2.005901163550767562e-08
9.999992052862496372e-01,1.985940129473432362e-08
9.999992129108818961e-01,1.966177730726087342e-08
9.999992204624631453e-01,1.946611990658298513e-08
9.999992279416923813e-01,1.927240952289579551e-08
9.999992353492618280e-01,1.908062678113725529e-08
9.999992426858569372e-01,1.889075249904834763e-08
9.999992499521567213e-01,1.870276768525663305e-08
9.999992571488338644e-01,1.851665353737484907e-08
9.999992642765543893e-01,1.833239144012107279e-08
9.999992713359778795e-01,1.814996296345759429e-08
9.999992783277580344e-01,1.796934986074573474e-08
9.999992852525418918e-01,1.779053406692282972e-08
9.999992921109704946e-01,1.761349769669359212e-08
9.999992989036787794e-01,1.743822304274197271e-08
9.999993056312954653e-01,1.726469257396080499e-08
9.999993122944434987e-01,1.709288893369683569e-08
9.999993188937397193e-01,1.692279493801547183e-08
9.999993254297950829e-01,1.675439357398273327e-08
9.999993319032147721e-01,1.658766799796191573e-08
9.999993383145979742e-01,1.642260153393081761e-08
9.999993446645385475e-01,1.625917767181212551e-08
9.999993509536243552e-01,1.609738006582277202e-08
9.999993571824377092e-01,1.593719253283969486e-08
9.999993633515554814e-01,1.577859905077961834e-08
9.999993694615487705e-01,1.562158375699830667e-08
9.999993755129835682e-01,1.546613094670240367e-08
9.999993815064203151e-01,1.531222507137930499e-08
9.999993874424137896e-01,1.515985073724263428e-08
9.999993933215139963e-01,1.500899270369103698e-08
9.999993991442653885e-01,1.485963588178552109e-08
9.999994049112072014e-01,1.471176533273875079e-08
9.999994106228735635e-01,1.456536626642150237e-08
9.999994162797934960e-01,1.442042403988398619e-08
9.999994218824910241e-01,1.427692415588976505e-08
9.999994274314851772e-01,1.413485226146740888e-08
9.999994329272898774e-01,1.399419414647345703e-08
9.999994383704142731e-01,1.385493574217170746e-08
9.999994437613625164e-01,1.371706311982668873e-08
9.999994491006340969e-01,1.358056248930906660e-08
9.999994543887236187e-01,1.344542019771795484e-08
9.999994596261211344e-01,1.331162272801394467e-08
9.999994648133115893e-01,1.317915669766773489e-08
9.999994699507759321e-01,1.304800885732216385e-08
9.999994750389898934e-01,1.291816608946565665e-08
9.999994800784249849e-01,1.278961540712172782e-08
9.999994850695482773e-01,1.266234395254869644e-08
9.999994900128222897e-01,1.253633899595422431e-08
9.999994949087047669e-01,1.241158793422258107e-08
9.999994997576496791e-01,1.228807828965284311e-08
9.999995045601063337e-01,1.216579770871227773e-08
9.999995093165197080e-01,1.204473396079949973e-08
9.999995140273306715e-01,1.192487493702169162e-08
9.999995186929757640e-01,1.180620864898396526e-08
9.999995233138875284e-01,1.168872322758910130e-08
9.999995278904940665e-01,1.157240692185171627e-08
9.999995324232195948e-01,1.145724809772178011e-08
9.999995369124843325e-01,1.134323523692144480e-08
9.999995413587043913e-01,1.123035693579348311e-08
9.999995457622917749e-01,1.111860190415955446e-08
9.999995501236548234e-01,1.100795896419221506e-08
9.999995544431977690e-01,1.089841704929581533e-08
9.999995587213210690e-01,1.078996520300007803e-08
9.999995629584214063e-01,1.068259257786469108e-08
9.999995671548913556e-01,1.057628843439339314e-08
9.999995713111202722e-01,1.047104213996030307e-08
9.999995754274931814e-01,1.036684316774684398e-08
9.999995795043919999e-01,1.026368109568783737e-08
9.999995835421945367e-01,1.016154560543022831e-08
9.999995875412752699e-01,1.006042648130003945e-08
9.999995915020050141e-01,9.960313609281004748e-09
9.999995954247510310e-01,9.861196976003420638e-09
9.999995993098769187e-01,9.763066667741561727e-09
9.999996031577432776e-01,9.665912869423277617e-09
9.999996069687067113e-01,9.569725863647262620e-09
9.999996107431206038e-01,9.474496029711553645e-09
9.999996144813351195e-01,9.380213842651674649e-09
9.999996181836968701e-01,9.286869872286985075e-09
9.999996218505492473e-01,9.194454782278532712e-09
9.999996254822322017e-01,9.102959329194298248e-09
9.999996290790829079e-01,9.012374361585080667e-09
9.999996326414346548e-01,8.922690819069522996e-09
9.999996361696180669e-01,8.833899731426999574e-09
9.999996396639603269e-01,8.745992217701415492e-09
9.999996431247855089e-01,8.658959485312058570e-09
9.999996465524148004e-01,8.572792829174529706e-09
9.999996499471661693e-01,8.487483630830416519e-09
9.999996533093543638e-01,8.403023357584421554e-09
9.999996566392913566e-01,8.319403561651879862e-09
9.999996599372862338e-01,8.236615879312970137e-09
9.999996632036447508e-01,8.154652030076524449e-09
9.999996664386702205e-01,8.073503815852154459e-09
9.999996696426625142e-01,7.993163120129466561e-09
9.999996728159190607e-01,7.913621907167155223e-09
9.999996759587342909e-01,7.834872221188470583e-09
9.999996790713997497e-01,7.756906185585814801e-09
9.999996821542043168e-01,7.679716002133252885e-09
9.999996852074340969e-01,7.603293950205743529e-09
9.999996882313724189e-01,7.527632386007811385e-09
9.999996912262998361e-01,7.452723741808226330e-09
9.999996941924943483e-01,7.378560525183426853e-09
9.999996971302311799e-01,7.305135318268406267e-09
9.999997000397830016e-01,7.232440777014064991e-09
9.999997029214198196e-01,7.160469630453468262e-09
9.999997057754091978e-01,7.089214679973881699e-09
9.999997086020159243e-01,7.018668798597071231e-09
9.999997114015023447e-01,6.948824930266760617e-09
9.999997141741282514e-01,6.879676089142168750e-09
9.999997169201513270e-01,6.811215358900089241e-09
9.999997196398260346e-01,6.743435892042407081e-09
9.999997223334051721e-01,6.676330909211519820e-09
9.999997250011386507e-01,6.609893698512539992e-09
9.999997276432741611e-01,6.544117614841387874e-09
9.999997302600569515e-01,6.478996079220438907e-09
9.999997328517299389e-01,6.414522578140765378e-09
9.999997354185338194e-01,6.350690662909996332e-09
9.999997379607068471e-01,6.287493949008056369e-09
9.999997404784850552e-01,6.224926115447938662e-09
9.999997429721022568e-01,6.162980904143749728e-09
9.999997454417899334e-01,6.101652119285037450e-09
9.999997478877774570e-01,6.040933626716462700e-09
9.999997503102919794e-01,5.980819353324955281e-09
9.999997527095582095e-01,5.921303286431665869e-09
9.999997550857993023e-01,5.862379473190846413e-09
9.999997574392357480e-01,5.804042019994681281e-09
9.999997597700861496e-01,5.746285091883215488e-09
9.999997620785668895e-01,5.689102911961417355e-09
9.999997643648924628e-01,5.632489760820770813e-09
9.999997666292751441e-01,5.576439975967487629e-09
9.999997688719252098e-01,5.520947951256356878e-09
9.999997710930511596e-01,5.466008136329471453e-09
9.999997732928589400e-01,5.411615036061703565e-09
9.999997754715531650e-01,5.357763210010523747e-09
9.999997776293362284e-01,5.304447271872094040e-09
9.999997797664083032e-01,5.251661888942736186e-09
9.999997818829681195e-01,5.199401781585032037e-09
9.999997839792122978e-01,5.147661722700347029e-09
9.999997860553354601e-01,5.096436537205483753e-09
9.999997881115306742e-01,5.045721101515306957e-09
9.999997901479886764e-01,4.995510343030472245e-09
9.999997921648988708e-01,4.945799239629576060e-09
9.999997941624485520e-01,4.896582819167400331e-09
9.999997961408234604e-01,4.847856158977098635e-09
9.999997981002072267e-01,4.799614385378045244e-09
9.999998000407819276e-01,4.751852673188566182e-09
9.999998019627279744e-01,4.704566245242847553e-09
9.999998038662240019e-01,4.657750371913655633e-09
9.999998057514467575e-01,4.611400370638803270e-09
9.999998076185714346e-01,4.565511605453012804e-09
9.999998094677715610e-01,4.520079486524402103e-09
9.999998112992191102e-01,4.475099469694957608e-09
9.999998131130840573e-01,4.430567056026542044e-09
9.999998149095350453e-01,4.386477791350453220e-09
9.999998166887391626e-01,4.342827265822113823e-09
9.999998184508617216e-01,4.299611113480173402e-09
9.999998201960663691e-01,4.256825011809398006e-09
9.999998219245154196e-01,4.214464681308807461e-09
9.999998236363695225e-01,4.172525885063220623e-09
9.999998253317878838e-01,4.131004428319653712e-09
9.999998270109278220e-01,4.089896158067935597e-09
9.999998286739456566e-01,4.049196962624963519e-09
9.999998303209960415e-01,4.008902771223638163e-09
9.999998319522318546e-01,3.969009553605851091e-09
9.999998335678048633e-01,3.929513319619003415e-09
9.999998351678652808e-01,3.890410118817336169e-09
9.999998367525617660e-01,3.851696040066423829e-09
9.999998383220417564e-01,3.813367211152148665e-09
9.999998398764512464e-01,3.775419798393552918e-09
9.999998414159344540e-01,3.737850006259017896e-09
9.999998429406348199e-01,3.700654076987061221e-09
9.999998444506938977e-01,3.663828290210108617e-09
9.999998459462522415e-01,3.627368962582537257e-09
9.999998474274488514e-01,3.591272447412426121e-09
9.999998488944215058e-01,3.555535134296443854e-09
9.999998503473065403e-01,3.520153448759142178e-09
9.999998517862391800e-01,3.485123851895081582e-09
9.999998532113530958e-01,3.450442840015022183e-09
9.999998546227809593e-01,3.416106944295625146e-09
9.999998560206538878e-01,3.382112730432152218e-09
9.999998574051019995e-01,3.348456798295359065e-09
9.999998587762539692e-01,3.315135781591070751e-09
9.999998601342374727e-01,3.282146347523625516e-09
9.999998614791786311e-01,3.249485196462673609e-09
9.999998628112026777e-01,3.217149061612808376e-09
9.999998641304335134e-01,3.185134708687193058e-09
9.999998654369938178e-01,3.153438935583747699e-09
9.999998667310049383e-01,3.122058572065004608e-09
9.999998680125875561e-01,3.090990479441156739e-09
9.999998692818606871e-01,3.060231550255806397e-09
9.999998705389424591e-01,3.029778707975514016e-09
9.999998717839497786e-01,2.999628906681769331e-09
9.999998730169986638e-01,2.969779130766472284e-09
9.999998742382035788e-01,2.940226394630430651e-09
9.999998754476783214e-01,2.910967742384447576e-09
9.999998766455352461e-01,2.882000247554004855e-09
9.999998778318860415e-01,2.853321012786260677e-09
9.999998790068408416e-01,2.824927169560381724e-09
9.999998801705091145e-01,2.796815877900753450e-09
9.999998813229991068e-01,2.768984326092636333e-09
9.999998824644180662e-01,2.741429730401262368e-09
9.999998835948721299e-01,2.714149334793120284e-09
9.999998847144666581e-01,2.687140410660416301e-09
9.999998858233056787e-01,2.660400256548274105e-09
9.999998869214925534e-01,2.633926197884258368e-09
9.999998880091293119e-01,2.607715586711174312e-09
9.999998890863172063e-01,2.581765801421944332e-09
9.999998901531566009e-01,2.556074246497512512e-09
9.999998912097466386e-01,2.530638352247344829e-09
9.999998922561856851e-01,2.505455574552188390e-09
9.999998932925713291e-01,2.480523394609718360e-09
9.999998943189998268e-01,2.455839318682704887e-09
9.999998953355666576e-01,2.431400877849348493e-09
9.999998963423667453e-01,2.407205627756610674e-09
9.999998973394935708e-01,2.383251148375487970e-09
9.999998983270399489e-01,2.359535043759060806e-09
9.999998993050980278e-01,2.336054941802951914e-09
9.999999002737586240e-01,2.312808494007827063e-09
9.999999012331119985e-01,2.289793375244769413e-09
9.999999021832474133e-01,2.267007283522481113e-09
9.999999031242534642e-01,2.244447939757138081e-09
9.999999040562176367e-01,2.222113087544530279e-09
9.999999049792267503e-01,2.200000492934148355e-09
9.999999058933666252e-01,2.178107944205999965e-09
9.999999067987226375e-01,2.156433251649165258e-09
9.999999076953788313e-01,2.134974247342882285e-09
9.999999085834189172e-01,2.113728784939794243e-09
9.999999094629252738e-01,2.092694739451060363e-09
9.999999103339801687e-01,2.071870007034055451e-09
9.999999111966644261e-01,2.051252504781727940e-09
9.999999120510585371e-01,2.030840170514361297e-09
9.999999128972419937e-01,2.010630962573394299e-09
9.999999137352937328e-01,1.990622859617015190e-09
9.999999145652915811e-01,1.970813860418210907e-09
9.999999153873130320e-01,1.951201983664406157e-09
9.999999162014345799e-01,1.931785267759374750e-09
9.999999170077319421e-01,1.912561770627122935e-09
9.999999178062803917e-01,1.893529569517449013e-09
9.999999185971543136e-01,1.874686760813842643e-09
9.999999193804272046e-01,1.856031459842900349e-09
9.999999201561720064e-01,1.837561800685896474e-09
9.999999209244612164e-01,1.819275935992231201e-09
9.999999216853662221e-01,1.801172036794474002e-09
9.999999224389580776e-01,1.783248292325636337e-09
9.999999231853067272e-01,1.765502909837878277e-09
9.999999239244818927e-01,1.747934114423272316e-09
9.999999246565522970e-01,1.730540148836351419e-09
9.999999253815863298e-01,1.713319273318171219e-09
9.999999260996512707e-01,1.696269765422499521e-09
9.999999268108143990e-01,1.679389919843360513e-09
9.999999275151416622e-01,1.662678048244544162e-09
9.999999282126987854e-01,1.646132479090807807e-09
9.999999289035507166e-01,1.629751557480522215e-09
9.999999295877618488e-01,1.613533644980336380e-09
9.999999302653960198e-01,1.597477119461133336e-09
9.999999309365162903e-01,1.581580374935857259e-09
9.999999316011851658e-01,1.565841821398946136e-09
9.999999322594648188e-01,1.550259884667165254e-09
9.999999329114163116e-01,1.534833006222221197e-09
9.999999335571004844e-01,1.519559643054945219e-09
9.999999341965775113e-01,1.504438267510805888e-09
9.999999348299070112e-01,1.489467367137286197e-09
9.999999354571480481e-01,1.474645444532455541e-09
9.999999360783590197e-01,1.459971017195263880e-09
9.999999366935978795e-01,1.445442617377322344e-09
9.999999373029218042e-01,1.431058791935952123e-09
9.999999379063878591e-01,1.416818102189004956e-09
9.999999385040521105e-01,1.402719123770822660e-09
9.999999390959702916e-01,1.388760446489831369e-09
9.999999396821976916e-01,1.374940674187553561e-09
9.999999402627888223e-01,1.361258424598822600e-09
9.999999408377977517e-01,1.347712329213686380e-09
9.999999414072783255e-01,1.334301033140390029e-09
9.999999419712833904e-01,1.321023194969918253e-09
9.999999425298656819e-01,1.307877486641883103e-09
9.999999430830771585e-01,1.294862593311556549e-09
9.999999436309694456e-01,1.281977213218510683e-09
9.999999441735937245e-01,1.269220057556281767e-09
9.999999447110003992e-01,1.256589850343521754e-09
9.999999452432397629e-01,1.244085328296425326e-09
9.999999457703613315e-01,1.231705240702249428e-09
9.999999462924142879e-01,1.219448349294358951e-09
9.999999468094472599e-01,1.207313428128251593e-09
9.999999473215084311e-01,1.195299263458989538e-09
9.999999478286457633e-01,1.183404653619851446e-09
9.999999483309063297e-01,1.171628408902020479e-09
9.999999488283370930e-01,1.159969351435725061e-09
9.999999493209843493e-01,1.148426315072310017e-09
9.999999498088940619e-01,1.136998145267646706e-09
9.999999502921118610e-01,1.125683698966704927e-09
9.999999507706825996e-01,1.114481844489107519e-09
9.999999512446511307e-01,1.103391461416069456e-09
9.999999517140614191e-01,1.092411440478220780e-09
9.999999521789575407e-01,1.081540683444703601e-09
9.999999526393825722e-01,1.070778103013372972e-09
9.999999530953795901e-01,1.060122622701936402e-09
9.999999535469911160e-01,1.049573176740404660e-09
9.999999539942593385e-01,1.039128709964386722e-09
9.999999544372258908e-01,1.028788177709597764e-09
9.999999548759321844e-01,1.018550545707413557e-09
9.999999553104189642e-01,1.008414789981320268e-09
9.999999557407269757e-01,9.983798967446118694e-10
9.999999561668962977e-01,9.884448622988886633e-10
9.999999565889665654e-01,9.786086929337111765e-10
9.999999570069773025e-01,9.688704048272485300e-10
9.999999574209674780e-01,9.592290239477928684e-10
9.999999578309757275e-01,9.496835859563793147e-10
9.999999582370401319e-01,9.402331361103687649e-10
9.999999586391988826e-01,9.308767291678629284e-10
9.999999590374892833e-01,9.216134292932666686e-10
9.999999594319485263e-01,9.124423099635894294e-10
9.999999598226134712e-01,9.033624538758172395e-10
9.999999602095205331e-01,8.943729528551995795e-10
9.999999605927059054e-01,8.854729077643238278e-10
9.999999609722052263e-01,8.766614284132839624e-10
9.999999613480539118e-01,8.679376334705554697e-10
9.999999617202871560e-01,8.593006503748813768e-10
9.999999620889397089e-01,8.507496152480346820e-10
9.999999624540457654e-01,8.422836728083267997e-10
9.999999628156395204e-01,8.339019762851586649e-10
9.999999631737547245e-01,8.256036873342420624e-10
9.999999635284249067e-01,8.173879759537835861e-10
9.999999638796830403e-01,8.092540204015021904e-10
9.999999642275618772e-01,8.012010071123560487e-10
9.999999645720940578e-01,7.932281306172624424e-10
9.999999649133115565e-01,7.853345934624518901e-10
9.999999652512463477e-01,7.775196061297434464e-10
9.999999655859298509e-01,7.697823869576072697e-10
9.999999659173934852e-01,7.621221620629050644e-10
9.999999662456680039e-01,7.545381652635749565e-10
9.999999665707842711e-01,7.470296380019192808e-10
9.999999668927723739e-01,7.395958292687663873e-10
9.999999672116626215e-01,7.322359955283862164e-10
9.999999675274846567e-01,7.249494006440469390e-10
9.999999678402679004e-01,7.177353158044693975e-10
9.999999681500417736e-01,7.105930194508584020e-10
9.999999684568349201e-01,7.035217972047633788e-10
9.999999687606762055e-01,6.965209417966549430e-10
9.999999690615939407e-01,6.895897529951141024e-10
9.999999693596162142e-01,6.827275375368724233e-10
9.999999696547708927e-01,6.759336090574038222e-10
9.999999699470853987e-01,6.692072880223029027e-10
9.999999702365871546e-01,6.625479016593456137e-10
9.999999705233031388e-01,6.559547838911314148e-10
9.999999708072601079e-01,6.494272752685377338e-10
9.999999710884847071e-01,6.429647229046949265e-10
9.999999713670031376e-01,6.365664804097132485e-10
9.999999716428412677e-01,6.302319078260559572e-10
9.999999719160250766e-01,6.239603715644685903e-10
9.999999721865799884e-01,6.177512443406773146e-10
9.999999724545312052e-01,6.116039051125856520e-10
9.999999727199038180e-01,6.055177390181842347e-10
9.999999729827225847e-01,5.994921373140774301e-10
9.999999732430121524e-01,5.935264973145444285e-10
9.999999735007966128e-01,5.876202223312843050e-10
9.999999737561003910e-01,5.817727216137594438e-10
9.999999740089470235e-01,5.759834102900499529e-10
9.999999742593601582e-01,5.702517093084211088e-10
9.999999745073633317e-01,5.645770453793469908e-10
9.999999747529797478e-01,5.589588509181962742e-10
9.999999749962321660e-01,5.533965639884844345e-10
9.999999752371433459e-01,5.478896282456132653e-10
9.999999754757359360e-01,5.424374928812873393e-10
9.999999757120321409e-01,5.370396125683678414e-10
9.999999759460539428e-01,5.316954474063513371e-10
9.999999761778233243e-01,5.264044628673911707e-10
9.999999764073619346e-01,5.211661297427813615e-10
9.999999766346912011e-01,5.159799240900834256e-10
9.999999768598324401e-01,5.108453271806699937e-10
9.999999770828065238e-01,5.057618254478637921e-10
9.999999773036344353e-01,5.007289104355905092e-10
9.999999775223366028e-01,4.957460787474741010e-10
9.999999777389337874e-01,4.908128319965420386e-10
9.999999779534458622e-01,4.859286767553273949e-10
9.999999781658932552e-01,4.810931245065374478e-10
9.999999783762955063e-01,4.763056915942119736e-10
9.999999785846724887e-01,4.715658991752989565e-10
9.999999787910435201e-01,4.668732731718160454e-10
9.999999789954279183e-01,4.622273442233843455e-10
9.999999791978448904e-01,4.576276476403036513e-10
9.999999793983133101e-01,4.530737233570934337e-10
9.999999795968517180e-01,4.485651158864302021e-10
9.999999797934789880e-01,4.441013742736420756e-10
9.999999799882134388e-01,4.396820520515579569e-10
9.999999801810730560e-01,4.353067071958720904e-10
9.999999803720760472e-01,4.309749020809497672e-10
9.999999805612400650e-01,4.266862034360127049e-10
9.999999807485830949e-01,4.224401823018524798e-10
9.999999809341224566e-01,4.182364139878822234e-10
9.999999811178755804e-01,4.140744780296780623e-10
9.999999812998595639e-01,4.099539581469403517e-10
9.999999814800915043e-01,4.058744422018168524e-10
9.999999816585881662e-01,4.018355221577265070e-10
9.999999818353663139e-01,3.978367940385065406e-10
9.999999820104423787e-01,3.938778578880244883e-10
9.999999821838327918e-01,3.899583177301904750e-10
9.999999823555537626e-01,3.860777815293123616e-10
9.999999825256213892e-01,3.822358611509285361e-10
9.999999826940514369e-01,3.784321723229474854e-10
9.999999828608598929e-01,3.746663345972295985e-10
9.999999830260620781e-01,3.709379713115498349e-10
9.999999831896736469e-01,3.672467095518922989e-10
9.999999833517096981e-01,3.635921801151665212e-10
9.999999835121856639e-01,3.599740174722952474e-10
9.999999836711163104e-01,3.563918597316177453e-10
9.999999838285166254e-01,3.528453486027339983e-10
9.999999839844012639e-01,3.493341293606324677e-10
9.999999841387847699e-01,3.458578508102258606e-10
9.999999842916816872e-01,3.424161652512389678e-10
9.999999844431062268e-01,3.390087284433965092e-10
9.999999845930727105e-01,3.356351995720317553e-10
9.999999847415949050e-01,3.322952412139627941e-10
9.999999848886869103e-01,3.289885193037594335e-10
9.999999850343623820e-01,3.257147031003424234e-10
9.999999851786350868e-01,3.224734651538702787e-10
9.999999853215183476e-01,3.192644812730240278e-10
9.999999854630254870e-01,3.160874304925499370e-10
9.999999856031699386e-01,3.129419950411696082e-10
9.999999857419648031e-01,3.098278603098095222e-10
9.999999858794228480e-01,3.067447148201027247e-10
9.999999860155571740e-01,3.036922501932694643e-10
9.999999861503803267e-01,3.006701611192424698e-10
9.999999862839050735e-01,2.976781453261427964e-10
9.999999864161438490e-01,2.947159035500588849e-10
9.999999865471088656e-01,2.917831395050842195e-10
9.999999866768126688e-01,2.888795598537164107e-10
9.999999868052671381e-01,2.860048741774879408e-10
9.999999869324844859e-01,2.831587949479308838e-10
9.999999870584765915e-01,2.803410374978302076e-10
9.999999871832550014e-01,2.775513199927226459e-10
9.999999873068317058e-01,2.747893634027398834e-10
9.999999874292181401e-01,2.720548914746713062e-10
9.999999875504256286e-01,2.693476307043453719e-10
9.999999876704657176e-01,2.666673103092848277e-10
9.999999877893495093e-01,2.640136622015958662e-10
9.999999879070883280e-01,2.613864209611844305e-10
9.999999880236928318e-01,2.587853238091819511e-10
9.999999881391742340e-01,2.562101105816733667e-10
9.999999882535433038e-01,2.536605237036866355e-10
9.999999883668105882e-01,2.511363081634039848e-10
9.999999884789868565e-01,2.486372114866841271e-10
9.999999885900825447e-01,2.461629837117853267e-10
9.999999887001079779e-01,2.437133773643734819e-10
9.999999888090735922e-01,2.412881474327815147e-10
9.999999889169894907e-01,2.388870513434772616e-10
9.999999890238658873e-01,2.365098489368297185e-10
9.999999891297125520e-01,2.341563024430636241e-10
9.999999892345395880e-01,2.318261764584879947e-10
9.999999893383567651e-01,2.295192379219606652e-10
9.999999894411738532e-01,2.272352560915575041e-10
9.999999895430004004e-01,2.249740025215033030e-10
9.999999896438458435e-01,2.227352510393322344e-10
9.999999897437198415e-01,2.205187777232431098e-10
9.999999898426316092e-01,2.183243608797282805e-10
9.999999899405904724e-01,2.161517810213775122e-10
9.999999900376055351e-01,2.140008208449340210e-10
9.999999901336859010e-01,2.118712652095689879e-10
9.999999902288406739e-01,2.097629011153413882e-10
9.999999903230785137e-01,2.076755176819179686e-10
9.999999904164085240e-01,2.056089061274596175e-10
9.999999905088392538e-01,2.035628597477480823e-10
9.999999906003793626e-01,2.015371738955197925e-10
9.999999906910376213e-01,1.995316459599765187e-10
9.999999907808222455e-01,1.975460753465431509e-10
9.999999908697417839e-01,1.955802634567840379e-10
9.999999909578045632e-01,1.936340136685478609e-10
9.999999910450189100e-01,1.917071313163090399e-10
9.999999911313928180e-01,1.897994236716782729e-10
9.999999912169345029e-01,1.879106999241474771e-10
9.999999913016518471e-01,1.860407711619855617e-10
9.999999913855529554e-01,1.841894503533517491e-10
9.999999914686454883e-01,1.823565523275961486e-10
9.999999915509374393e-01,1.805418937567205973e-10
9.999999916324363580e-01,1.787452931370627613e-10
9.999999917131499050e-01,1.769665707711239861e-10
9.999999917930857407e-01,1.752055487496035277e-10
9.999999918722513037e-01,1.734620509336113009e-10
9.999999919506539214e-01,1.717359029370331892e-10
9.999999920283009214e-01,1.700269321091081919e-10
9.999999921051998530e-01,1.683349675171427271e-10
9.999999921813574888e-01,1.666598399294211576e-10
9.999999922567813782e-01,1.650013817982863549e-10
9.999999923314782935e-01,1.633594272433646310e-10
9.999999924054554512e-01,1.617338120349931749e-10
9.999999924787196237e-01,1.601243735777772014e-10
9.999999925512776944e-01,1.585309508943343270e-10
9.999999926231364356e-01,1.569533846091997804e-10
9.999999926943028417e-01,1.553915169328703215e-10
9.999999927647831299e-01,1.538451916460392642e-10
9.999999928345842948e-01,1.523142540839562491e-10
9.999999929037126645e-01,1.507985511209640066e-10
9.999999929721747893e-01,1.492979311551890789e-10
9.999999930399771086e-01,1.478122440933635213e-10
9.999999931071259507e-01,1.463413413358292289e-10
9.999999931736275327e-01,1.448850757616603184e-10
9.999999932394881830e-01,1.434433017139542533e-10
9.999999933047140077e-01,1.420158749852693556e-10
9.999999933693112242e-01,1.406026528031884881e-10
9.999999934332857165e-01,1.392034938160451992e-10
9.999999934966435911e-01,1.378182580787916527e-10
9.999999935593908429e-01,1.364468070389870674e-10
9.999999936215332452e-01,1.350890035229554693e-10
9.999999936830766822e-01,1.337447117220517798e-10
9.999999937440268161e-01,1.324137971790841108e-10
9.999999938043894199e-01,1.310961267748706586e-10
9.999999938641702668e-01,1.297915687149119881e-10
9.999999939233747970e-01,1.284999925162235849e-10
9.999999939820086725e-01,1.272212689942722689e-10
9.999999940400773335e-01,1.259552702500600793e-10
9.999999940975862200e-01,1.247018696573376137e-10
9.999999941545406612e-01,1.234609418499258820e-10
9.999999942109462081e-01,1.222323627091912670e-10
9.999999942668078567e-01,1.210160093516189196e-10
9.999999943221310472e-01,1.198117601165271616e-10
9.999999943769208866e-01,1.186194945539038471e-10
9.999999944311825928e-01,1.174390934123468182e-10
9.999999944849211619e-01,1.162704386271501784e-10
9.999999945381417010e-01,1.151134133084832992e-10
9.999999945908492061e-01,1.139679017297045426e-10
9.999999946430484510e-01,1.128337893157910197e-10
9.999999946947444318e-01,1.117109626318674573e-10
9.999999947459421445e-01,1.105993093718731127e-10
9.999999947966462521e-01,1.094987183473175712e-10
9.999999948468614175e-01,1.084090794761646021e-10
9.999999948965925256e-01,1.073302837718261071e-10
9.999999949458441284e-01,1.062622233322504706e-10
9.999999949946208888e-01,1.052047913291423154e-10
9.999999950429273587e-01,1.041578819972667731e-10
9.999999950907680901e-01,1.031213906238754535e-10
9.999999951381475238e-01,1.020952135382372974e-10
9.999999951850702118e-01,1.010792481012590371e-10
9.999999952315403728e-01,1.000733926952308582e-10
9.999999952775625589e-01,9.907754671365233586e-11
9.999999953231409888e-01,9.809161055117415199e-11
9.999999953682798814e-01,9.711548559363955109e-11
9.999999954129836777e-01,9.614907420821108669e-11
9.999999954572562633e-01,9.519227973361648176e-11
9.999999955011019681e-01,9.424500647047078356e-11
9.999999955445250110e-01,9.330715967170862394e-11
9.999999955875292779e-01,9.237864553311147628e-11
9.999999956301187654e-01,9.145937118391592431e-11
9.999999956722976924e-01,9.054924467753537105e-11
9.999999957140698337e-01,8.964817498235412610e-11
9.999999957554391861e-01,8.875607197262635091e-11
9.999999957964096353e-01,8.787284641946543821e-11
9.999999958369849562e-01,8.699840998191029335e-11
9.999999958771690345e-01,8.613267519809958863e-11
9.999999959169655339e-01,8.527555547651488033e-11
9.999999959563783403e-01,8.442696508732354322e-11
9.999999959954110063e-01,8.358681915380748629e-11
9.999999960340673066e-01,8.275503364386654736e-11
9.999999960723507941e-01,8.193152536161712980e-11
9.999999961102650214e-01,8.111621193907438447e-11
9.999999961478136523e-01,8.030901182790559384e-11
9.999999961850002395e-01,7.950984429128272729e-11
9.999999962218280025e-01,7.871862939579919339e-11
9.999999962583007163e-01,7.793528800347830585e-11
9.999999962944217113e-01,7.715974176386096490e-11
9.999999963301943184e-01,7.639191310616140015e-11
9.999999963656218682e-01,7.563172523151727663e-11
9.999999964007076914e-01,7.487910210530037898e-11
9.999999964354552295e-01,7.413396844951509296e-11
9.999999964698675914e-01,7.339624973527200543e-11
9.999999965039479966e-01,7.266587217532619237e-11
9.999999965376997757e-01,7.194276271670524310e-11
9.999999965711259264e-01,7.122684903339523882e-11
9.999999966042297794e-01,7.051805951910978524e-11
9.999999966370143323e-01,6.981632328013076445e-11
9.999999966694825826e-01,6.912157012821060820e-11
9.999999967016376390e-01,6.843373057355992600e-11
9.999999967334826101e-01,6.775273581789012774e-11
9.999999967650203825e-01,6.707851774753519719e-11
9.999999967962539538e-01,6.641100892664165620e-11
9.999999968271863215e-01,6.575014259041702603e-11
9.999999968578202614e-01,6.509585263845944293e-11
9.999999968881586598e-01,6.444807362813970914e-11
9.999999969182045145e-01,6.380674076805841061e-11
9.999999969479603790e-01,6.317178991156829142e-11
9.999999969774293618e-01,6.254315755035176506e-11
9.999999970066140165e-01,6.192078080807602552e-11
9.999999970355171186e-01,6.130459743409777631e-11
9.999999970641414437e-01,6.069454579723967861e-11
9.999999970924896564e-01,6.009056487962850200e-11
9.999999971205643101e-01,5.949259427058586566e-11
9.999999971483681804e-01,5.890057416059302526e-11
9.999999971759038209e-01,5.831444533530248597e-11
9.999999972031738960e-01,5.773414916961801947e-11
9.999999972301807372e-01,5.715962762183339136e-11
9.999999972569272311e-01,5.659082322782119766e-11
9.999999972834155981e-01,5.602767909529173370e-11
9.999999973096483918e-01,5.547013889809702206e-11
9.999999973356280547e-01,5.491814687059934100e-11
9.999999973613571402e-01,5.437164780209597551e-11
9.999999973868380909e-01,5.383058703129138250e-11
9.999999974120730162e-01,5.329491044083617673e-11
9.999999974370645806e-01,5.276456445190896850e-11
9.999999974618151155e-01,5.223949601885952916e-11
9.999999974863267305e-01,5.171965262390548410e-11
9.999999975106018679e-01,5.120498227187484973e-11
9.999999975346428593e-01,5.069543348500778498e-11
9.999999975584517031e-01,5.019095529780980239e-11
9.999999975820310638e-01,4.969149725194923989e-11
9.999999976053828288e-01,4.919700939121593105e-11
9.999999976285092185e-01,4.870744225651968329e-11
9.999999976514124533e-01,4.822274688094548919e-11
9.999999976740948648e-01,4.774287478485781917e-11
9.999999976965582293e-01,4.726777797104680328e-11
9.999999977188049893e-01,4.679740891993305871e-11
9.999999977408370322e-01,4.633172058480995366e-11
9.999999977626564673e-01,4.587066638713998701e-11
9.999999977842654042e-01,4.541420021189794885e-11
9.999999978056657302e-01,4.496227640295383095e-11
9.999999978268596657e-01,4.451484975851153962e-11
9.999999978478489870e-01,4.407187552658311268e-11
9.999999978686358038e-01,4.363330940051473217e-11
9.999999978892221142e-01,4.319910751455684262e-11
9.999999979096096947e-01,4.276922643947233247e-11
9.999999979298005437e-01,4.234362317819770040e-11
9.999999979497965485e-01,4.192225516153809716e-11
9.999999979695995966e-01,4.150508024391141677e-11
9.999999979892115753e-01,4.109205669913461904e-11
9.999999980086341500e-01,4.068314321624605391e-11
9.999999980278694300e-01,4.027829889537825021e-11
9.999999980469190808e-01,3.987748324366300981e-11
9.999999980657847676e-01,3.948065617118296591e-11
9.999999980844684888e-01,3.908777798696350524e-11
9.999999981029719098e-01,3.869880939499885029e-11
9.999999981212966960e-01,3.831371149032616957e-11
9.999999981394447346e-01,3.793244575513031306e-11
9.999999981574174690e-01,3.755497405489296334e-11
9.999999981752168976e-01,3.718125863457998565e-11
9.999999981928444637e-01,3.681126211486132884e-11
9.999999982103018326e-01,3.644494748837660858e-11
9.999999982275908916e-01,3.608227811602994574e-11
9.999999982447129732e-01,3.572321772332679055e-11
9.999999982616697425e-01,3.536773039674733663e-11
9.999999982784629760e-01,3.501578058015076683e-11
9.999999982950940058e-01,3.466733307122299076e-11
9.999999983115646085e-01,3.432235301795218973e-11
9.999999983278762272e-01,3.398080591514433137e-11
9.999999983440304163e-01,3.364265760097347746e-11
9.999999983600286191e-01,3.330787425356135338e-11
9.999999983758723898e-01,3.297642238759847682e-11
9.999999983915632829e-01,3.264826885099142678e-11
9.999999984071027415e-01,3.232338082154850530e-11
9.999999984224922089e-01,3.200172580369813751e-11
9.999999984377330176e-01,3.168327162523589338e-11
9.999999984528268326e-01,3.136798643410797654e-11
9.999999984677748754e-01,3.105583869522670816e-11
9.999999984825787003e-01,3.074679718731324318e-11
9.999999984972395284e-01,3.044083099977829805e-11
9.999999985117589141e-01,3.013790952962738375e-11
9.999999985261381896e-01,2.983800247840121330e-11
9.999999985403785763e-01,2.954107984914649530e-11
9.999999985544815173e-01,2.924711194341259622e-11
9.999999985684482340e-01,2.895606935828450167e-11
9.999999985822801696e-01,2.866792298343893880e-11
9.999999985959786564e-01,2.838264399823403826e-11
9.999999986095448046e-01,2.810020386882786016e-11
9.999999986229800575e-01,2.782057434532157728e-11
9.999999986362856363e-01,2.754372745893709920e-11
9.999999986494626514e-01,2.726963551921684627e-11
9.999999986625125459e-01,2.699827111125533437e-11
9.999999986754364301e-01,2.672960709295821829e-11
9.999999986882355252e-01,2.646361659232488063e-11
9.999999987009111635e-01,2.620027300476366843e-11
9.999999987134642332e-01,2.593954999042825861e-11
9.999999987258962886e-01,2.568142147158428962e-11
9.999999987382082178e-01,2.542586163000209465e-11
9.999999987504012422e-01,2.517284490437177838e-11
9.999999987624766939e-01,2.492234598774950040e-11
9.999999987744354613e-01,2.467433982502369496e-11
9.999999987862787654e-01,2.442880161041014514e-11
9.999999987980077165e-01,2.418570678497189503e-11
9.999999988096234249e-01,2.394503103416044891e-11
9.999999988211270008e-01,2.370675028538654535e-11
9.999999988325195543e-01,2.347084070561001140e-11
9.999999988438019738e-01,2.323727869895697833e-11
9.999999988549755914e-01,2.300604090436080460e-11
9.999999988660412953e-01,2.277710419322317738e-11
9.999999988770000847e-01,2.255044566710336737e-11
9.999999988878531809e-01,2.232604265542563634e-11
9.999999988986013610e-01,2.210387271321271056e-11
9.999999989092457353e-01,2.188391361884174320e-11
9.999999989197874140e-01,2.166614337181945696e-11
9.999999989302272851e-01,2.145054019058419270e-11
9.999999989405663481e-01,2.123708251032506717e-11
9.999999989508056020e-01,2.102574898082603012e-11
9.999999989609459350e-01,2.081651846433125041e-11
9.999999989709883463e-01,2.060937003342883582e-11
9.999999989809338352e-01,2.040428296896002094e-11
9.999999989907832898e-01,2.020123675794474364e-11
9.999999990005374872e-01,2.000021109153080900e-11
9.999999990101976488e-01,1.980118586296348085e-11
9.999999990197644406e-01,1.960414116557257650e-11
9.999999990292388619e-01,1.940905729078236389e-11
9.999999990386218007e-01,1.921591472614101706e-11
9.999999990479141454e-01,1.902469415336709337e-11
9.999999990571167841e-01,1.883537644641946595e-11
9.999999990662304938e-01,1.864794266958243282e-11
9.999999990752561629e-01,1.846237407557256221e-11
9.999999990841946795e-01,1.827865210366435303e-11
9.999999990930469318e-01,1.809675837783195743e-11
9.999999991018136969e-01,1.791667470491325666e-11
9.999999991104957520e-01,1.773838307278836416e-11
9.999999991190938742e-01,1.756186564857883715e-11
9.999999991276090627e-01,1.738710477686471474e-11
9.999999991360419838e-01,1.721408297791690076e-11
9.999999991443935254e-01,1.704278294595082397e-11
9.999999991526643539e-01,1.687318754739370789e-11
9.999999991608552463e-01,1.670527981917168660e-11
9.999999991689670908e-01,1.653904296701376776e-11
9.999999991770005536e-01,1.637446036377045237e-11
9.999999991849565228e-01,1.621151554775254283e-11
9.999999991928355536e-01,1.605019222108298876e-11
9.999999992006384231e-01,1.589047424806745110e-11
9.999999992083660194e-01,1.573234565358111571e-11
9.999999992160190088e-01,1.557579062146920073e-11
9.999999992235979462e-01,1.542079349296687682e-11
9.999999992311038310e-01,1.526733876513145615e-11
9.999999992385371073e-01,1.511541108929244983e-11
9.999999992458986631e-01,1.496499526951705739e-11
9.999999992531890536e-01,1.481607626108871020e-11
9.999999992604090560e-01,1.466863916900401969e-11
9.999999992675593363e-01,1.452266924648147571e-11
9.999999992746404498e-01,1.437815189348709729e-11
9.999999992816531735e-01,1.423507265527474635e-11
9.999999992885982847e-01,1.409341722093890908e-11
9.999999992954762273e-01,1.395317142198493032e-11
9.999999993022877787e-01,1.381432123091046028e-11
9.999999993090333827e-01,1.367685275980302952e-11
9.999999993157139277e-01,1.354075225895154232e-11
9.999999993223299688e-01,1.340600611546964941e-11
9.999999993288820610e-01,1.327260085193572572e-11
9.999999993353708705e-01,1.314052312504351909e-11
9.999999993417970634e-01,1.300975972426809696e-11
9.999999993481610838e-01,1.288029757054507802e-11
9.999999993544635979e-01,1.275212371496118111e-11
9.999999993607052717e-01,1.262522533746048723e-11
9.999999993668866605e-01,1.249958974556094121e-11
9.999999993730083192e-01,1.237520437308534357e-11
9.999999993790708031e-01,1.225205677890503279e-11
9.999999993850747781e-01,1.213013464569443564e-11
9.999999993910206886e-01,1.200942577869961177e-11
9.999999993969092005e-01,1.188991810451903794e-11
9.999999994027407579e-01,1.177159966989481600e-11
9.999999994085160271e-01,1.165445864051846972e-11
9.999999994142355630e-01,1.153848329984606020e-11
9.999999994198996989e-01,1.142366204792683031e-11
9.999999994255092117e-01,1.130998340024341666e-11
9.999999994310645457e-01,1.119743598656205564e-11
9.999999994365661449e-01,1.108600854979658658e-11
9.999999994420145644e-01,1.097568994488139711e-11
9.999999994474103593e-01,1.086646913765717699e-11
9.999999994527540847e-01,1.075833520376771604e-11
9.999999994580460738e-01,1.065127732756617750e-11
9.999999994632869926e-01,1.054528480103451095e-11
9.999999994684772853e-01,1.044034702271138748e-11
9.999999994736175069e-01,1.033645349663227918e-11
9.999999994787078794e-01,1.023359383128007719e-11
9.999999994837491801e-01,1.013175773854470523e-11
9.999999994887417420e-01,1.003093503269525884e-11
9.999999994936861203e-01,9.931115629360204813e-12
9.999999994985826479e-01,9.832289544519164314e-12
9.999999995034318800e-01,9.734446893504733689e-12
9.999999995082342608e-01,9.637577890012819411e-12
9.999999995129902342e-01,9.541672845124921903e-12
9.999999995177002443e-01,9.446722166338078860e-12
9.999999995223647353e-01,9.352716356605823649e-12
9.999999995269841513e-01,9.259646013388685359e-12
9.999999995315589363e-01,9.167501827712807186e-12
9.999999995360895344e-01,9.076274583239901383e-12
9.999999995405762787e-01,8.985955155344522828e-12
9.999999995450197243e-01,8.896534510201808357e-12
9.999999995494202043e-01,8.808003703884265013e-12
9.999999995537781627e-01,8.720353881466324406e-12
9.999999995580940437e-01,8.633576276139668206e-12
9.999999995623681803e-01,8.547662208335484502e-12
9.999999995666010166e-01,8.462603084856714942e-12
9.999999995707929967e-01,8.378390398018900045e-12
9.999999995749443427e-01,8.295015724798410961e-12
9.999999995790557206e-01,8.212470725990917599e-12
9.999999995831272415e-01,8.130747145376453200e-12
9.999999995871594605e-01,8.049836808894001173e-12
9.999999995911527106e-01,7.969731623824237418e-12
9.999999995951074361e-01,7.890423577979311767e-12
9.999999995990237478e-01,7.811904738902345559e-12
9.999999996029024230e-01,7.734167253073254240e-12
9.999999996067434616e-01,7.657203345123551016e-12
9.999999996105474187e-01,7.581005317058995794e-12
9.999999996143147385e-01,7.505565547488961734e-12
9.999999996180454209e-01,7.430876490864469425e-12
9.999999996217402431e-01,7.356930676723799787e-12
9.999999996253992052e-01,7.283720708944548308e-12
9.999999996290228621e-01,7.211239265004695883e-12
9.999999996326115470e-01,7.139479095249469101e-12
9.999999996361654819e-01,7.068433022166555549e-12
9.999999996396851110e-01,6.998093939668483433e-12
9.999999996431706561e-01,6.928454812381173545e-12
9.999999996466225616e-01,6.859508674941049813e-12
9.999999996500410493e-01,6.791248631297662228e-12
9.999999996534265634e-01,6.723667854024239876e-12
9.999999996567793259e-01,6.656759583635091651e-12
9.999999996600996699e-01,6.590517127908844065e-12
9.999999996633879285e-01,6.524933861219839405e-12
9.999999996666444346e-01,6.460003223874782116e-12
9.999999996698694105e-01,6.395718721456908167e-12
9.999999996730631890e-01,6.332073924176686237e-12
9.999999996762262144e-01,6.269062466228060364e-12
9.999999996793585977e-01,6.206678045152470033e-12
9.999999996824606718e-01,6.144914421207833341e-12
9.999999996855327700e-01,6.083765416744722765e-12
9.999999996885751141e-01,6.023224915588727814e-12
9.999999996915881484e-01,5.963286862428096613e-12
9.999999996945719838e-01,5.903945262208775265e-12
9.999999996975270644e-01,5.845194179534177647e-12
9.999999997004535013e-01,5.787027738071777023e-12
9.999999997033516275e-01,5.729440119965598595e-12
9.999999997062217760e-01,5.672425565253736520e-12
9.999999997090642800e-01,5.615978371292887432e-12
9.999999997118791395e-01,5.560092892187405986e-12
9.999999997146669095e-01,5.504763538224831638e-12
9.999999997174275901e-01,5.449984775317052207e-12
9.999999997201617363e-01,5.395751124446213231e-12
9.999999997228693482e-01,5.342057161117333615e-12
9.999999997255507589e-01,5.288897514815201783e-12
9.999999997282063013e-01,5.236266868467443375e-12
9.999999997308361976e-01,5.184159957912925221e-12
9.999999997334406698e-01,5.132571571374712854e-12
9.999999997360199400e-01,5.081496548939368394e-12
9.999999997385742301e-01,5.030929782040342324e-12
9.999999997411037622e-01,4.980866212947230662e-12
9.999999997436089805e-01,4.931300834260110729e-12
9.999999997460898848e-01,4.882228688408194571e-12
9.999999997485469194e-01,4.833644867154539218e-12
9.999999997509800842e-01,4.785544511104625474e-12
9.999999997533897123e-01,4.737922809220525814e-12
9.999999997557761366e-01,4.690774998339915025e-12
9.999999997581394684e-01,4.644096362699232885e-12
9.999999997604799296e-01,4.597882233462222724e-12
9.999999997627977422e-01,4.552127988253143869e-12
9.999999997650931283e-01,4.506829050693982672e-12
9.999999997673663099e-01,4.461980889947230043e-12
9.999999997696176202e-01,4.417579020262264160e-12
9.999999997718470590e-01,4.373619000526865104e-12
9.999999997740549595e-01,4.330096433823207886e-12
9.999999997762415438e-01,4.287006966987629498e-12
9.999999997784069228e-01,4.244346290175730627e-12
9.999999997805514296e-01,4.202110136430863639e-12
9.999999997826751752e-01,4.160294281257534376e-12
9.999999997847783817e-01,4.118894542199039208e-12
9.999999997868612711e-01,4.077906778418725047e-12
9.999999997889239545e-01,4.037326890286282712e-12
9.999999997909667648e-01,3.997150818967287640e-12
9.999999997929898132e-01,3.957374546017420933e-12
9.999999997949932107e-01,3.917994092980694656e-12
9.999999997969772902e-01,3.879005520991135289e-12
9.999999997989421630e-01,3.840404930379264666e-12
9.999999998008881619e-01,3.802188460281656188e-12
9.999999998028151760e-01,3.764352288254946013e-12
9.999999998047236494e-01,3.726892629893657036e-12
9.999999998066135820e-01,3.689805738451315431e-12
9.999999998084853070e-01,3.653087904466112651e-12
9.999999998103389354e-01,3.616735455389522337e-12
9.999999998121745781e-01,3.580744755219121382e-12
9.999999998139925683e-01,3.545112204135069505e-12
9.999999998157929060e-01,3.509834238139693162e-12
9.999999998175758131e-01,3.474907328701417817e-12
9.999999998193415118e-01,3.440327982401490735e-12
9.999999998210901131e-01,3.406092740584714473e-12
9.999999998228218390e-01,3.372198179013656700e-12
9.999999998245368005e-01,3.338640907525814536e-12
9.999999998262352197e-01,3.305417569694913168e-12
9.999999998279170965e-01,3.272524842494858477e-12
9.999999998295827641e-01,3.239959435967509720e-12
9.999999998312323335e-01,3.207718092893752448e-12
9.999999998328660267e-01,3.175797588467384979e-12
9.999999998344837326e-01,3.144194729972939621e-12
9.999999998360860065e-01,3.112906356466023415e-12
9.999999998376726262e-01,3.081929338457295554e-12
9.999999998392439249e-01,3.051260577599587130e-12
9.999999998408000135e-01,3.020897006377690222e-12
9.999999998423411141e-01,2.990835587801892332e-12
9.999999998438673376e-01,2.961073315103914805e-12
9.999999998453786842e-01,2.931607211436298918e-12
9.999999998468754869e-01,2.902434329574785644e-12
9.999999998483577457e-01,2.873551751623282387e-12
9.999999998498257936e-01,2.844956588722137621e-12
9.999999998512795196e-01,2.816645980759313090e-12
9.999999998527191458e-01,2.788617096084033507e-12
9.999999998541450053e-01,2.760867131223885537e-12
9.999999998555569869e-01,2.733393310604123667e-12
9.999999998569553128e-01,2.706192886270185442e-12
9.999999998583400940e-01,2.679263137612949563e-12
9.999999998597115525e-01,2.652601371096346284e-12
9.999999998610696883e-01,2.626204919988259155e-12
9.999999998624147235e-01,2.600071144093524212e-12
9.999999998637466581e-01,2.574197429489974538e-12
9.999999998650658251e-01,2.548581188267102087e-12
9.999999998663721135e-01,2.523219858266955063e-12
9.999999998676658564e-01,2.498110902828160261e-12
9.999999998689470537e-01,2.473251810531949939e-12
9.999999998702158166e-01,2.448640094951079385e-12
9.999999998714723670e-01,2.424273294401234906e-12
9.999999998727167050e-01,2.400148971694569551e-12
9.999999998739490525e-01,2.376264713896209494e-12
9.999999998751694097e-01,2.352618132082674071e-12
9.999999998763779985e-01,2.329206861103031425e-12
9.999999998775749299e-01,2.306028559342438746e-12
9.999999998787603150e-01,2.283080908487694324e-12
9.999999998799341538e-01,2.260361613295626979e-12
9.999999998810966684e-01,2.237868401363288889e-12
9.999999998822479697e-01,2.215599022900772936e-12
9.999999998833880577e-01,2.193551250506276129e-12
9.999999998845171545e-01,2.171722878943094455e-12
9.999999998856352601e-01,2.150111724919303644e-12
9.999999998867425965e-01,2.128715626869164985e-12
9.999999998878392748e-01,2.107532444737020346e-12
9.999999998889252950e-01,2.086560059763331087e-12
9.999999998900007681e-01,2.065796374272544199e-12
9.999999998910659160e-01,2.045239311463524400e-12
9.999999998921207389e-01,2.024886815201620798e-12
9.999999998931653478e-01,2.004736849813099992e-12
9.999999998941997426e-01,1.984787399881622478e-12
9.999999998952242564e-01,1.965036470046458649e-12
9.999999998962388892e-01,1.945482084803138262e-12
9.999999998972436410e-01,1.926122288305658956e-12
9.999999998982386229e-01,1.906955144170950930e-12
9.999999998992240569e-01,1.887978735285277504e-12
9.999999999001999429e-01,1.869191163612288827e-12
9.999999999011662810e-01,1.850590550003402839e-12
9.999999999021234043e-01,1.832175034009654796e-12
9.999999999030712017e-01,1.813942773695703619e-12
9.999999999040098952e-01,1.795891945455669289e-12
9.999999999049393740e-01,1.778020743830582615e-12
9.999999999058599709e-01,1.760327381327880322e-12
9.999999999067716860e-01,1.742810088242691032e-12
9.999999999076744084e-01,1.725467112480655027e-12
9.999999999085685820e-01,1.708296719382875791e-12
9.999999999094539849e-01,1.691297191552244795e-12
9.999999999103309500e-01,1.674466828681741948e-12
9.999999999111992555e-01,1.657803947384438871e-12
9.999999999120593452e-01,1.641306881024960645e-12
9.999999999129108863e-01,1.624973979552972904e-12
9.999999999137544338e-01,1.608803609337982794e-12
9.999999999145896545e-01,1.592794153006009378e-12
9.999999999154168817e-01,1.576944009277881136e-12
9.999999999162360043e-01,1.561251592808915999e-12
9.999999999170472442e-01,1.545715334030534441e-12
9.999999999178506016e-01,1.530333678993111922e-12
9.999999999186462984e-01,1.515105089210621608e-12
9.999999999194342237e-01,1.500028041506814116e-12
9.999999999202144885e-01,1.485101027862722041e-12
9.999999999209872037e-01,1.470322555265993335e-12
9.999999999217524804e-01,1.455691145561413545e-12
9.999999999225103187e-01,1.441205335303122000e-12
9.999999999232608294e-01,1.426863675608297780e-12
9.999999999240041237e-01,1.412664732012097963e-12
9.999999999247402016e-01,1.398607084324345758e-12
9.999999999254690630e-01,1.384689326487336217e-12
9.999999999261910411e-01,1.370910066435267636e-12
9.999999999269059137e-01,1.357267925955058924e-12
9.999999999276139029e-01,1.343761540548367959e-12
9.999999999283150087e-01,1.330389559295263704e-12
9.999999999290093422e-01,1.317150644718973692e-12
9.999999999296970143e-01,1.304043472652167538e-12
9.999999999303779141e-01,1.291066732104565826e-12
9.999999999310523746e-01,1.278219125131684972e-12
9.999999999317201738e-01,1.265499366705163127e-12
9.999999999323815336e-01,1.252906184584100877e-12
9.999999999330365652e-01,1.240438319187870109e-12
9.999999999336851575e-01,1.228094523470176973e-12
9.999999999343276436e-01,1.215873562794211326e-12
9.999999999349636903e-01,1.203774214809296053e-12
9.999999999355937419e-01,1.191795269328505125e-12
9.999999999362175762e-01,1.179935528207672484e-12
9.999999999368354153e-01,1.168193805225602515e-12
9.999999999374473703e-01,1.156568925965305006e-12
9.999999999380533300e-01,1.145059727696663538e-12
9.999999999386532945e-01,1.133665059260020714e-12
9.999999999392475969e-01,1.122383780951090603e-12
9.999999999398361261e-01,1.111214764407009761e-12
9.999999999404189932e-01,1.100156892493383053e-12
9.999999999409961982e-01,1.089209059192593874e-12
9.999999999415677410e-01,1.078370169493227511e-12
9.999999999421338437e-01,1.067639139280436384e-12
9.999999999426943953e-01,1.057014895227631093e-12
9.999999999432496178e-01,1.046496374689017007e-12
9.999999999437994003e-01,1.036082525593354877e-12
9.999999999443438536e-01,1.025772306338774997e-12
9.999999999448829779e-01,1.015564685688491267e-12
9.999999999454169952e-01,1.005458642667776001e-12
9.999999999459457944e-01,9.954531664617346638e-13
9.999999999464694866e-01,9.855472563142535234e-13
9.999999999469880718e-01,9.757399214279386621e-13
9.999999999475016610e-01,9.660301808649223611e-13
9.999999999480102542e-01,9.564170634488565367e-13
9.999999999485139623e-01,9.468996076676810513e-13
9.999999999490127855e-01,9.374768615774920384e-13
9.999999999495068348e-01,9.281478827073682703e-13
9.999999999499959991e-01,9.189117379650121855e-13
9.999999999504805004e-01,9.097675035435246551e-13
9.999999999509602278e-01,9.007142648289153450e-13
9.999999999514354032e-01,8.917511163086605855e-13
9.999999999519059157e-01,8.828771614811718259e-13
9.999999999523718763e-01,8.740915127660374501e-13
9.999999999528333960e-01,8.653932914153470357e-13
9.999999999532903638e-01,8.567816274257112251e-13
9.999999999537428907e-01,8.482556594512808360e-13
9.999999999541910878e-01,8.398145347176295040e-13
9.999999999546350660e-01,8.314574089363754564e-13
9.999999999550746033e-01,8.231834462208291833e-13
9.999999999555098107e-01,8.149918190023055193e-13
9.999999999559409103e-01,8.068817079473849835e-13
9.999999999563677910e-01,7.988523018759975543e-13
9.999999999567906750e-01,7.909027976802070033e-13
9.999999999572093401e-01,7.830324002439753856e-13
9.999999999576238974e-01,7.752403223635547817e-13
9.999999999580345689e-01,7.675257846687851822e-13
9.999999999584412436e-01,7.598880155451738113e-13
9.999999999588439215e-01,7.523262510566412843e-13
9.999999999592427136e-01,7.448397348691977372e-13
9.999999999596376199e-01,7.374277181752198541e-13
9.999999999600287515e-01,7.300894596185863767e-13
9.999999999604161083e-01,7.228242252205571880e-13
9.999999999607996903e-01,7.156312883062887355e-13
9.999999999611794976e-01,7.085099294322331807e-13
9.999999999615557522e-01,7.014594363141076482e-13
9.999999999619283431e-01,6.944791037556816695e-13
9.999999999622972702e-01,6.875682335782719509e-13
9.999999999626625335e-01,6.807261345508515688e-13
9.999999999630243552e-01,6.739521223209418167e-13
9.999999999633827352e-01,6.672455193461908782e-13
9.999999999637375625e-01,6.606056548265390596e-13
9.999999999640889481e-01,6.540318646372006001e-13
9.999999999644370030e-01,6.475234912621709524e-13
9.999999999647817273e-01,6.410798837284912687e-13
9.999999999651230098e-01,6.347003975411626549e-13
9.999999999654609617e-01,6.283843946186211356e-13
9.999999999657956939e-01,6.221312432289879993e-13
9.999999999661272065e-01,6.159403179268205718e-13
9.999999999664553885e-01,6.098109994905815219e-13
9.999999999667805728e-01,6.037426748607301686e-13
9.999999999671025375e-01,5.977347370783424886e-13
9.999999999674213935e-01,5.917865852244721738e-13
9.999999999677370299e-01,5.858976243599853586e-13
9.999999999680497798e-01,5.800672654660811640e-13
9.999999999683594210e-01,5.742949253854013250e-13
9.999999999686660646e-01,5.685800267636450934e-13
9.999999999689698216e-01,5.629219979918873239e-13
9.999999999692704700e-01,5.573202731493478153e-13
9.999999999695683428e-01,5.517742919468135491e-13
9.999999999698633291e-01,5.462834996706201250e-13
9.999999999701553177e-01,5.408473471271145390e-13
9.999999999704446418e-01,5.354652905877865125e-13
9.999999999707310794e-01,5.301367917348302737e-13
9.999999999710147414e-01,5.248613176073248067e-13
9.999999999712957388e-01,5.196383405479491624e-13
9.999999999715739607e-01,5.144673381501532641e-13
9.999999999718495181e-01,5.093477932059653551e-13
9.999999999721222999e-01,5.042791936542092004e-13
9.999999999723925281e-01,4.992610325293101690e-13
9.999999999726600919e-01,4.942928079106082073e-13
9.999999999729251021e-01,4.893740228721058087e-13
9.999999999731875588e-01,4.845041854328224352e-13
9.999999999734474621e-01,4.796828085075353664e-13
9.999999999737048118e-01,4.749094098580845902e-13
9.999999999739597190e-01,4.701835120451564133e-13
9.999999999742120727e-01,4.655046423804843969e-13
9.999999999744620949e-01,4.608723328796233215e-13
9.999999999747096746e-01,4.562861202150945346e-13
9.999999999749548119e-01,4.517455456700637356e-13
9.999999999751976176e-01,4.472501550924787988e-13
9.999999999754379809e-01,4.427994988496002853e-13
9.999999999756761238e-01,4.383931317830797902e-13
9.999999999759118241e-01,4.340306131643902357e-13
9.999999999761454150e-01,4.297115066507633570e-13
9.999999999763766745e-01,4.254353802415640538e-13
9.999999999766056025e-01,4.212018062350393049e-13
9.999999999768324210e-01,4.170103611855867467e-13
9.999999999770570192e-01,4.128606258613595469e-13
9.999999999772793968e-01,4.087521852023530754e-13
9.999999999774996651e-01,4.046846282789066810e-13
9.999999999777178239e-01,4.006575482505679653e-13
9.999999999779337623e-01,3.966705423254174483e-13
9.999999999781477023e-01,3.927232117197980898e-13
9.999999999783595328e-01,3.888151616183885783e-13
9.999999999785693650e-01,3.849460011347596795e-13
9.999999999787770877e-01,3.811153432722366378e-13
9.999999999789829230e-01,3.773228048852098031e-13
9.999999999791866490e-01,3.735680066408272922e-13
9.999999999793883765e-01,3.698505729810166248e-13
9.999999999795882166e-01,3.661701320849635206e-13
9.999999999797861694e-01,3.625263158318847322e-13
9.999999999799821238e-01,3.589187597642250209e-13
9.999999999801761907e-01,3.553471030512182958e-13
9.999999999803683703e-01,3.518109884527618231e-13
9.999999999805586626e-01,3.483100622837248268e-13
9.999999999807471784e-01,3.448439743785378480e-13
9.999999999809338069e-01,3.414123780561835772e-13
9.999999999811186591e-01,3.380149300855368055e-13
9.999999999813017348e-01,3.346512906509989679e-13
9.999999999814830343e-01,3.313211233185494570e-13
9.999999999816625573e-01,3.280240950020604298e-13
9.999999999818404151e-01,3.247598759299964264e-13
9.999999999820164964e-01,3.215281396124444268e-13
9.999999999821908014e-01,3.183285628084245159e-13
9.999999999823634411e-01,3.151608254935970727e-13
9.999999999825345265e-01,3.120246108282208819e-13
9.999999999827038355e-01,3.089196051254767200e-13
9.999999999828715902e-01,3.058454978201052759e-13
9.999999999830375685e-01,3.028019814373130049e-13
9.999999999832021036e-01,2.997887515620536074e-13
9.999999999833649733e-01,2.968055068085494227e-13
9.999999999835262887e-01,2.938519487901602236e-13
9.999999999836859388e-01,2.909277820895500372e-13
9.999999999838441456e-01,2.880327142291108938e-13
9.999999999840007980e-01,2.851664556417410464e-13
9.999999999841560072e-01,2.823287196418544710e-13
9.999999999843095511e-01,2.795192223967184326e-13
9.999999999844617626e-01,2.767376828980755961e-13
9.999999999846124199e-01,2.739838229340104947e-13
9.999999999847616339e-01,2.712573670611528993e-13
9.999999999849094046e-01,2.685580425771014621e-13
9.999999999850557320e-01,2.658855794931590687e-13
9.999999999852006161e-01,2.632397105073398604e-13
9.999999999853441679e-01,2.606201709776064275e-13
9.999999999854862764e-01,2.580266988954308774e-13
9.999999999856270527e-01,2.554590348595618393e-13
9.999999999857663857e-01,2.529169220500906561e-13
9.999999999859043864e-01,2.504001062027743525e-13
9.999999999860410549e-01,2.479083355835826157e-13
9.999999999861765021e-01,2.454413609635297748e-13
9.999999999863105060e-01,2.429989355937572470e-13
9.999999999864432887e-01,2.405808151808292415e-13
9.999999999865747391e-01,2.381867578623256809e-13
9.999999999867049683e-01,2.358165241826271244e-13
9.999999999868338652e-01,2.334698770689743922e-13
9.999999999869615408e-01,2.311465818077666401e-13
9.999999999870879952e-01,2.288464060210613317e-13
9.999999999872132284e-01,2.265691196433582514e-13
9.999999999873372403e-01,2.243144948985653973e-13
9.999999999874600309e-01,2.220823062772262453e-13
9.999999999875816004e-01,2.198723305139735994e-13
9.999999999877020596e-01,2.176843465651763285e-13
9.999999999878214085e-01,2.155181355868554513e-13
9.999999999879394252e-01,2.133734809127734426e-13
9.999999999880564427e-01,2.112501680327724158e-13
9.999999999881722390e-01,2.091479845713276329e-13
9.999999999882870361e-01,2.070667202662844591e-13
9.999999999884006119e-01,2.050061669478516913e-13
9.999999999885130775e-01,2.029661185177594238e-13
9.999999999886245439e-01,2.009463709286540519e-13
9.999999999887347890e-01,1.989467221636974957e-13
9.999999999888441460e-01,1.969669722163416905e-13
9.999999999889522817e-01,1.950069230703459697e-13
9.999999999890594182e-01,1.930663786799521445e-13
9.999999999891655555e-01,1.911451449502838732e-13
9.999999999892706937e-01,1.892430297179416920e-13
9.999999999893747216e-01,1.873598427317630136e-13
9.999999999894777503e-01,1.854953956338153249e-13
9.999999999895797798e-01,1.836495019405372617e-13
9.999999999896809211e-01,1.818219770240947080e-13
9.999999999897809522e-01,1.800126380939215769e-13
9.999999999898800951e-01,1.782213041784191720e-13
9.999999999899782388e-01,1.764477961068756210e-13
9.999999999900754943e-01,1.746919364915271289e-13
9.999999999901717507e-01,1.729535497098235009e-13
9.999999999902671188e-01,1.712324618868692854e-13
9.999999999903614878e-01,1.695285008780155697e-13
9.999999999904549686e-01,1.678414962516614750e-13
9.999999999905475612e-01,1.661712792721902994e-13
9.999999999906392656e-01,1.645176828831000874e-13
9.999999999907300818e-01,1.628805416903010841e-13
9.999999999908200099e-01,1.612596919455568759e-13
9.999999999909090498e-01,1.596549715301244502e-13
9.999999999909972015e-01,1.580662199385228715e-13
9.999999999910845760e-01,1.564932782624865628e-13
9.999999999911710624e-01,1.549359891750774700e-13
9.999999999912566606e-01,1.533941969149358903e-13
9.999999999913414817e-01,1.518677472707078267e-13
9.999999999914254145e-01,1.503564875656271380e-13
9.999999999915086812e-01,1.488602666422293323e-13
9.999999999915910598e-01,1.473789348472500434e-13
9.999999999916725502e-01,1.459123440166416464e-13
9.999999999917533744e-01,1.444603474607601411e-13
9.999999999918333105e-01,1.430227999496993824e-13
9.999999999919125804e-01,1.415995576987503415e-13
9.999999999919910731e-01,1.401904783540364664e-13
9.999999999920686777e-01,1.387954209782606439e-13
9.999999999921457272e-01,1.374142460366150333e-13
9.999999999922218885e-01,1.360468153828302694e-13
9.999999999922973837e-01,1.346929922453444214e-13
9.999999999923721017e-01,1.333526412136384572e-13
9.999999999924460425e-01,1.320256282246787671e-13
9.999999999925193173e-01,1.307118205495141007e-13
9.999999999925919258e-01,1.294110867800051853e-13
9.999999999926637573e-01,1.281232968156686461e-13
9.999999999927349226e-01,1.268483218506782196e-13
9.999999999928054217e-01,1.255860343609694395e-13
9.999999999928752548e-01,1.243363080914897266e-13
9.999999999929444217e-01,1.230990180435755285e-13
9.999999999930128114e-01,1.218740404624375019e-13
9.999999999930806460e-01,1.206612528247965760e-13
9.999999999931477035e-01,1.194605338266168247e-13
9.999999999932142059e-01,1.182717633709776828e-13
9.999999999932800421e-01,1.170948225560670541e-13
9.999999999933452122e-01,1.159295936632765040e-13
9.999999999934098271e-01,1.147759601454405428e-13
9.999999999934737760e-01,1.136338066151679464e-13
9.999999999935370587e-01,1.125030188333053283e-13
9.999999999935997863e-01,1.113834836975159103e-13
9.999999999936618478e-01,1.102750892309554939e-13
9.999999999937233541e-01,1.091777245710853774e-13
9.999999999937843054e-01,1.080912799585725656e-13
9.999999999938445905e-01,1.070156467263163485e-13
9.999999999939043205e-01,1.059507172885840082e-13
9.999999999939634954e-01,1.048963851302391060e-13
9.999999999940220041e-01,1.038525447961000514e-13
9.999999999940800688e-01,1.028190918803818246e-13
9.999999999941374673e-01,1.017959230162575787e-13
9.999999999941944218e-01,1.007829358655244867e-13
9.999999999942507101e-01,9.978002910835725844e-14
9.999999999943065543e-01,9.878710243318580588e-14
9.999999999943617324e-01,9.780405652665186978e-14
9.999999999944164664e-01,9.683079306368005036e-14
9.999999999944706452e-01,9.586721469764726256e-14
9.999999999945242690e-01,9.491322505063767844e-14
9.999999999945774487e-01,9.396872870380736560e-14
9.999999999946300733e-01,9.303363118784414415e-14
9.999999999946821427e-01,9.210783897350942211e-14
9.999999999947337681e-01,9.119125946229399286e-14
9.999999999947848384e-01,9.028380097714697578e-14
9.999999999948354645e-01,8.938537275331013599e-14
9.999999999948856466e-01,8.849588492924337128e-14
9.999999999949351626e-01,8.761524853762778503e-14
9.999999999949843454e-01,8.674337549647725590e-14
9.999999999950330842e-01,8.588017860031942732e-14
9.999999999950812679e-01,8.502557151147731773e-14
9.999999999951290075e-01,8.417946875143732684e-14
9.999999999951761920e-01,8.334178569229109199e-14
9.999999999952230434e-01,8.251243854828052741e-14
9.999999999952694507e-01,8.169134436740926669e-14
9.999999999953153029e-01,8.087842102314909674e-14
9.999999999953608221e-01,8.007358720622936724e-14
9.999999999954057861e-01,7.927676241649600920e-14
9.999999999954504171e-01,7.848786695486916750e-14
9.999999999954944929e-01,7.770682191536356354e-14
9.999999999955382357e-01,7.693354917719978527e-14
9.999999999955815344e-01,7.616797139699379425e-14
9.999999999956243890e-01,7.541001200101327771e-14
9.999999999956669106e-01,7.465959517752745218e-14
9.999999999957089880e-01,7.391664586921671962e-14
9.999999999957506214e-01,7.318108976566860591e-14
9.999999999957918106e-01,7.245285329594829416e-14
9.999999999958326669e-01,7.173186362123274639e-14
9.999999999958730790e-01,7.101804862753346803e-14
9.999999999959131580e-01,7.031133691847660046e-14
9.999999999959527930e-01,6.961165780816468907e-14
9.999999999959920949e-01,6.891894131410970126e-14
9.999999999960310637e-01,6.823311815022637648e-14
9.999999999960695884e-01,6.755411971990999072e-14
9.999999999961076691e-01,6.688187810916848301e-14
9.999999999961454167e-01,6.621632607983255917e-14
9.999999999961828312e-01,6.555739706283328427e-14
9.999999999962199126e-01,6.490502515153719247e-14
9.999999999962566610e-01,6.425914509516177232e-14
9.999999999962929653e-01,6.361969229224244891e-14
9.999999999963289365e-01,6.298660278417397140e-14
9.999999999963645747e-01,6.235981324881583075e-14
9.999999999963998798e-01,6.173926099415253179e-14
9.999999999964348518e-01,6.112488395203013852e-14
9.999999999964693798e-01,6.051662067194196878e-14
9.999999999965036857e-01,5.991441031488495804e-14
9.999999999965376585e-01,5.931819264727711279e-14
9.999999999965711872e-01,5.872790803492755866e-14
9.999999999966044939e-01,5.814349743707469580e-14
9.999999999966374675e-01,5.756490240048323472e-14
9.999999999966701081e-01,5.699206505359185812e-14
9.999999999967024156e-01,5.642492810073150790e-14
9.999999999967343900e-01,5.586343481638880123e-14
9.999999999967661424e-01,5.530752903953490950e-14
9.999999999967974507e-01,5.475715516801047800e-14
9.999999999968286479e-01,5.421225815295883642e-14
9.999999999968594011e-01,5.367278349332618053e-14
9.999999999968898212e-01,5.313867723040491402e-14
9.999999999969201303e-01,5.260988594243902635e-14
9.999999999969498843e-01,5.208635673928293646e-14
9.999999999969795272e-01,5.156803725710627339e-14
9.999999999970089481e-01,5.105487565316222016e-14
9.999999999970379250e-01,5.054682060059704889e-14
9.999999999970666797e-01,5.004382128331864365e-14
9.999999999970951015e-01,4.954582739091586394e-14
9.999999999971234121e-01,4.905278911362152891e-14
9.999999999971512787e-01,4.856465713733601780e-14
9.999999999971789233e-01,4.808138263868995985e-14
9.999999999972063458e-01,4.760291728016299024e-14
9.999999999972334352e-01,4.712921320525097994e-14
9.999999999972603026e-01,4.666022303367469019e-14
9.999999999972869480e-01,4.619589985664609588e-14
9.999999999973132603e-01,4.573619723217186745e-14
9.999999999973393505e-01,4.528106918041026816e-14
9.999999999973651077e-01,4.483047017907402609e-14
9.999999999973907538e-01,4.438435515887275657e-14
9.999999999974160669e-01,4.394267949901017564e-14
9.999999999974411580e-01,4.350539902271658517e-14
9.999999999974659159e-01,4.307246999283229934e-14
9.999999999974905629e-01,4.264384910743473623e-14
9.999999999975149878e-01,4.221949349550312860e-14
9.999999999975390796e-01,4.179936071263529944e-14
9.999999999975629494e-01,4.138340873679823241e-14
9.999999999975865972e-01,4.097159596412667432e-14
9.999999999976100229e-01,4.056388120476373669e-14
9.999999999976332266e-01,4.016022367873688238e-14
9.999999999976562082e-01,3.976058301188380610e-14
9.999999999976789677e-01,3.936491923181006505e-14
9.999999999977015053e-01,3.897319276389276630e-14
9.999999999977238208e-01,3.858536442732396243e-14
9.999999999977459142e-01,3.820139543118784812e-14
9.999999999977677856e-01,3.782124737058525697e-14
9.999999999977895460e-01,3.744488222278857040e-14
9.999999999978109733e-01,3.707226234344026639e-14
9.999999999978321785e-01,3.670335046278935244e-14
9.999999999978532728e-01,3.633810968196029330e-14
9.999999999978741450e-01,3.597650346926411437e-14
9.999999999978947951e-01,3.561849565654589368e-14
9.999999999979151122e-01,3.526405043556365048e-14
9.999999999979354293e-01,3.491313235441086739e-14
9.999999999979555243e-01,3.456570631396691922e-14
9.999999999979752863e-01,3.422173756438808716e-14
9.999999999979949372e-01,3.388119170163322598e-14
9.999999999980144771e-01,3.354403466401926923e-14
9.999999999980336840e-01,3.321023272881815262e-14
9.999999999980527798e-01,3.287975250888058410e-14
9.999999999980717647e-01,3.255256094929798834e-14
9.999999999980904164e-01,3.222862532409773492e-14
9.999999999981089571e-01,3.190791323296667714e-14
9.999999999981273868e-01,3.159039259801402027e-14
9.999999999981454835e-01,3.127603166055974258e-14
9.999999999981635801e-01,3.096479897795941126e-14
9.999999999981813437e-01,3.065666342046062224e-14
9.999999999981989962e-01,3.035159416808622331e-14
9.999999999982165377e-01,3.004956070755520705e-14
9.999999999982338572e-01,2.975053282922773018e-14
9.999999999982509546e-01,2.945448062408477345e-14
9.999999999982679411e-01,2.916137448073794227e-14
9.999999999982848164e-01,2.887118508246470022e-14
9.999999999983014698e-01,2.858388340427946738e-14
9.999999999983179011e-01,2.829944071002760191e-14
9.999999999983343324e-01,2.801782854951244748e-14
9.999999999983504306e-01,2.773901875565088389e-14
9.999999999983665289e-01,2.746298344165326607e-14
9.999999999983822940e-01,2.718969499823732516e-14
9.999999999983980592e-01,2.691912609086390837e-14
9.999999999984136023e-01,2.665124965700413445e-14
9.999999999984290344e-01,2.638603890343373019e-14
9.999999999984442445e-01,2.612346730355048362e-14
9.999999999984593435e-01,2.586350859472402483e-14
9.999999999984743315e-01,2.560613677566642948e-14
9.999999999984892085e-01,2.535132610383265706e-14
9.999999999985038635e-01,2.509905109284684170e-14
9.999999999985184074e-01,2.484928650995059539e-14
9.999999999985327293e-01,2.460200737348208298e-14
9.999999999985469401e-01,2.435718895037480623e-14
9.999999999985611510e-01,2.411480675368494449e-14
9.999999999985751398e-01,2.387483654014305862e-14
9.999999999985889065e-01,2.363725430772693011e-14
9.999999999986026733e-01,2.340203629326358483e-14
9.999999999986162180e-01,2.316915897005006325e-14
9.999999999986296517e-01,2.293859904550133709e-14
9.999999999986429744e-01,2.271033345882150033e-14
9.999999999986560750e-01,2.248433937869526562e-14
9.999999999986691757e-01,2.226059420100534162e-14
9.999999999986820542e-01,2.203907554657248534e-14
9.999999999986949328e-01,2.181976125891491626e-14
9.999999999987075894e-01,2.160262940203471589e-14
9.999999999987201349e-01,2.138765825822157269e-14
9.999999999987325694e-01,2.117482632588152134e-14
9.999999999987448929e-01,2.096411231738722736e-14
9.999999999987571053e-01,2.075549515694666161e-14
9.999999999987690957e-01,2.054895397849748861e-14
9.999999999987810861e-01,2.034446812361793243e-14
9.999999999987929655e-01,2.014201713946140954e-14
9.999999999988046229e-01,1.994158077671169402e-14
9.999999999988162802e-01,1.974313898755549455e-14
9.999999999988277155e-01,1.954667192367960285e-14
9.999999999988391508e-01,1.935215993428362998e-14
9.999999999988504751e-01,1.915958356411538299e-14
9.999999999988615773e-01,1.896892355152573267e-14
9.999999999988726795e-01,1.878016082654016109e-14
9.999999999988835597e-01,1.859327650895352681e-14
9.999999999988944399e-01,1.840825190643975216e-14
9.999999999989052091e-01,1.822506851268302758e-14
9.999999999989158672e-01,1.804370800552756676e-14
9.999999999989263033e-01,1.786415224514318948e-14
9.999999999989367394e-01,1.768638327221303041e-14
9.999999999989470645e-01,1.751038330613541278e-14
9.999999999989572785e-01,1.733613474324624178e-14
9.999999999989674926e-01,1.716362015505896123e-14
9.999999999989774846e-01,1.699282228651962484e-14
9.999999999989873656e-01,1.682372405428301421e-14
9.999999999989972466e-01,1.665630854500221486e-14
9.999999999990070165e-01,1.649055901363768343e-14
9.999999999990166755e-01,1.632645888178307971e-14
9.999999999990262234e-01,1.616399173600546226e-14
9.999999999990356603e-01,1.600314132620543597e-14
9.999999999990449862e-01,1.584389156399019581e-14
9.999999999990543120e-01,1.568622652106507417e-14
9.999999999990634159e-01,1.553013042764100741e-14
9.999999999990726307e-01,1.537558767085568123e-14
9.999999999990816235e-01,1.522258279321370971e-14
9.999999999990905053e-01,1.507110049103898168e-14
9.999999999990992761e-01,1.492112561294469977e-14
9.999999999991081578e-01,1.477264315831849288e-14
9.999999999991167066e-01,1.462563827582059231e-14
9.999999999991253663e-01,1.448009626190008217e-14
9.999999999991338040e-01,1.433600255932273981e-14
9.999999999991422417e-01,1.419334275571569002e-14
9.999999999991505684e-01,1.405210258212640852e-14
9.999999999991588950e-01,1.391226791159436001e-14
9.999999999991669997e-01,1.377382475773860733e-14
9.999999999991751043e-01,1.363675927335946561e-14
9.999999999991830979e-01,1.350105774905211552e-14
9.999999999991909805e-01,1.336670661183694509e-14
9.999999999991988631e-01,1.323369242380061533e-14
9.999999999992067456e-01,1.310200188075255591e-14
9.999999999992144062e-01,1.297162181089484635e-14
9.999999999992220667e-01,1.284253917350344406e-14
9.999999999992296162e-01,1.271474105762532693e-14
9.999999999992370547e-01,1.258821468078583113e-14
9.999999999992444932e-01,1.246294738771070907e-14
9.999999999992518207e-01,1.233892664906085648e-14
9.999999999992591482e-01,1.221614006017788156e-14
9.999999999992662536e-01,1.209457533984477135e-14
9.999999999992734701e-01,1.197422032905631951e-14
9.999999999992804645e-01,1.185506298980348218e-14
9.999999999992874589e-01,1.173709140386982395e-14
9.999999999992943422e-01,1.162029377163828527e-14
9.999999999993012256e-01,1.150465841091230714e-14
9.999999999993081090e-01,1.139017375574618547e-14
9.999999999993147703e-01,1.127682835528876665e-14
9.999999999993214317e-01,1.116461087263858791e-14
9.999999999993279820e-01,1.105351008370882798e-14
9.999999999993345323e-01,1.094351487610593499e-14
9.999999999993409716e-01,1.083461424801705965e-14
9.999999999993474109e-01,1.072679730711011336e-14
9.999999999993537392e-01,1.062005326944476467e-14
9.999999999993600674e-01,1.051437145839275372e-14
9.999999999993662847e-01,1.040974130357122300e-14
9.999999999993723909e-01,1.030615233978438776e-14
9.999999999993784972e-01,1.020359420597727939e-14
9.999999999993844924e-01,1.010205664419983839e-14
9.999999999993904876e-01,1.000152949857989647e-14
9.999999999993964828e-01,9.902002714308518331e-15
9.999999999994023669e-01,9.803466336633337881e-15
9.999999999994081401e-01,9.705910509863269779e-15
9.999999999994139133e-01,9.609325476383184292e-15
9.999999999994195754e-01,9.513701575676940936e-15
9.999999999994252375e-01,9.419029243362261331e-15
9.999999999994307887e-01,9.325299010233116750e-15
9.999999999994363398e-01,9.232501501313041392e-15
9.999999999994417799e-01,9.140627434917818894e-15
9.999999999994472200e-01,9.049667621726191566e-15
9.999999999994525490e-01,8.959612963861806160e-15
9.999999999994578781e-01,8.870454453982301976e-15
9.999999999994632072e-01,8.782183174378800902e-15
9.999999999994684252e-01,8.694790296084316305e-15
9.999999999994735322e-01,8.608267077989911697e-15
9.999999999994786393e-01,8.522604865970806934e-15
9.999999999994837463e-01,8.437795092021124020e-15
9.999999999994887423e-01,8.353829273396073449e-15
9.999999999994937383e-01,8.270699011764465157e-15
9.999999999994986233e-01,8.188395992367858528e-15
9.999999999995035083e-01,8.106911983189276548e-15
9.999999999995083932e-01,8.026238834130179337e-15
9.999999999995131672e-01,7.946368476194469579e-15
9.999999999995178301e-01,7.867292920682349257e-15
9.999999999995224931e-01,7.789004258390479380e-15
9.999999999995271560e-01,7.711494658821252630e-15
9.999999999995318190e-01,7.634756369399885208e-15
9.999999999995363709e-01,7.558781714698248692e-15
9.999999999995408118e-01,7.483563095668026248e-15
9.999999999995452526e-01,7.409092988879906767e-15
9.999999999995496935e-01,7.335363945771393377e-15
9.999999999995540234e-01,7.262368591902118741e-15
9.999999999995584643e-01,7.190099626215512276e-15
9.999999999995626832e-01,7.118549820309359405e-15
9.999999999995670130e-01,7.047712017712110028e-15
9.999999999995712319e-01,6.977579133167380105e-15
9.999999999995753397e-01,6.908144151925579805e-15
9.999999999995794475e-01,6.839400129041594586e-15
9.999999999995835553e-01,6.771340188680932334e-15
9.999999999995875521e-01,6.703957523431316789e-15
9.999999999995916600e-01,6.637245393622101750e-15
9.999999999995955458e-01,6.571197126650434759e-15
9.999999999995995426e-01,6.505806116313204730e-15
9.999999999996034283e-01,6.441065822147032788e-15
9.999999999996072031e-01,6.376969768773437260e-15
9.999999999996110889e-01,6.313511545251445500e-15
9.999999999996148636e-01,6.250684804436620744e-15
9.999999999996186384e-01,6.188483262345608616e-15
9.999999999996223021e-01,6.126900697528302452e-15
9.999999999996259659e-01,6.065930950444955581e-15
9.999999999996296296e-01,6.005567922850369674e-15
9.999999999996331823e-01,5.945805577184189675e-15
9.999999999996367350e-01,5.886637935966432033e-15
9.999999999996402877e-01,5.828059081200286233e-15
9.999999999996438405e-01,5.770063153779603733e-15
9.999999999996472821e-01,5.712644352903116678e-15
9.999999999996507238e-01,5.655796935494488663e-15
9.999999999996540545e-01,5.599515215627302187e-15
9.999999999996574962e-01,5.543793563957009379e-15
9.999999999996608269e-01,5.488626407157308236e-15
9.999999999996640465e-01,5.434008227362940983e-15
9.999999999996673772e-01,5.379933561618023912e-15
9.999999999996705968e-01,5.326397001329167990e-15
9.999999999996738165e-01,5.273393191724744680e-15
9.999999999996769251e-01,5.220916831319523910e-15
9.999999999996801447e-01,5.168962671383881129e-15
9.999999999996832534e-01,5.117525515419418580e-15
9.999999999996862510e-01,5.066600218638686295e-15
9.999999999996893596e-01,5.016181687450823481e-15
9.999999999996923572e-01,4.966264878952300688e-15
9.999999999996953548e-01,4.916844800422022799e-15
9.999999999996983524e-01,4.867916508822530695e-15
9.999999999997012390e-01,4.819475110305088863e-15
9.999999999997041256e-01,4.771515759720421237e-15
9.999999999997070121e-01,4.724033660134293807e-15
9.999999999997097877e-01,4.677024062347241107e-15
9.999999999997126743e-01,4.630482264420097939e-15
9.999999999997154498e-01,4.584403611203226116e-15
9.999999999997182254e-01,4.538783493871113349e-15
9.999999999997210010e-01,4.493617349461587761e-15
9.999999999997236655e-01,4.448900660418965656e-15
9.999999999997263300e-01,4.404628954142722111e-15
9.999999999997289946e-01,4.360797802539693294e-15
9.999999999997316591e-01,4.317402821581359042e-15
9.999999999997343236e-01,4.274439670865544648e-15
9.999999999997368771e-01,4.231904053181842907e-15
9.999999999997394307e-01,4.189791714082308914e-15
9.999999999997419842e-01,4.148098441455488583e-15
9.999999999997444267e-01,4.106820065105312863e-15
9.999999999997469802e-01,4.065952456334161089e-15
9.999999999997494227e-01,4.025491527529493914e-15
9.999999999997518652e-01,3.985433231755474228e-15
9.999999999997543076e-01,3.945773562347787680e-15
9.999999999997566391e-01,3.906508552513060690e-15
9.999999999997589706e-01,3.867634274932270883e-15
9.999999999997613020e-01,3.829146841367537008e-15
9.999999999997636335e-01,3.791042402273664101e-15
9.999999999997659650e-01,3.753317146412716307e-15
9.999999999997682965e-01,3.715967300472988383e-15
9.999999999997705169e-01,3.678989128691743224e-15
9.999999999997727373e-01,3.642378932481199501e-15
9.999999999997749578e-01,3.606133050059002388e-15
9.999999999997770672e-01,3.570247856081613079e-15
9.999999999997792877e-01,3.534719761281859547e-15
9.999999999997813971e-01,3.499545212110072674e-15
9.999999999997835065e-01,3.464720690378315106e-15
9.999999999997856159e-01,3.430242712908886533e-15
9.999999999997877254e-01,3.396107831185584452e-15
9.999999999997898348e-01,3.362312631008929748e-15
9.999999999997918332e-01,3.328853732154821845e-15
9.999999999997938316e-01,3.295727788036109492e-15
9.999999999997958300e-01,3.262931485368239166e-15
9.999999999997979394e-01,3.230461543837532752e-15
9.999999999997998268e-01,3.198314715773224141e-15
9.999999999998018252e-01,3.166487785822766847e-15
9.999999999998037126e-01,3.134977570629951933e-15
9.999999999998055999e-01,3.103780918516648388e-15
9.999999999998074873e-01,3.072894709167699348e-15
9.999999999998093747e-01,3.042315853318516611e-15
9.999999999998112621e-01,3.012041292446440382e-15
9.999999999998130384e-01,2.982067998464518855e-15
9.999999999998149258e-01,2.952392973418767457e-15
9.999999999998167022e-01,2.923013249188437599e-15
9.999999999998184785e-01,2.893925887188848431e-15
9.999999999998202549e-01,2.865127978077796876e-15
9.999999999998220312e-01,2.836616641464279023e-15
9.999999999998236966e-01,2.808389025620512114e-15
9.999999999998254729e-01,2.780442307196822465e-15
9.999999999998271383e-01,2.752773690938971755e-15
9.999999999998288036e-01,2.725380409408890794e-15
9.999999999998304689e-01,2.698259722707602788e-15
9.999999999998321343e-01,2.671408918201293749e-15
9.999999999998337996e-01,2.644825310250109614e-15
9.999999999998353539e-01,2.618506239939263933e-15
9.999999999998370193e-01,2.592449074813400395e-15
9.999999999998385736e-01,2.566651208613023755e-15
9.999999999998401279e-01,2.541110061013934732e-15
9.999999999998416822e-01,2.515823077369255933e-15
9.999999999998432365e-01,2.490787728453653560e-15
9.999999999998447908e-01,2.466001510210653039e-15
9.999999999998462341e-01,2.441461943501933894e-15
9.999999999998477884e-01,2.417166573859466496e-15
9.999999999998492317e-01,2.393112971240121496e-15
9.999999999998506750e-01,2.369298729782371711e-15
9.999999999998521183e-01,2.345721467565929360e-15
9.999999999998535616e-01,2.322378826373266711e-15
9.999999999998550049e-01,2.299268471453850401e-15
9.999999999998564482e-01,2.276388091290710396e-15
9.999999999998577804e-01,2.253735397369013843e-15
9.999999999998592237e-01,2.231308123947427534e-15
9.999999999998605560e-01,2.209104027831265973e-15
9.999999999998618883e-01,2.187120888148228075e-15
9.999999999998632205e-01,2.165356506126351757e-15
9.999999999998645528e-01,2.143808704873877173e-15
9.999999999998658851e-01,2.122475329161753819e-15
9.999999999998672173e-01,2.101354245207864595e-15
9.999999999998685496e-01,2.080443340463690990e-15
9.999999999998697708e-01,2.059740523403105046e-15
9.999999999998711031e-01,2.039243723312963860e-15
9.999999999998723244e-01,2.018950890086230028e-15
9.999999999998735456e-01,1.998859994016719497e-15
9.999999999998747668e-01,1.978969025596167496e-15
9.999999999998759881e-01,1.959275995313327357e-15
9.999999999998772093e-01,1.939778933454806013e-15
9.999999999998784306e-01,1.920475889908135126e-15
9.999999999998795408e-01,1.901364933966804906e-15
9.999999999998807620e-01,1.882444154136959267e-15
9.999999999998818723e-01,1.863711657946420491e-15
9.999999999998830935e-01,1.845165571755220615e-15
9.999999999998842037e-01,1.826804040568276548e-15
9.999999999998853140e-01,1.808625227849928479e-15
9.999999999998864242e-01,1.790627315340065866e-15
9.999999999998875344e-01,1.772808502872473477e-15
9.999999999998886446e-01,1.755167008194594026e-15
9.999999999998897549e-01,1.737701066789344418e-15
9.999999999998907541e-01,1.720408931698702189e-15
9.999999999998918643e-01,1.703288873348798281e-15
9.999999999998928635e-01,1.686339179377121400e-15
9.999999999998939737e-01,1.669558154461075072e-15
9.999999999998949729e-01,1.652944120148483386e-15
9.999999999998959721e-01,1.636495414689781341e-15
9.999999999998970823e-01,1.620210392871639750e-15
9.999999999998979705e-01,1.604087425852597385e-15
9.999999999998989697e-01,1.588124900999980755e-15
9.999999999998999689e-01,1.572321221728675132e-15
9.999999999999009681e-01,1.556674807341503874e-15
9.999999999999018563e-01,1.541184092870963597e-15
9.999999999999028555e-01,1.525847528922876486e-15
9.999999999999038547e-01,1.510663581521263158e-15
9.999999999999047429e-01,1.495630731954978441e-15
9.999999999999057421e-01,1.480747476625874977e-15
9.999999999999066302e-01,1.466012326898259176e-15
9.999999999999075184e-01,1.451423808950169047e-15
9.999999999999084066e-01,1.436980463625812632e-15
9.999999999999092948e-01,1.422680846289685937e-15
9.999999999999101830e-01,1.408523526682139793e-15
9.999999999999110711e-01,1.394507088776181687e-15
9.999999999999119593e-01,1.380630130636004796e-15
9.999999999999127365e-01,1.366891264276625968e-15
9.999999999999136246e-01,1.353289115525117596e-15
9.999999999999145128e-01,1.339822323883219400e-15
9.999999999999152900e-01,1.326489542391126021e-15
9.999999999999161782e-01,1.313289437492915625e-15
9.999999999999169553e-01,1.300220688903032634e-15
9.999999999999177325e-01,1.287281989474290985e-15
9.999999999999185096e-01,1.274472045067184923e-15
9.999999999999193978e-01,1.261789574420320963e-15
9.999999999999201750e-01,1.249233309022409629e-15
9.999999999999208411e-01,1.236801992985262399e-15
9.999999999999217293e-01,1.224494382918231475e-15
9.999999999999223954e-01,1.212309247803894966e-15
9.999999999999231726e-01,1.200245368874826563e-15
9.999999999999239497e-01,1.188301539491744729e-15
9.999999999999247269e-01,1.176476565022876341e-15
9.999999999999253930e-01,1.164769262724347433e-15
9.999999999999261702e-01,1.153178461622019719e-15
9.999999999999268363e-01,1.141703002394253635e-15
9.999999999999275024e-01,1.130341737255999233e-15
9.999999999999282796e-01,1.119093529844044332e-15
9.999999999999289457e-01,1.107957255103239867e-15
9.999999999999296119e-01,1.096931799174101611e-15
9.999999999999303890e-01,1.086016059281286543e-15
9.999999999999310552e-01,1.075208943623342234e-15
9.999999999999317213e-01,1.064509371263549407e-15
9.999999999999323874e-01,1.053916272021698306e-15
9.999999999999329425e-01,1.043428586367169643e-15
9.999999999999337197e-01,1.033045265312854897e-15
9.999999999999342748e-01,1.022765270310280013e-15
9.999999999999349409e-01,1.012587573145772971e-15
9.999999999999356071e-01,1.002511155837519013e-15
9.999999999999361622e-01,9.925350105338575382e-16
9.999999999999368283e-01,9.826581394123735838e-16
9.999999999999374944e-01,9.728795545801402465e-16
9.999999999999380496e-01,9.631982779749485651e-16
9.999999999999387157e-01,9.536133412673856249e-16
9.999999999999392708e-01,9.441237857640894450e-16
9.999999999999398259e-01,9.347286623117651164e-16
9.999999999999404920e-01,9.254270312022915404e-16
9.999999999999410472e-01,9.162179620787688839e-16
9.999999999999416023e-01,9.071005338423722499e-16
9.999999999999421574e-01,8.980738345603277009e-16
9.999999999999427125e-01,8.891369613746065386e-16
9.999999999999432676e-01,8.802890204116637414e-16
9.999999999999438227e-01,8.715291266930664325e-16
9.999999999999443778e-01,8.628564040468908975e-16
9.999999999999449329e-01,8.542699850201863373e-16
9.999999999999454880e-01,8.457690107921255233e-16
9.999999999999459321e-01,8.373526310881414288e-16
9.999999999999464873e-01,8.290200040949185924e-16
9.999999999999470424e-01,8.207702963761095419e-16
9.999999999999475975e-01,8.126026827890698360e-16
9.999999999999480416e-01,8.045163464022426336e-16
9.999999999999485967e-01,7.965104784134857548e-16
9.999999999999490408e-01,7.885842780692077195e-16
9.999999999999495959e-01,7.807369525841955170e-16
9.999999999999500400e-01,7.729677170624110978e-16
9.999999999999504841e-01,7.652757944184061353e-16
9.999999999999510392e-01,7.576604152996312563e-16
9.999999999999514833e-01,7.501208180095169755e-16
9.999999999999519273e-01,7.426562484312234845e-16
9.999999999999524825e-01,7.352659599522460606e-16
9.999999999999529265e-01,7.279492133897680179e-16
9.999999999999533706e-01,7.207052769166562860e-16
9.999999999999538147e-01,7.135334259883442592e-16
9.999999999999542588e-01,7.064329432702917958e-16
9.999999999999547029e-01,6.994031185662662250e-16
9.999999999999551470e-01,6.924432487473390473e-16
9.999999999999555911e-01,6.855526376814882838e-16
9.999999999999560352e-01,6.787305961640496382e-16
9.999999999999564793e-01,6.719764418487126649e-16
9.999999999999568123e-01,6.652894991793022468e-16
9.999999999999572564e-01,6.586690993222369166e-16
9.999999999999577005e-01,6.521145800995652151e-16
9.999999999999581446e-01,6.456252859228090551e-16
9.999999999999584777e-01,6.392005677273259580e-16
9.999999999999589217e-01,6.328397829074176513e-16
9.999999999999592548e-01,6.265422952520829690e-16
9.999999999999596989e-01,6.203074748813195026e-16
9.999999999999601430e-01,6.141346981831951804e-16
9.999999999999604761e-01,6.080233477514110120e-16
9.999999999999608091e-01,6.019728123235751873e-16
9.999999999999612532e-01,5.959824867200894306e-16
9.999999999999616973e-01,5.900517717835570876e-16
9.999999999999620304e-01,5.841800743189257405e-16
9.999999999999623634e-01,5.783668070340936728e-16
9.999999999999626965e-01,5.726113884811948541e-16
9.999999999999631406e-01,5.669132429984670893e-16
9.999999999999634737e-01,5.612718006526150801e-16
9.999999999999638067e-01,5.556864971818715294e-16
9.999999999999641398e-01,5.501567739395022759e-16
9.999999999999644729e-01,5.446820778379543506e-16
9.999999999999649170e-01,5.392618612935587008e-16
9.999999999999652500e-01,5.338955821717060330e-16
9.999999999999655831e-01,5.285827037326841173e-16
9.999999999999659162e-01,5.233226945779389050e-16
9.999999999999662492e-01,5.181150285969462264e-16
9.999999999999665823e-01,5.129591849146125180e-16
9.999999999999669154e-01,5.078546478391241149e-16
9.999999999999672484e-01,5.028009068104266467e-16
9.999999999999674705e-01,4.977974563491066541e-16
9.999999999999678035e-01,4.928437960058557779e-16
9.999999999999681366e-01,4.879394303114358766e-16
9.999999999999684697e-01,4.830838687270733811e-16
9.999999999999688027e-01,4.782766255954493391e-16
9.999999999999690248e-01,4.735172200920769873e-16
9.999999999999693578e-01,4.688051761772291594e-16
9.999999999999696909e-01,4.641400225483444337e-16
9.999999999999699130e-01,4.595212925928470396e-16
9.999999999999702460e-01,4.549485243414959892e-16
9.999999999999705791e-01,4.504212604221975679e-16
9.999999999999708011e-01,4.459390480142142267e-16
9.999999999999711342e-01,4.415014388029233101e-16
9.999999999999713562e-01,4.371079889349325972e-16
9.999999999999716893e-01,4.327582589737039659e-16
9.999999999999719114e-01,4.284518138556199054e-16
9.999999999999722444e-01,4.241882228464242440e-16
9.999999999999724665e-01,4.199670594981893428e-16
9.999999999999727995e-01,4.157879016066190980e-16
9.999999999999730216e-01,4.116503311688390151e-16
9.999999999999732436e-01,4.075539343416036402e-16
9.999999999999735767e-01,4.034983013998636132e-16
9.999999999999737987e-01,3.994830266958301960e-16
9.999999999999740208e-01,3.955077086183621988e-16
9.999999999999743538e-01,3.915719495528139957e-16
9.999999999999745759e-01,3.876753558412822591e-16
9.999999999999747979e-01,3.838175377431924484e-16
9.999999999999750200e-01,3.799981093963618180e-16
9.999999999999752420e-01,3.762166887783659415e-16
9.999999999999755751e-01,3.724728976683455666e-16
9.999999999999757971e-01,3.687663616091921240e-16
9.999999999999760192e-01,3.650967098700574089e-16
9.999999999999762412e-01,3.614635754093144905e-16
9.999999999999764633e-01,3.578665948378096131e-16
9.999999999999766853e-01,3.543054083825316011e-16
9.999999999999769074e-01,3.507796598506416758e-16
9.999999999999771294e-01,3.472889965938118636e-16
9.999999999999773515e-01,3.438330694729926443e-16
9.999999999999775735e-01,3.404115328234568477e-16
9.999999999999777955e-01,3.370240444202412846e-16
9.999999999999780176e-01,3.336702654439313345e-16
9.999999999999782396e-01,3.303498604467382014e-16
9.999999999999784617e-01,3.270624973189854401e-16
9.999999999999786837e-01,3.238078472558579263e-16
9.999999999999789058e-01,3.205855847245285936e-16
9.999999999999791278e-01,3.173953874316122504e-16
9.999999999999793499e-01,3.142369362908975211e-16
9.999999999999794609e-01,3.111099153914676944e-16
9.999999999999796829e-01,3.080140119660715432e-16
9.999999999999799050e-01,3.049489163598540117e-16
9.999999999999801270e-01,3.019143219993966299e-16
9.999999999999802380e-01,2.989099253620240204e-16
9.999999999999804601e-01,2.959354259454793457e-16
9.999999999999806821e-01,2.929905262378379421e-16
9.999999999999809042e-01,2.900749316877631715e-16
9.999999999999810152e-01,2.871883506750568135e-16
9.999999999999812372e-01,2.843304944814667752e-16
9.999999999999813483e-01,2.815010772618215363e-16
9.999999999999815703e-01,2.786998160154515430e-16
9.999999999999817923e-01,2.759264305578551976e-16
9.999999999999819034e-01,2.731806434927065729e-16
9.999999999999821254e-01,2.704621801840820361e-16
9.999999999999822364e-01,2.677707687290032543e-16
9.999999999999824585e-01,2.651061399302523084e-16
9.999999999999826805e-01,2.624680272694198163e-16
9.999999999999827915e-01,2.598561668802775742e-16
9.999999999999830136e-01,2.572702975223606402e-16
9.999999999999831246e-01,2.547101605548483963e-16
9.999999999999833467e-01,2.521754999107068711e-16
9.999999999999834577e-01,2.496660620710505139e-16
9.999999999999835687e-01,2.471815960398140898e-16
9.999999999999837907e-01,2.447218533186230223e-16
9.999999999999839018e-01,2.422865878819488111e-16
9.999999999999841238e-01,2.398755561525118557e-16
9.999999999999842348e-01,2.374885169768946095e-16
9.999999999999844569e-01,2.351252316014483381e-16
9.999999999999845679e-01,2.327854636483889078e-16
9.999999999999846789e-01,2.304689790921648799e-16
9.999999999999849010e-01,2.281755462360594525e-16
9.999999999999850120e-01,2.259049356889929206e-16
9.999999999999851230e-01,2.236569203426050837e-16
9.999999999999852340e-01,2.214312753485168479e-16
9.999999999999854561e-01,2.192277780958507961e-16
9.999999999999855671e-01,2.170462081889742913e-16
9.999999999999856781e-01,2.148863474254338292e-16
9.999999999999857891e-01,2.127479797741548418e-16
9.999999999999860112e-01,2.106308913538126359e-16
9.999999999999861222e-01,2.085348704114492087e-16
9.999999999999862332e-01,2.064597073013021931e-16
9.999999999999864553e-01,2.044051944638151177e-16
9.999999999999865663e-01,2.023711264049009169e-16
9.999999999999866773e-01,2.003572996753675251e-16
9.999999999999867883e-01,1.983635128505777897e-16
9.999999999999868994e-01,1.963895665103109854e-16
9.999999999999870104e-01,1.944352632187969668e-16
9.999999999999871214e-01,1.925004075049910221e-16
9.999999999999873435e-01,1.905848058430029734e-16
9.999999999999874545e-01,1.886882666327492537e-16
9.999999999999875655e-01,1.868106001807966030e-16
9.999999999999876765e-01,1.849516186813702177e-16
9.999999999999877875e-01,1.831111361975903977e-16
9.999999999999878986e-01,1.812889686428566621e-16
9.999999999999880096e-01,1.794849337624430322e-16
9.999999999999881206e-01,1.776988511152765281e-16
9.999999999999882316e-01,1.759305420558738072e-16
9.999999999999883427e-01,1.741798297164808597e-16
9.999999999999884537e-01,1.724465389893896322e-16
9.999999999999885647e-01,1.707304965094065054e-16
9.999999999999886757e-01,1.690315306365318181e-16
9.999999999999887867e-01,1.673494714387749020e-16
9.999999999999888978e-01,1.656841506751651977e-16
9.999999999999890088e-01,1.640354017789313492e-16
9.999999999999891198e-01,1.624030598408246104e-16
9.999999999999892308e-01,1.607869615926431644e-16
9.999999999999893419e-01,1.591869453908858413e-16
9.999999999999894529e-01,1.576028512005911926e-16
9.999999999999895639e-01,1.560345205793374450e-16
9.999999999999896749e-01,1.544817966613791979e-16
9.999999999999897859e-01,1.529445241419755178e-16
9.999999999999898970e-01,1.514225492618405781e-16
9.999999999999900080e-01,1.499157197917713239e-16
9.999999999999901190e-01,1.484238850174278055e-16
9.999999999999901190e-01,1.469468957242433792e-16
9.999999999999902300e-01,1.454846041825174793e-16
9.999999999999903411e-01,1.440368641326244759e-16
9.999999999999904521e-01,1.426035307703913003e-16
9.999999999999905631e-01,1.411844607326198501e-16
9.999999999999906741e-01,1.397795120827336901e-16
9.999999999999906741e-01,1.383885442965973651e-16
9.999999999999907851e-01,1.370114182484470660e-16
9.999999999999908962e-01,1.356479961969814092e-16
9.999999999999910072e-01,1.342981417715898730e-16
9.999999999999910072e-01,1.329617199586996616e-16
9.999999999999911182e-01,1.316385970882866762e-16
9.999999999999912292e-01,1.303286408204925147e-16
9.999999999999913403e-01,1.290317201323934255e-16
9.999999999999913403e-01,1.277477053049007788e-16
9.999999999999914513e-01,1.264764679097735568e-16
9.999999999999915623e-01,1.252178807967875557e-16
9.999999999999916733e-01,1.239718180810048959e-16
9.999999999999917843e-01,1.227381551301884126e-16
9.999999999999917843e-01,1.215167685523411040e-16
9.999999999999918954e-01,1.203075361833520771e-16
9.999999999999920064e-01,1.191103370747915378e-16
9.999999999999921174e-01,1.179250514818012588e-16
9.999999999999921174e-01,1.167515608511228507e-16
9.999999999999922284e-01,1.155897478092449546e-16
9.999999999999923395e-01,1.144394961506517538e-16
9.999999999999923395e-01,1.133006908262133074e-16
9.999999999999924505e-01,1.121732179316665303e-16
9.999999999999925615e-01,1.110569646962276152e-16
9.999999999999925615e-01,1.099518194713173006e-16
9.999999999999926725e-01,1.088576717193838206e-16
9.999999999999926725e-01,1.077744120028521102e-16
9.999999999999927836e-01,1.067019319731820824e-16
9.999999999999928946e-01,1.056401243600207927e-16
9.999999999999928946e-01,1.045888829604853937e-16
9.999999999999930056e-01,1.035481026285301036e-16
9.999999999999931166e-01,1.025176792644338088e-16
9.999999999999931166e-01,1.014975098043924621e-16
9.999999999999932276e-01,1.004874922102002391e-16
9.999999999999932276e-01,9.948752545905516304e-17
9.999999999999933387e-01,9.849750953344471249e-17
9.999999999999933387e-01,9.751734541114629417e-17
9.999999999999934497e-01,9.654693505532716205e-17
9.999999999999935607e-01,9.558618140472878126e-17
9.999999999999935607e-01,9.463498836396994033e-17
9.999999999999936717e-01,9.369326079392549545e-17
9.999999999999937828e-01,9.276090450221468008e-17
9.999999999999937828e-01,9.183782623378375744e-17
9.999999999999938938e-01,9.092393366156938329e-17
9.999999999999938938e-01,9.001913537727445539e-17
9.999999999999940048e-01,8.912334088221624230e-17
9.999999999999940048e-01,8.823646057827862951e-17
9.999999999999941158e-01,8.735840575895411083e-17
9.999999999999941158e-01,8.648908860046250881e-17
9.999999999999942268e-01,8.562842215297677074e-17
9.999999999999942268e-01,8.477632033191751873e-17
9.999999999999943379e-01,8.393269790934644173e-17
9.999999999999943379e-01,8.309747050544540204e-17
9.999999999999944489e-01,8.227055458006831442e-17
9.999999999999944489e-01,8.145186742439478812e-17
9.999999999999945599e-01,8.064132715264938002e-17
9.999999999999945599e-01,7.983885269391479615e-17
9.999999999999946709e-01,7.904436378402656776e-17
9.999999999999946709e-01,7.825778095753692529e-17
9.999999999999947820e-01,7.747902553977571452e-17
9.999999999999947820e-01,7.670801963897334927e-17
9.999999999999947820e-01,7.594468613847347239e-17
9.999999999999948930e-01,7.518894868902290041e-17
9.999999999999948930e-01,7.444073170112747510e-17
9.999999999999950040e-01,7.369996033750016244e-17
9.999999999999950040e-01,7.296656050556834081e-17
9.999999999999951150e-01,7.224045885006618755e-17
9.999999999999951150e-01,7.152158274570066377e-17
9.999999999999951150e-01,7.080986028988029990e-17
9.999999999999952260e-01,7.010522029553161871e-17
9.999999999999952260e-01,6.940759228397181408e-17
9.999999999999953371e-01,6.871690647786255904e-17
9.999999999999953371e-01,6.803309379423352951e-17
9.999999999999954481e-01,6.735608583756704004e-17
9.999999999999954481e-01,6.668581489295987702e-17
9.999999999999955591e-01,6.602221391935326975e-17
9.999999999999955591e-01,6.536521654282074414e-17
9.999999999999955591e-01,6.471475704993685936e-17
9.999999999999956701e-01,6.407077038119802160e-17
9.999999999999956701e-01,6.343319212451786983e-17
9.999999999999956701e-01,6.280195850878757007e-17
9.999999999999957812e-01,6.217700639749094776e-17
9.999999999999957812e-01,6.155827328239669433e-17
9.999999999999958922e-01,6.094569727730012413e-17
9.999999999999958922e-01,6.033921711183578087e-17
9.999999999999958922e-01,5.973877212535182174e-17
9.999999999999960032e-01,5.914430226083662666e-17
9.999999999999960032e-01,5.855574805891867289e-17
9.999999999999960032e-01,5.797305065191340853e-17
9.999999999999961142e-01,5.739615175793783250e-17
9.999999999999961142e-01,5.682499367508351184e-17
9.999999999999961142e-01,5.625951927563955603e-17
9.999999999999962252e-01,5.569967200038499889e-17
9.999999999999962252e-01,5.514539585292613304e-17
9.999999999999962252e-01,5.459663539409820450e-17
9.999999999999963363e-01,5.405333573642253692e-17
9.999999999999963363e-01,5.351544253861125881e-17
9.999999999999963363e-01,5.298290200013821478e-17
9.999999999999964473e-01,5.245566085585241384e-17
9.999999999999964473e-01,5.193366637065274983e-17
9.999999999999964473e-01,5.141686633421555099e-17
9.999999999999965583e-01,5.090520905576732257e-17
9.999999999999965583e-01,5.039864335892043811e-17
9.999999999999965583e-01,4.989711857654932764e-17
9.999999999999965583e-01,4.940058454572495526e-17
9.999999999999966693e-01,4.890899160269953733e-17
9.999999999999966693e-01,4.842229057793421663e-17
9.999999999999966693e-01,4.794043279118665908e-17
9.999999999999967804e-01,4.746337004663718755e-17
9.999999999999967804e-01,4.699105462807028390e-17
9.999999999999967804e-01,4.652343929410395265e-17
9.999999999999967804e-01,4.606047727345992053e-17
9.999999999999968914e-01,4.560212226029084971e-17
9.999999999999968914e-01,4.514832840954417144e-17
9.999999999999968914e-01,4.469905033237862551e-17
9.999999999999968914e-01,4.425424309162631320e-17
9.999999999999970024e-01,4.381386219729358933e-17
9.999999999999970024e-01,4.337786360211620706e-17
9.999999999999970024e-01,4.294620369714925258e-17
9.999999999999970024e-01,4.251883930740727729e-17
9.999999999999971134e-01,4.209572768754766945e-17
9.999999999999971134e-01,4.167682651759160141e-17
9.999999999999972244e-01,4.126209389869298651e-17
9.999999999999972244e-01,4.085148834894944278e-17
9.999999999999972244e-01,4.044496879924919910e-17
9.999999999999972244e-01,4.004249458916792149e-17
9.999999999999973355e-01,3.964402546289779641e-17
9.999999999999973355e-01,3.924952156522287337e-17
9.999999999999973355e-01,3.885894343753435591e-17
9.999999999999973355e-01,3.847225201388001701e-17
9.999999999999973355e-01,3.808940861706122965e-17
9.999999999999974465e-01,3.771037495476058422e-17
9.999999999999974465e-01,3.733511311571351570e-17
9.999999999999974465e-01,3.696358556591798111e-17
9.999999999999974465e-01,3.659575514487654185e-17
9.999999999999975575e-01,3.623158506188378093e-17
9.999999999999975575e-01,3.587103889234278472e-17
9.999999999999975575e-01,3.551408057412351451e-17
9.999999999999975575e-01,3.516067440395733627e-17
9.999999999999975575e-01,3.481078503386242066e-17
9.999999999999976685e-01,3.446437746761222232e-17
9.999999999999976685e-01,3.412141705723164325e-17
9.999999999999976685e-01,3.378186949953300279e-17
9.999999999999976685e-01,3.344570083268646485e-17
9.999999999999976685e-01,3.311287743281975160e-17
9.999999999999977796e-01,3.278336601065888404e-17
9.999999999999977796e-01,3.245713360819525704e-17
9.999999999999977796e-01,3.213414759539057966e-17
9.999999999999977796e-01,3.181437566691451618e-17
9.999999999999977796e-01,3.149778583891033179e-17
9.999999999999978906e-01,3.118434644579946972e-17
9.999999999999978906e-01,3.087402613711110695e-17
9.999999999999978906e-01,3.056679387434791120e-17
9.999999999999978906e-01,3.026261892788277925e-17
9.999999999999978906e-01,2.996147087388221161e-17
9.999999999999978906e-01,2.966331959126673900e-17
9.999999999999980016e-01,2.936813525869518107e-17
9.999999999999980016e-01,2.907588835158322675e-17
9.999999999999980016e-01,2.878654963915152902e-17
9.999999999999980016e-01,2.850009018149917890e-17
9.999999999999980016e-01,2.821648132671234535e-17
9.999999999999981126e-01,2.793569470799569346e-17
9.999999999999981126e-01,2.765770224083629710e-17
9.999999999999981126e-01,2.738247612019578701e-17
9.999999999999981126e-01,2.710998881772652548e-17
9.999999999999981126e-01,2.684021307902131055e-17
9.999999999999981126e-01,2.657312192088465374e-17
9.999999999999982236e-01,2.630868862863507918e-17
9.999999999999982236e-01,2.604688675343420693e-17
9.999999999999982236e-01,2.578769010963905540e-17
9.999999999999982236e-01,2.553107277218408934e-17
9.999999999999982236e-01,2.527700907398924170e-17
9.999999999999982236e-01,2.502547360339013138e-17
9.999999999999982236e-01,2.477644120159925007e-17
9.999999999999983347e-01,2.452988696018704921e-17
9.999999999999983347e-01,2.428578621859168179e-17
9.999999999999983347e-01,2.404411456165342371e-17
9.999999999999983347e-01,2.380484781717027122e-17
9.999999999999983347e-01,2.356796205348293565e-17
9.999999999999983347e-01,2.333343357707878941e-17
9.999999999999983347e-01,2.310123893022307685e-17
9.999999999999984457e-01,2.287135488861360313e-17
9.999999999999984457e-01,2.264375845905553892e-17
9.999999999999984457e-01,2.241842687716422664e-17
9.999999999999984457e-01,2.219533760508598875e-17
9.999999999999984457e-01,2.197446832924486368e-17
9.999999999999984457e-01,2.175579695811172257e-17
9.999999999999984457e-01,2.153930161999244505e-17
9.999999999999985567e-01,2.132496066084278994e-17
9.999999999999985567e-01,2.111275264210038982e-17
9.999999999999985567e-01,2.090265633854135115e-17
9.999999999999985567e-01,2.069465073615822160e-17
9.999999999999985567e-01,2.048871503005601478e-17
9.999999999999985567e-01,2.028482862237370351e-17
9.999999999999985567e-01,2.008297112022190011e-17
9.999999999999985567e-01,1.988312233364407626e-17
9.999999999999985567e-01,1.968526227359795726e-17
9.999999999999986677e-01,1.948937114995423127e-17
9.999999999999986677e-01,1.929542936951936797e-17
9.999999999999986677e-01,1.910341753407395269e-17
9.999999999999986677e-01,1.891331643843328109e-17
9.999999999999986677e-01,1.872510706852725010e-17
9.999999999999986677e-01,1.853877059949668565e-17
9.999999999999986677e-01,1.835428839381257493e-17
9.999999999999986677e-01,1.817164199941009301e-17
9.999999999999987788e-01,1.799081314784380228e-17
9.999999999999987788e-01,1.781178375246118679e-17
9.999999999999987788e-01,1.763453590659182510e-17
9.999999999999987788e-01,1.745905188175837397e-17
9.999999999999987788e-01,1.728531412590160045e-17
9.999999999999987788e-01,1.711330526162555776e-17
9.999999999999987788e-01,1.694300808446021157e-17
9.999999999999987788e-01,1.677440556113894373e-17
9.999999999999987788e-01,1.660748082789677593e-17
9.999999999999987788e-01,1.644221718878199163e-17
9.999999999999988898e-01,1.627859811398690949e-17
9.999999999999988898e-01,1.611660723819522901e-17
9.999999999999988898e-01,1.595622835894356644e-17
9.999999999999988898e-01,1.579744543500269062e-17
9.999999999999988898e-01,1.564024258477146997e-17
9.999999999999988898e-01,1.548460408468907421e-17
9.999999999999988898e-01,1.533051436766295333e-17
9.999999999999988898e-01,1.517795802151046748e-17
9.999999999999988898e-01,1.502691978741801363e-17
9.999999999999988898e-01,1.487738455841548567e-17
9.999999999999988898e-01,1.472933737786374144e-17
9.999999999999990008e-01,1.458276343796033074e-17
9.999999999999990008e-01,1.443764807825694525e-17
9.999999999999990008e-01,1.429397678419369032e-17
9.999999999999990008e-01,1.415173518564793220e-17
9.999999999999990008e-01,1.401090905549557289e-17
9.999999999999990008e-01,1.387148430818965377e-17
9.999999999999990008e-01,1.373344699835009108e-17
9.999999999999991118e-01,1.359678331936946750e-17
9.999999999999991118e-01,1.346147960203266267e-17
9.999999999999991118e-01,1.332752231314827663e-17
9.999999999999991118e-01,1.319489805419657767e-17
9.999999999999991118e-01,1.306359355998803357e-17
9.999999999999991118e-01,1.293359569733708852e-17
9.999999999999991118e-01,1.280489146374912724e-17
9.999999999999991118e-01,1.267746798611865575e-17
9.999999999999991118e-01,1.255131251944319307e-17
9.999999999999991118e-01,1.242641244554722863e-17
9.999999999999991118e-01,1.230275527182069808e-17
9.999999999999991118e-01,1.218032862996997614e-17
9.999999999999991118e-01,1.205912027477956525e-17
9.999999999999992228e-01,1.193911808288871256e-17
9.999999999999992228e-01,1.182031005157760870e-17
9.999999999999992228e-01,1.170268429756739635e-17
9.999999999999992228e-01,1.158622905583207635e-17
9.999999999999992228e-01,1.147093267842060587e-17
9.999999999999992228e-01,1.135678363329318070e-17
9.999999999999992228e-01,1.124377050316663248e-17
9.999999999999992228e-01,1.113188198437297784e-17
9.999999999999992228e-01,1.102110688572926882e-17
9.999999999999992228e-01,1.091143412741714383e-17
9.999999999999992228e-01,1.080285273987586784e-17
9.999999999999992228e-01,1.069535186270405311e-17
9.999999999999992228e-01,1.058892074357387534e-17
9.999999999999992228e-01,1.048354873715605197e-17
9.999999999999993339e-01,1.037922530405403865e-17
9.999999999999993339e-01,1.027594000975107101e-17
9.999999999999993339e-01,1.017368252356544933e-17
9.999999999999993339e-01,1.007244261761770390e-17
9.999999999999993339e-01,9.972210165808024855e-18
9.999999999999993339e-01,9.872975142802437225e-18
9.999999999999993339e-01,9.774727623031194109e-18
9.999999999999993339e-01,9.677457779695026098e-18
9.999999999999993339e-01,9.581155883782685894e-18
9.999999999999993339e-01,9.485812303098241210e-18
9.999999999999993339e-01,9.391417501296846393e-18
9.999999999999993339e-01,9.297962036931314649e-18
9.999999999999993339e-01,9.205436562508173564e-18
9.999999999999993339e-01,9.113831823551795647e-18
9.999999999999993339e-01,9.023138657679808674e-18
9.999999999999993339e-01,8.933347993685750600e-18
9.999999999999993339e-01,8.844450850632158391e-18
9.999999999999994449e-01,8.756438336952657889e-18
9.999999999999994449e-01,8.669301649561743520e-18
9.999999999999994449e-01,8.583032072975287753e-18
9.999999999999994449e-01,8.497620978437933050e-18
9.999999999999994449e-01,8.413059823060426251e-18
9.999999999999994449e-01,8.329340148965494831e-18
9.999999999999994449e-01,8.246453582441054025e-18
9.999999999999994449e-01,8.164391833103605972e-18
9.999999999999994449e-01,8.083146693068203964e-18
9.999999999999994449e-01,8.002710036127855302e-18
9.999999999999994449e-01,7.923073816941060811e-18
9.999999999999994449e-01,7.844230070226320067e-18
9.999999999999994449e-01,7.766170909966349468e-18
9.999999999999994449e-01,7.688888528618514127e-18
9.999999999999994449e-01,7.612375196334262332e-18
9.999999999999994449e-01,7.536623260186303788e-18
9.999999999999994449e-01,7.461625143402385319e-18
9.999999999999994449e-01,7.387373344608335688e-18
9.999999999999994449e-01,7.313860437077003768e-18
9.999999999999994449e-01,7.241079067985774024e-18
9.999999999999994449e-01,7.169021957681420569e-18
9.999999999999995559e-01,7.097681898951276723e-18
9.999999999999995559e-01,7.027051756303185270e-18
9.999999999999995559e-01,6.957124465251080146e-18
9.999999999999995559e-01,6.887893031608707860e-18
9.999999999999995559e-01,6.819350530790348530e-18
9.999999999999995559e-01,6.751490107117528094e-18
9.999999999999995559e-01,6.684304973134085205e-18
9.999999999999995559e-01,6.617788408926612246e-18
9.999999999999995559e-01,6.551933761452610074e-18
9.999999999999995559e-01,6.486734443875328054e-18
9.999999999999995559e-01,6.422183934904286360e-18
9.999999999999995559e-01,6.358275778143753129e-18
9.999999999999995559e-01,6.295003581446328422e-18
9.999999999999995559e-01,6.232361016273869050e-18
9.999999999999995559e-01,6.170341817064776676e-18
9.999999999999995559e-01,6.108939780606677752e-18
9.999999999999995559e-01,6.048148765416689305e-18
9.999999999999995559e-01,5.987962691126520354e-18
9.999999999999995559e-01,5.928375537874582935e-18
9.999999999999995559e-01,5.869381345704120505e-18
9.999999999999995559e-01,5.810974213966589512e-18
9.999999999999995559e-01,5.753148300731724715e-18
9.999999999999995559e-01,5.695897822203467796e-18
9.999999999999995559e-01,5.639217052140892619e-18
9.999999999999995559e-01,5.583100321286116976e-18
9.999999999999995559e-01,5.527542016796686360e-18
9.999999999999996669e-01,5.472536581684426534e-18
9.999999999999996669e-01,5.418078514259852035e-18
9.999999999999996669e-01,5.364162367581340197e-18
9.999999999999996669e-01,5.310782748910942691e-18
9.999999999999996669e-01,5.257934319174464169e-18
9.999999999999996669e-01,5.205611792427669202e-18
9.999999999999996669e-01,5.153809935327806339e-18
9.999999999999996669e-01,5.102523566609640373e-18
9.999999999999996669e-01,5.051747556567807055e-18
9.999999999999996669e-01,5.001476826543225355e-18
9.999999999999996669e-01,4.951706348415349143e-18
9.999999999999996669e-01,4.902431144099455566e-18
9.999999999999996669e-01,4.853646285048242877e-18
9.999999999999996669e-01,4.805346891759428697e-18
9.999999999999996669e-01,4.757528133287218631e-18
9.999999999999996669e-01,4.710185226759311535e-18
9.999999999999996669e-01,4.663313436898723469e-18
9.999999999999996669e-01,4.616908075549681525e-18
9.999999999999996669e-01,4.570964501209249985e-18
9.999999999999996669e-01,4.525478118562618068e-18
9.999999999999996669e-01,4.480444378023670880e-18
9.999999999999996669e-01,4.435858775280130983e-18
9.999999999999996669e-01,4.391716850842581099e-18
9.999999999999996669e-01,4.348014189598933344e-18
9.999999999999996669e-01,4.304746420372381313e-18
9.999999999999996669e-01,4.261909215484385003e-18
9.999999999999996669e-01,4.219498290321993708e-18
9.999999999999996669e-01,4.177509402908868227e-18
9.999999999999996669e-01,4.135938353481477676e-18
9.999999999999996669e-01,4.094780984068616594e-18
9.999999999999996669e-01,4.054033178075703747e-18
9.999999999999996669e-01,4.013690859873209360e-18
9.999999999999996669e-01,3.973749994388595244e-18
9.999999999999996669e-01,3.934206586703193776e-18
9.999999999999997780e-01,3.895056681652227688e-18
9.999999999999997780e-01,3.856296363429380440e-18
9.999999999999997780e-01,3.817921755195306278e-18
9.999999999999997780e-01,3.779929018689472151e-18
9.999999999999997780e-01,3.742314353846694273e-18
9.999999999999997780e-01,3.705073998416670663e-18
9.999999999999997780e-01,3.668204227587838552e-18
9.999999999999997780e-01,3.631701353614979650e-18
9.999999999999997780e-01,3.595561725450043259e-18
9.999999999999997780e-01,3.559781728377134784e-18
9.999999999999997780e-01,3.524357783651111900e-18
9.999999999999997780e-01,3.489286348139282228e-18
9.999999999999997780e-01,3.454563913967424737e-18
9.999999999999997780e-01,3.420187008168572532e-18
9.999999999999997780e-01,3.386152192335795808e-18
9.999999999999997780e-01,3.352456062278436445e-18
9.999999999999997780e-01,3.319095247681277348e-18
9.999999999999997780e-01,3.286066411767826718e-18
9.999999999999997780e-01,3.253366250966232764e-18
9.999999999999997780e-01,3.220991494579008671e-18
9.999999999999997780e-01,3.188938904456024723e-18
9.999999999999997780e-01,3.157205274670308419e-18
9.999999999999997780e-01,3.125787431197748848e-18
9.999999999999997780e-01,3.094682231599309001e-18
9.999999999999997780e-01,3.063886564706857678e-18
9.999999999999997780e-01,3.033397350312113701e-18
9.999999999999997780e-01,3.003211538858257533e-18
9.999999999999997780e-01,2.973326111135257253e-18
9.999999999999997780e-01,2.943738077977584991e-18
9.999999999999997780e-01,2.914444479965367298e-18
9.999999999999997780e-01,2.885442387128505681e-18
9.999999999999997780e-01,2.856728898653326277e-18
9.999999999999997780e-01,2.828301142592770147e-18
9.999999999999997780e-01,2.800156275578850399e-18
9.999999999999997780e-01,2.772291482538380690e-18
9.999999999999997780e-01,2.744703976411526754e-18
9.999999999999997780e-01,2.717390997872766122e-18
9.999999999999997780e-01,2.690349815055210502e-18
9.999999999999997780e-01,2.663577723277091767e-18
9.999999999999997780e-01,2.637072044771352519e-18
9.999999999999997780e-01,2.610830128417927971e-18
9.999999999999997780e-01,2.584849349478313120e-18
9.999999999999997780e-01,2.559127109333336218e-18
9.999999999999997780e-01,2.533660835222979499e-18
9.999999999999997780e-01,2.508447979989162768e-18
9.999999999999997780e-01,2.483486021821084225e-18
9.999999999999997780e-01,2.458772464002730283e-18
9.999999999999997780e-01,2.434304834663442218e-18
9.999999999999997780e-01,2.410080686530426466e-18
9.999999999999997780e-01,2.386097596684085254e-18
9.999999999999997780e-01,2.362353166315774671e-18
9.999999999999997780e-01,2.338845020487635043e-18
9.999999999999998890e-01,2.315570807895319832e-18
9.999999999999998890e-01,2.292528200632578042e-18
9.999999999999998890e-01,2.269714893958520999e-18
9.999999999999998890e-01,2.247128606067191765e-18
9.999999999999998890e-01,2.224767077859145992e-18
9.999999999999998890e-01,2.202628072715591573e-18
9.999999999999998890e-01,2.180709376274774692e-18
9.999999999999998890e-01,2.159008796210275627e-18
9.999999999999998890e-01,2.137524162011982371e-18
9.999999999999998890e-01,2.116253324768774854e-18
9.999999999999998890e-01,2.095194156953687080e-18
9.999999999999998890e-01,2.074344552211192780e-18
9.999999999999998890e-01,2.053702425146323019e-18
9.999999999999998890e-01,2.033265711116316786e-18
9.999999999999998890e-01,2.013032366023909004e-18
9.999999999999998890e-01,1.993000366112965481e-18
9.999999999999998890e-01,1.973167707766152417e-18
9.999999999999998890e-01,1.953532407304332694e-18
9.999999999999998890e-01,1.934092500788381136e-18
9.999999999999998890e-01,1.914846043822554768e-18
9.999999999999998890e-01,1.895791111360098690e-18
9.999999999999998890e-01,1.876925797510779039e-18
9.999999999999998890e-01,1.858248215350067243e-18
9.999999999999998890e-01,1.839756496730622291e-18
9.999999999999998890e-01,1.821448792095248662e-18
9.999999999999998890e-01,1.803323270291985854e-18
9.999999999999998890e-01,1.785378118391029879e-18
9.999999999999998890e-01,1.767611541503222062e-18
9.999999999999998890e-01,1.750021762600728021e-18
9.999999999999998890e-01,1.732607022339119674e-18
9.999999999999998890e-01,1.715365578881481606e-18
9.999999999999998890e-01,1.698295707724262120e-18
9.999999999999998890e-01,1.681395701524618245e-18
9.999999999999998890e-01,1.664663869929837854e-18
9.999999999999998890e-01,1.648098539408101841e-18
9.999999999999998890e-01,1.631698053081168573e-18
9.999999999999998890e-01,1.615460770558720806e-18
9.999999999999998890e-01,1.599385067774128348e-18
9.999999999999998890e-01,1.583469336822195202e-18
9.999999999999998890e-01,1.567711985798172042e-18


==> data/prange_wM_SR_q2_m10_eta10.txt <==
R,w
0.000000000000000000e+00,9.150416326562869074e-01
1.010101010101010187e-02,9.057987878819810934e-01
2.020202020202020374e-02,8.965559431076750574e-01
3.030303030303030387e-02,8.873130983333691324e-01
4.040404040404040747e-02,8.780702535590630964e-01
5.050505050505051108e-02,8.688274087847572824e-01
6.060606060606060774e-02,8.595845640104513574e-01
7.070707070707071829e-02,8.503417192361453214e-01
8.080808080808081495e-02,8.410988744618395074e-01
9.090909090909091161e-02,8.318560296875334714e-01
1.010101010101010222e-01,8.226131849132276574e-01
1.111111111111111188e-01,8.133703401389216214e-01
1.212121212121212155e-01,8.041274953646156964e-01
1.313131313131313260e-01,7.948846505903098825e-01
1.414141414141414366e-01,7.856418058160039575e-01
1.515151515151515194e-01,7.763989610416979215e-01
1.616161616161616299e-01,7.671561162673919965e-01
1.717171717171717404e-01,7.579132714930861825e-01
1.818181818181818232e-01,7.486704267187801465e-01
1.919191919191919338e-01,7.394275819444742215e-01
2.020202020202020443e-01,7.301847371701684075e-01
2.121212121212121271e-01,7.209418923958623715e-01
2.222222222222222376e-01,7.116990476215565575e-01
2.323232323232323482e-01,7.024562028472505215e-01
2.424242424242424310e-01,6.932133580729445965e-01
2.525252525252525415e-01,6.839705132986386715e-01
2.626262626262626521e-01,6.747276685243327465e-01
2.727272727272727626e-01,6.654848237500268215e-01
2.828282828282828731e-01,6.562419789757207855e-01
2.929292929292929282e-01,6.469991342014149716e-01
3.030303030303030387e-01,6.377562894271091576e-01
3.131313131313131493e-01,6.285134446528031216e-01
3.232323232323232598e-01,6.192705998784970856e-01
3.333333333333333703e-01,6.100277551041912716e-01
3.434343434343434809e-01,6.007849103298853466e-01
3.535353535353535914e-01,5.915420655555794216e-01
3.636363636363636465e-01,5.822992207812734966e-01
3.737373737373737570e-01,5.730563760069675716e-01
3.838383838383838675e-01,5.638135312326616466e-01
3.939393939393939781e-01,5.545706864583556106e-01
4.040404040404040886e-01,5.453278416840496856e-01
4.141414141414141992e-01,5.360849969097438716e-01
4.242424242424242542e-01,5.268421521354378356e-01
4.343434343434343647e-01,5.175993073611320217e-01
4.444444444444444753e-01,5.083564625868260967e-01
4.545454545454545858e-01,4.991136178125200606e-01
4.646464646464646964e-01,4.898707730382141357e-01
4.747474747474748069e-01,4.806279282639082107e-01
4.848484848484848619e-01,4.713850834896023412e-01
4.949494949494949725e-01,4.621422387152963607e-01
5.050505050505050830e-01,4.528993939409904357e-01
5.151515151515152491e-01,4.436565491666845107e-01
5.252525252525253041e-01,4.344137043923785302e-01
5.353535353535353591e-01,4.251708596180726607e-01
5.454545454545455252e-01,4.159280148437667357e-01
5.555555555555555802e-01,4.066851700694608107e-01
5.656565656565657463e-01,3.974423252951548302e-01
5.757575757575758013e-01,3.881994805208489607e-01
5.858585858585858563e-01,3.789566357465430912e-01
5.959595959595960224e-01,3.697137909722371107e-01
6.060606060606060774e-01,3.604709461979311858e-01
6.161616161616162435e-01,3.512281014236252052e-01
6.262626262626262985e-01,3.419852566493193358e-01
6.363636363636364646e-01,3.327424118750133553e-01
6.464646464646465196e-01,3.234995671007074303e-01
6.565656565656565746e-01,3.142567223264015608e-01
6.666666666666667407e-01,3.050138775520955248e-01
6.767676767676767957e-01,2.957710327777897108e-01
6.868686868686869618e-01,2.865281880034836748e-01
6.969696969696970168e-01,2.772853432291778053e-01
7.070707070707071829e-01,2.680424984548718248e-01
7.171717171717172379e-01,2.587996536805659553e-01
7.272727272727272929e-01,2.495568089062600303e-01
7.373737373737374590e-01,2.403139641319540498e-01
7.474747474747475140e-01,2.310711193576481803e-01
7.575757575757576801e-01,2.218282745833421998e-01
7.676767676767677351e-01,2.125854298090363026e-01
7.777777777777777901e-01,2.033425850347304054e-01
7.878787878787879562e-01,1.940997402604244249e-01
7.979797979797980112e-01,1.848568954861185554e-01
8.080808080808081773e-01,1.756140507118125471e-01
8.181818181818182323e-01,1.663712059375066776e-01
8.282828282828283983e-01,1.571283611632006694e-01
8.383838383838384534e-01,1.478855163888947999e-01
8.484848484848485084e-01,1.386426716145889027e-01
8.585858585858586745e-01,1.293998268402828944e-01
8.686868686868687295e-01,1.201569820659770249e-01
8.787878787878788955e-01,1.109141372916710305e-01
8.888888888888889506e-01,1.016712925173651472e-01
8.989898989898991166e-01,9.242844774305916666e-02
9.090909090909091717e-01,8.318560296875328330e-02
9.191919191919192267e-01,7.394275819444739994e-02
9.292929292929293927e-01,6.469991342014140556e-02
9.393939393939394478e-01,5.545706864583551526e-02
9.494949494949496138e-01,4.621422387152952782e-02
9.595959595959596689e-01,3.697137909722364446e-02
9.696969696969697239e-01,2.772853432291775763e-02
9.797979797979798899e-01,1.848568954861177366e-02
9.898989898989899450e-01,9.242844774305886829e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> data/prange_wM_SR_q2_m16_eta16.txt <==
R,w
0.000000000000000000e+00,9.468643426204733649e-01
1.010101010101010187e-02,9.373000563313776956e-01
2.020202020202020374e-02,9.277357700422819153e-01
3.030303030303030387e-02,9.181714837531863571e-01
4.040404040404040747e-02,9.086071974640905768e-01
5.050505050505051108e-02,8.990429111749949076e-01
6.060606060606060774e-02,8.894786248858992384e-01
7.070707070707071829e-02,8.799143385968035691e-01
8.080808080808081495e-02,8.703500523077078999e-01
9.090909090909091161e-02,8.607857660186121196e-01
1.010101010101010222e-01,8.512214797295164503e-01
1.111111111111111188e-01,8.416571934404206701e-01
1.212121212121212155e-01,8.320929071513251118e-01
1.313131313131313260e-01,8.225286208622294426e-01
1.414141414141414366e-01,8.129643345731336623e-01
1.515151515151515194e-01,8.034000482840379931e-01
1.616161616161616299e-01,7.938357619949423238e-01
1.717171717171717404e-01,7.842714757058466546e-01
1.818181818181818232e-01,7.747071894167508743e-01
1.919191919191919338e-01,7.651429031276552051e-01
2.020202020202020443e-01,7.555786168385595358e-01
2.121212121212121271e-01,7.460143305494638666e-01
2.222222222222222376e-01,7.364500442603681973e-01
2.323232323232323482e-01,7.268857579712724171e-01
2.424242424242424310e-01,7.173214716821767478e-01
2.525252525252525415e-01,7.077571853930810786e-01
2.626262626262626521e-01,6.981928991039854093e-01
2.727272727272727626e-01,6.886286128148897401e-01
2.828282828282828731e-01,6.790643265257939598e-01
2.929292929292929282e-01,6.695000402366982906e-01
3.030303030303030387e-01,6.599357539476027323e-01
3.131313131313131493e-01,6.503714676585069521e-01
3.232323232323232598e-01,6.408071813694111718e-01
3.333333333333333703e-01,6.312428950803155026e-01
3.434343434343434809e-01,6.216786087912199443e-01
3.535353535353535914e-01,6.121143225021241641e-01
3.636363636363636465e-01,6.025500362130284948e-01
3.737373737373737570e-01,5.929857499239328256e-01
3.838383838383838675e-01,5.834214636348370453e-01
3.939393939393939781e-01,5.738571773457413761e-01
4.040404040404040886e-01,5.642928910566457068e-01
4.141414141414141992e-01,5.547286047675500376e-01
4.242424242424242542e-01,5.451643184784542573e-01
4.343434343434343647e-01,5.356000321893586991e-01
4.444444444444444753e-01,5.260357459002630298e-01
4.545454545454545858e-01,5.164714596111672495e-01
4.646464646464646964e-01,5.069071733220714693e-01
4.747474747474748069e-01,4.973428870329758555e-01
4.848484848484848619e-01,4.877786007438801863e-01
4.949494949494949725e-01,4.782143144547844615e-01
5.050505050505050830e-01,4.686500281656887923e-01
5.151515151515152491e-01,4.590857418765930675e-01
5.252525252525253041e-01,4.495214555874973983e-01
5.353535353535353591e-01,4.399571692984017846e-01
5.454545454545455252e-01,4.303928830093060043e-01
5.555555555555555802e-01,4.208285967202103350e-01
5.656565656565657463e-01,4.112643104311146103e-01
5.757575757575758013e-01,4.017000241420189410e-01
5.858585858585858563e-01,3.921357378529233273e-01
5.959595959595960224e-01,3.825714515638275470e-01
6.060606060606060774e-01,3.730071652747319333e-01
6.161616161616162435e-01,3.634428789856361530e-01
6.262626262626262985e-01,3.538785926965405393e-01
6.363636363636364646e-01,3.443143064074447590e-01
6.464646464646465196e-01,3.347500201183490898e-01
6.565656565656565746e-01,3.251857338292534760e-01
6.666666666666667407e-01,3.156214475401576958e-01
6.767676767676767957e-01,3.060571612510620820e-01
6.868686868686869618e-01,2.964928749619663018e-01
6.969696969696970168e-01,2.869285886728706880e-01
7.070707070707071829e-01,2.773643023837749078e-01
7.171717171717172379e-01,2.678000160946792940e-01
7.272727272727272929e-01,2.582357298055836248e-01
7.373737373737374590e-01,2.486714435164878723e-01
7.474747474747475140e-01,2.391071572273922308e-01
7.575757575757576801e-01,2.295428709382964783e-01
7.676767676767677351e-01,2.199785846492008368e-01
7.777777777777777901e-01,2.104142983601051675e-01
7.878787878787879562e-01,2.008500120710094150e-01
7.979797979797980112e-01,1.912857257819137735e-01
8.080808080808081773e-01,1.817214394928180210e-01
8.181818181818182323e-01,1.721571532037223795e-01
8.282828282828283983e-01,1.625928669146266270e-01
8.383838383838384534e-01,1.530285806255309855e-01
8.484848484848485084e-01,1.434642943364353440e-01
8.585858585858586745e-01,1.339000080473395915e-01
8.686868686868687295e-01,1.243357217582439361e-01
8.787878787878788955e-01,1.147714354691481836e-01
8.888888888888889506e-01,1.052071491800525421e-01
8.989898989898991166e-01,9.564286289095678961e-02
9.090909090909091717e-01,8.607857660186113424e-02
9.191919191919192267e-01,7.651429031276549275e-02
9.292929292929293927e-01,6.695000402366974024e-02
9.393939393939394478e-01,5.738571773457409181e-02
9.494949494949496138e-01,4.782143144547833929e-02
9.595959595959596689e-01,3.825714515638269086e-02
9.696969696969697239e-01,2.869285886728704590e-02
9.797979797979798899e-01,1.912857257819129339e-02
9.898989898989899450e-01,9.564286289095646695e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> data/prange_wM_SR_q2_m20_eta20.txt <==
R,w
0.000000000000000000e+00,9.574910375587055711e-01
1.010101010101010187e-02,9.478194109166985237e-01
2.020202020202020374e-02,9.381477842746912543e-01
3.030303030303030387e-02,9.284761576326842070e-01
4.040404040404040747e-02,9.188045309906771596e-01
5.050505050505051108e-02,9.091329043486698902e-01
6.060606060606060774e-02,8.994612777066628428e-01
7.070707070707071829e-02,8.897896510646556845e-01
8.080808080808081495e-02,8.801180244226486371e-01
9.090909090909091161e-02,8.704463977806413677e-01
1.010101010101010222e-01,8.607747711386343203e-01
1.111111111111111188e-01,8.511031444966270509e-01
1.212121212121212155e-01,8.414315178546200036e-01
1.313131313131313260e-01,8.317598912126129562e-01
1.414141414141414366e-01,8.220882645706056868e-01
1.515151515151515194e-01,8.124166379285986395e-01
1.616161616161616299e-01,8.027450112865915921e-01
1.717171717171717404e-01,7.930733846445844337e-01
1.818181818181818232e-01,7.834017580025772753e-01
1.919191919191919338e-01,7.737301313605702280e-01
2.020202020202020443e-01,7.640585047185630696e-01
2.121212121212121271e-01,7.543868780765559112e-01
2.222222222222222376e-01,7.447152514345487528e-01
2.323232323232323482e-01,7.350436247925415945e-01
2.424242424242424310e-01,7.253719981505344361e-01
2.525252525252525415e-01,7.157003715085272777e-01
2.626262626262626521e-01,7.060287448665202303e-01
2.727272727272727626e-01,6.963571182245131830e-01
2.828282828282828731e-01,6.866854915825059136e-01
2.929292929292929282e-01,6.770138649404988662e-01
3.030303030303030387e-01,6.673422382984918189e-01
3.131313131313131493e-01,6.576706116564846605e-01
3.232323232323232598e-01,6.479989850144773911e-01
3.333333333333333703e-01,6.383273583724703437e-01
3.434343434343434809e-01,6.286557317304632964e-01
3.535353535353535914e-01,6.189841050884561380e-01
3.636363636363636465e-01,6.093124784464489796e-01
3.737373737373737570e-01,5.996408518044418212e-01
3.838383838383838675e-01,5.899692251624346628e-01
3.939393939393939781e-01,5.802975985204275045e-01
4.040404040404040886e-01,5.706259718784204571e-01
4.141414141414141992e-01,5.609543452364132987e-01
4.242424242424242542e-01,5.512827185944061403e-01
4.343434343434343647e-01,5.416110919523990930e-01
4.444444444444444753e-01,5.319394653103920456e-01
4.545454545454545858e-01,5.222678386683847762e-01
4.646464646464646964e-01,5.125962120263776178e-01
4.747474747474748069e-01,5.029245853843705705e-01
4.848484848484848619e-01,4.932529587423634676e-01
4.949494949494949725e-01,4.835813321003562537e-01
5.050505050505050830e-01,4.739097054583491508e-01
5.151515151515152491e-01,4.642380788163419925e-01
5.252525252525253041e-01,4.545664521743349451e-01
5.353535353535353591e-01,4.448948255323278422e-01
5.454545454545455252e-01,4.352231988903206283e-01
5.555555555555555802e-01,4.255515722483135255e-01
5.656565656565657463e-01,4.158799456063063671e-01
5.757575757575758013e-01,4.062083189642993197e-01
5.858585858585858563e-01,3.965366923222922169e-01
5.959595959595960224e-01,3.868650656802850030e-01
6.060606060606060774e-01,3.771934390382779556e-01
6.161616161616162435e-01,3.675218123962707417e-01
6.262626262626262985e-01,3.578501857542636388e-01
6.363636363636364646e-01,3.481785591122564805e-01
6.464646464646465196e-01,3.385069324702493776e-01
6.565656565656565746e-01,3.288353058282423302e-01
6.666666666666667407e-01,3.191636791862351163e-01
6.767676767676767957e-01,3.094920525442280690e-01
6.868686868686869618e-01,2.998204259022208551e-01
6.969696969696970168e-01,2.901487992602137522e-01
7.070707070707071829e-01,2.804771726182065938e-01
7.171717171717172379e-01,2.708055459761994910e-01
7.272727272727272929e-01,2.611339193341923881e-01
7.373737373737374590e-01,2.514622926921852297e-01
7.474747474747475140e-01,2.417906660501781269e-01
7.575757575757576801e-01,2.321190394081709685e-01
7.676767676767677351e-01,2.224474127661638378e-01
7.777777777777777901e-01,2.127757861241567627e-01
7.878787878787879562e-01,2.031041594821495766e-01
7.979797979797980112e-01,1.934325328401425015e-01
8.080808080808081773e-01,1.837609061981353153e-01
8.181818181818182323e-01,1.740892795561282402e-01
8.282828282828283983e-01,1.644176529141210541e-01
8.383838383838384534e-01,1.547460262721139512e-01
8.484848484848485084e-01,1.450743996301068761e-01
8.585858585858586745e-01,1.354027729880996900e-01
8.686868686868687295e-01,1.257311463460926149e-01
8.787878787878788955e-01,1.160595197040854148e-01
8.888888888888889506e-01,1.063878930620783397e-01
8.989898989898991166e-01,9.671626642007115360e-02
9.090909090909091717e-01,8.704463977806406461e-02
9.191919191919192267e-01,7.737301313605697561e-02
9.292929292929293927e-01,6.770138649404980336e-02
9.393939393939394478e-01,5.802975985204270742e-02
9.494949494949496138e-01,4.835813321003552129e-02
9.595959595959596689e-01,3.868650656802843923e-02
9.696969696969697239e-01,2.901487992602135371e-02
9.797979797979798899e-01,1.934325328401416758e-02
9.898989898989899450e-01,9.671626642007083788e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> data/prange_wM_SR_q2_m2_eta2.txt <==
R,w
0.000000000000000000e+00,6.562500000000000000e-01
1.010101010101010187e-02,6.496212121212121549e-01
2.020202020202020374e-02,6.429924242424241987e-01
3.030303030303030387e-02,6.363636363636363535e-01
4.040404040404040747e-02,6.297348484848485084e-01
5.050505050505051108e-02,6.231060606060606633e-01
6.060606060606060774e-02,6.164772727272727071e-01
7.070707070707071829e-02,6.098484848484848619e-01
8.080808080808081495e-02,6.032196969696970168e-01
9.090909090909091161e-02,5.965909090909090606e-01
1.010101010101010222e-01,5.899621212121212155e-01
1.111111111111111188e-01,5.833333333333332593e-01
1.212121212121212155e-01,5.767045454545454142e-01
1.313131313131313260e-01,5.700757575757575690e-01
1.414141414141414366e-01,5.634469696969697239e-01
1.515151515151515194e-01,5.568181818181818787e-01
1.616161616161616299e-01,5.501893939393939226e-01
1.717171717171717404e-01,5.435606060606060774e-01
1.818181818181818232e-01,5.369318181818181213e-01
1.919191919191919338e-01,5.303030303030302761e-01
2.020202020202020443e-01,5.236742424242424310e-01
2.121212121212121271e-01,5.170454545454544748e-01
2.222222222222222376e-01,5.104166666666666297e-01
2.323232323232323482e-01,5.037878787878787845e-01
2.424242424242424310e-01,4.971590909090908839e-01
2.525252525252525415e-01,4.905303030303029832e-01
2.626262626262626521e-01,4.839015151515151381e-01
2.727272727272727626e-01,4.772727272727272929e-01
2.828282828282828731e-01,4.706439393939393367e-01
2.929292929292929282e-01,4.640151515151514916e-01
3.030303030303030387e-01,4.573863636363636465e-01
3.131313131313131493e-01,4.507575757575757458e-01
3.232323232323232598e-01,4.441287878787878451e-01
3.333333333333333703e-01,4.375000000000000000e-01
3.434343434343434809e-01,4.308712121212121549e-01
3.535353535353535914e-01,4.242424242424241987e-01
3.636363636363636465e-01,4.176136363636363535e-01
3.737373737373737570e-01,4.109848484848485084e-01
3.838383838383838675e-01,4.043560606060606077e-01
3.939393939393939781e-01,3.977272727272726516e-01
4.040404040404040886e-01,3.910984848484848064e-01
4.141414141414141992e-01,3.844696969696969613e-01
4.242424242424242542e-01,3.778409090909090606e-01
4.343434343434343647e-01,3.712121212121212155e-01
4.444444444444444753e-01,3.645833333333333703e-01
4.545454545454545858e-01,3.579545454545454142e-01
4.646464646464646964e-01,3.513257575757575135e-01
4.747474747474748069e-01,3.446969696969696684e-01
4.848484848484848619e-01,3.380681818181818232e-01
4.949494949494949725e-01,3.314393939393938671e-01
5.050505050505050830e-01,3.248106060606060219e-01
5.151515151515152491e-01,3.181818181818181213e-01
5.252525252525253041e-01,3.115530303030302761e-01
5.353535353535353591e-01,3.049242424242424310e-01
5.454545454545455252e-01,2.982954545454544748e-01
5.555555555555555802e-01,2.916666666666666297e-01
5.656565656565657463e-01,2.850378787878787290e-01
5.757575757575758013e-01,2.784090909090908839e-01
5.858585858585858563e-01,2.717803030303030387e-01
5.959595959595960224e-01,2.651515151515151381e-01
6.060606060606060774e-01,2.585227272727272374e-01
6.161616161616162435e-01,2.518939393939393367e-01
6.262626262626262985e-01,2.452651515151514916e-01
6.363636363636364646e-01,2.386363636363635632e-01
6.464646464646465196e-01,2.320075757575757180e-01
6.565656565656565746e-01,2.253787878787878729e-01
6.666666666666667407e-01,2.187499999999999445e-01
6.767676767676767957e-01,2.121212121212120993e-01
6.868686868686869618e-01,2.054924242424241709e-01
6.969696969696970168e-01,1.988636363636363258e-01
7.070707070707071829e-01,1.922348484848483974e-01
7.171717171717172379e-01,1.856060606060605522e-01
7.272727272727272929e-01,1.789772727272727071e-01
7.373737373737374590e-01,1.723484848484848064e-01
7.474747474747475140e-01,1.657196969696969335e-01
7.575757575757576801e-01,1.590909090909090329e-01
7.676767676767677351e-01,1.524621212121211600e-01
7.777777777777777901e-01,1.458333333333333148e-01
7.878787878787879562e-01,1.392045454545454142e-01
7.979797979797980112e-01,1.325757575757575690e-01
8.080808080808081773e-01,1.259469696969696406e-01
8.181818181818182323e-01,1.193181818181817816e-01
8.282828282828283983e-01,1.126893939393938671e-01
8.383838383838384534e-01,1.060606060606060219e-01
8.484848484848485084e-01,9.943181818181816289e-02
8.585858585858586745e-01,9.280303030303024836e-02
8.686868686868687295e-01,8.617424242424240322e-02
8.787878787878788955e-01,7.954545454545447480e-02
8.888888888888889506e-01,7.291666666666662966e-02
8.989898989898991166e-01,6.628787878787870125e-02
9.090909090909091717e-01,5.965909090909085610e-02
9.191919191919192267e-01,5.303030303030301096e-02
9.292929292929293927e-01,4.640151515151508255e-02
9.393939393939394478e-01,3.977272727272723740e-02
9.494949494949496138e-01,3.314393939393931593e-02
9.595959595959596689e-01,2.651515151515146732e-02
9.696969696969697239e-01,1.988636363636361870e-02
9.797979797979798899e-01,1.325757575757569723e-02
9.898989898989899450e-01,6.628787878787848614e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> data/prange_wM_SR_q2_m32_eta32.txt <==
R,w
0.000000000000000000e+00,9.734318802896287925e-01
1.010101010101010187e-02,9.635992350341779922e-01
2.020202020202020374e-02,9.537665897787271918e-01
3.030303030303030387e-02,9.439339445232763914e-01
4.040404040404040747e-02,9.341012992678255911e-01
5.050505050505051108e-02,9.242686540123747907e-01
6.060606060606060774e-02,9.144360087569241013e-01
7.070707070707071829e-02,9.046033635014731900e-01
8.080808080808081495e-02,8.947707182460225006e-01
9.090909090909091161e-02,8.849380729905715892e-01
1.010101010101010222e-01,8.751054277351208999e-01
1.111111111111111188e-01,8.652727824796699885e-01
1.212121212121212155e-01,8.554401372242191881e-01
1.313131313131313260e-01,8.456074919687684988e-01
1.414141414141414366e-01,8.357748467133175874e-01
1.515151515151515194e-01,8.259422014578668980e-01
1.616161616161616299e-01,8.161095562024159866e-01
1.717171717171717404e-01,8.062769109469652973e-01
1.818181818181818232e-01,7.964442656915143859e-01
1.919191919191919338e-01,7.866116204360636965e-01
2.020202020202020443e-01,7.767789751806128962e-01
2.121212121212121271e-01,7.669463299251620958e-01
2.222222222222222376e-01,7.571136846697112954e-01
2.323232323232323482e-01,7.472810394142603840e-01
2.424242424242424310e-01,7.374483941588096947e-01
2.525252525252525415e-01,7.276157489033587833e-01
2.626262626262626521e-01,7.177831036479080939e-01
2.727272727272727626e-01,7.079504583924572936e-01
2.828282828282828731e-01,6.981178131370064932e-01
2.929292929292929282e-01,6.882851678815556928e-01
3.030303030303030387e-01,6.784525226261050035e-01
3.131313131313131493e-01,6.686198773706540921e-01
3.232323232323232598e-01,6.587872321152032917e-01
3.333333333333333703e-01,6.489545868597524914e-01
3.434343434343434809e-01,6.391219416043016910e-01
3.535353535353535914e-01,6.292892963488508906e-01
3.636363636363636465e-01,6.194566510934000902e-01
3.737373737373737570e-01,6.096240058379494009e-01
3.838383838383838675e-01,5.997913605824984895e-01
3.939393939393939781e-01,5.899587153270476891e-01
4.040404040404040886e-01,5.801260700715968888e-01
4.141414141414141992e-01,5.702934248161461994e-01
4.242424242424242542e-01,5.604607795606952880e-01
4.343434343434343647e-01,5.506281343052445987e-01
4.444444444444444753e-01,5.407954890497937983e-01
4.545454545454545858e-01,5.309628437943428869e-01
4.646464646464646964e-01,5.211301985388920865e-01
4.747474747474748069e-01,5.112975532834412862e-01
4.848484848484848619e-01,5.014649080279905968e-01
4.949494949494949725e-01,4.916322627725397409e-01
5.050505050505050830e-01,4.817996175170889406e-01
5.151515151515152491e-01,4.719669722616380847e-01
5.252525252525253041e-01,4.621343270061873398e-01
5.353535353535353591e-01,4.523016817507365950e-01
5.454545454545455252e-01,4.424690364952857391e-01
5.555555555555555802e-01,4.326363912398349942e-01
5.656565656565657463e-01,4.228037459843841384e-01
5.757575757575758013e-01,4.129711007289333935e-01
5.858585858585858563e-01,4.031384554734826486e-01
5.959595959595960224e-01,3.933058102180317928e-01
6.060606060606060774e-01,3.834731649625810479e-01
6.161616161616162435e-01,3.736405197071301365e-01
6.262626262626262985e-01,3.638078744516793916e-01
6.363636363636364646e-01,3.539752291962285358e-01
6.464646464646465196e-01,3.441425839407777909e-01
6.565656565656565746e-01,3.343099386853270460e-01
6.666666666666667407e-01,3.244772934298761902e-01
6.767676767676767957e-01,3.146446481744254453e-01
6.868686868686869618e-01,3.048120029189745894e-01
6.969696969696970168e-01,2.949793576635238446e-01
7.070707070707071829e-01,2.851467124080729887e-01
7.171717171717172379e-01,2.753140671526222438e-01
7.272727272727272929e-01,2.654814218971714435e-01
7.373737373737374590e-01,2.556487766417205876e-01
7.474747474747475140e-01,2.458161313862698705e-01
7.575757575757576801e-01,2.359834861308189868e-01
7.676767676767677351e-01,2.261508408753682420e-01
7.777777777777777901e-01,2.163181956199174971e-01
7.878787878787879562e-01,2.064855503644666412e-01
7.979797979797980112e-01,1.966529051090158964e-01
8.080808080808081773e-01,1.868202598535650405e-01
8.181818181818182323e-01,1.769876145981142679e-01
8.282828282828283983e-01,1.671549693426634120e-01
8.383838383838384534e-01,1.573223240872126671e-01
8.484848484848485084e-01,1.474896788317619223e-01
8.585858585858586745e-01,1.376570335763110664e-01
8.686868686868687295e-01,1.278243883208602938e-01
8.787878787878788955e-01,1.179917430654094518e-01
8.888888888888889506e-01,1.081590978099586930e-01
8.989898989898991166e-01,9.832645255450783717e-02
9.090909090909091717e-01,8.849380729905707843e-02
9.191919191919192267e-01,7.866116204360633357e-02
9.292929292929293927e-01,6.882851678815547769e-02
9.393939393939394478e-01,5.899587153270472589e-02
9.494949494949496138e-01,4.916322627725386307e-02
9.595959595959596689e-01,3.933058102180311127e-02
9.696969696969697239e-01,2.949793576635236295e-02
9.797979797979798899e-01,1.966529051090150360e-02
9.898989898989899450e-01,9.832645255450751798e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> data/prange_wM_SR_q2_m3_eta3.txt <==
R,w
0.000000000000000000e+00,7.428385416666666297e-01
1.010101010101010187e-02,7.353351220538720812e-01
2.020202020202020374e-02,7.278317024410774216e-01
3.030303030303030387e-02,7.203282828282828731e-01
4.040404040404040747e-02,7.128248632154882136e-01
5.050505050505051108e-02,7.053214436026936651e-01
6.060606060606060774e-02,6.978180239898991166e-01
7.070707070707071829e-02,6.903146043771043461e-01
8.080808080808081495e-02,6.828111847643097976e-01
9.090909090909091161e-02,6.753077651515151381e-01
1.010101010101010222e-01,6.678043455387205896e-01
1.111111111111111188e-01,6.603009259259259300e-01
1.212121212121212155e-01,6.527975063131313815e-01
1.313131313131313260e-01,6.452940867003367220e-01
1.414141414141414366e-01,6.377906670875420625e-01
1.515151515151515194e-01,6.302872474747475140e-01
1.616161616161616299e-01,6.227838278619528545e-01
1.717171717171717404e-01,6.152804082491581950e-01
1.818181818181818232e-01,6.077769886363636465e-01
1.919191919191919338e-01,6.002735690235689869e-01
2.020202020202020443e-01,5.927701494107744384e-01
2.121212121212121271e-01,5.852667297979797789e-01
2.222222222222222376e-01,5.777633101851852304e-01
2.323232323232323482e-01,5.702598905723904599e-01
2.424242424242424310e-01,5.627564709595959114e-01
2.525252525252525415e-01,5.552530513468013629e-01
2.626262626262626521e-01,5.477496317340067034e-01
2.727272727272727626e-01,5.402462121212121549e-01
2.828282828282828731e-01,5.327427925084174953e-01
2.929292929292929282e-01,5.252393728956229468e-01
3.030303030303030387e-01,5.177359532828282873e-01
3.131313131313131493e-01,5.102325336700336278e-01
3.232323232323232598e-01,5.027291140572389683e-01
3.333333333333333703e-01,4.952256944444444198e-01
3.434343434343434809e-01,4.877222748316498713e-01
3.535353535353535914e-01,4.802188552188551562e-01
3.636363636363636465e-01,4.727154356060606077e-01
3.737373737373737570e-01,4.652120159932660037e-01
3.838383838383838675e-01,4.577085963804713997e-01
3.939393939393939781e-01,4.502051767676766847e-01
4.040404040404040886e-01,4.427017571548821362e-01
4.141414141414141992e-01,4.351983375420875322e-01
4.242424242424242542e-01,4.276949179292928727e-01
4.343434343434343647e-01,4.201914983164982687e-01
4.444444444444444753e-01,4.126880787037037202e-01
4.545454545454545858e-01,4.051846590909091161e-01
4.646464646464646964e-01,3.976812394781144011e-01
4.747474747474748069e-01,3.901778198653198526e-01
4.848484848484848619e-01,3.826744002525252486e-01
4.949494949494949725e-01,3.751709806397305891e-01
5.050505050505050830e-01,3.676675610269359851e-01
5.151515151515152491e-01,3.601641414141413811e-01
5.252525252525253041e-01,3.526607218013467215e-01
5.353535353535353591e-01,3.451573021885521730e-01
5.454545454545455252e-01,3.376538825757575135e-01
5.555555555555555802e-01,3.301504629629629650e-01
5.656565656565657463e-01,3.226470433501683055e-01
5.757575757575758013e-01,3.151436237373737015e-01
5.858585858585858563e-01,3.076402041245790975e-01
5.959595959595960224e-01,3.001367845117844380e-01
6.060606060606060774e-01,2.926333648989898895e-01
6.161616161616162435e-01,2.851299452861952299e-01
6.262626262626262985e-01,2.776265256734006814e-01
6.363636363636364646e-01,2.701231060606060219e-01
6.464646464646465196e-01,2.626196864478114179e-01
6.565656565656565746e-01,2.551162668350168139e-01
6.666666666666667407e-01,2.476128472222221821e-01
6.767676767676767957e-01,2.401094276094275781e-01
6.868686868686869618e-01,2.326060079966329186e-01
6.969696969696970168e-01,2.251025883838383423e-01
7.070707070707071829e-01,2.175991687710436828e-01
7.171717171717172379e-01,2.100957491582491066e-01
7.272727272727272929e-01,2.025923295454545581e-01
7.373737373737374590e-01,1.950889099326598430e-01
7.474747474747475140e-01,1.875854903198652945e-01
7.575757575757576801e-01,1.800820707070706350e-01
7.676767676767677351e-01,1.725786510942760588e-01
7.777777777777777901e-01,1.650752314814814825e-01
7.878787878787879562e-01,1.575718118686868230e-01
7.979797979797980112e-01,1.500683922558922190e-01
8.080808080808081773e-01,1.425649726430975595e-01
8.181818181818182323e-01,1.350615530303030110e-01
8.282828282828283983e-01,1.275581334175083237e-01
8.383838383838384534e-01,1.200547138047137613e-01
8.484848484848485084e-01,1.125512941919191712e-01
8.585858585858586745e-01,1.050478745791245117e-01
8.686868686868687295e-01,9.754445496632992152e-02
8.787878787878788955e-01,9.004103535353526200e-02
8.888888888888889506e-01,8.253761574074068574e-02
8.989898989898991166e-01,7.503419612794602622e-02
9.090909090909091717e-01,6.753077651515144997e-02
9.191919191919192267e-01,6.002735690235688065e-02
9.292929292929293927e-01,5.252393728956222113e-02
9.393939393939394478e-01,4.502051767676763100e-02
9.494949494949496138e-01,3.751709806397297148e-02
9.595959595959596689e-01,3.001367845117839869e-02
9.696969696969697239e-01,2.251025883838381550e-02
9.797979797979798899e-01,1.500683922558915771e-02
9.898989898989899450e-01,7.503419612794578857e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> data/prange_wM_SR_q2_m4_eta4.txt <==
R,w
0.000000000000000000e+00,7.971382141113281250e-01
1.010101010101010187e-02,7.890863129586884739e-01
2.020202020202020374e-02,7.810344118060487117e-01
3.030303030303030387e-02,7.729825106534090606e-01
4.040404040404040747e-02,7.649306095007694095e-01
5.050505050505051108e-02,7.568787083481297584e-01
6.060606060606060774e-02,7.488268071954901073e-01
7.070707070707071829e-02,7.407749060428503451e-01
8.080808080808081495e-02,7.327230048902106940e-01
9.090909090909091161e-02,7.246711037375710429e-01
1.010101010101010222e-01,7.166192025849313918e-01
1.111111111111111188e-01,7.085673014322916297e-01
1.212121212121212155e-01,7.005154002796519785e-01
1.313131313131313260e-01,6.924634991270123274e-01
1.414141414141414366e-01,6.844115979743725653e-01
1.515151515151515194e-01,6.763596968217330252e-01
1.616161616161616299e-01,6.683077956690932631e-01
1.717171717171717404e-01,6.602558945164536119e-01
1.818181818181818232e-01,6.522039933638138498e-01
1.919191919191919338e-01,6.441520922111741987e-01
2.020202020202020443e-01,6.361001910585345476e-01
2.121212121212121271e-01,6.280482899058948965e-01
2.222222222222222376e-01,6.199963887532552453e-01
2.323232323232323482e-01,6.119444876006154832e-01
2.424242424242424310e-01,6.038925864479758321e-01
2.525252525252525415e-01,5.958406852953360699e-01
2.626262626262626521e-01,5.877887841426965299e-01
2.727272727272727626e-01,5.797368829900568787e-01
2.828282828282828731e-01,5.716849818374171166e-01
2.929292929292929282e-01,5.636330806847774655e-01
3.030303030303030387e-01,5.555811795321378144e-01
3.131313131313131493e-01,5.475292783794980522e-01
3.232323232323232598e-01,5.394773772268584011e-01
3.333333333333333703e-01,5.314254760742187500e-01
3.434343434343434809e-01,5.233735749215790989e-01
3.535353535353535914e-01,5.153216737689393367e-01
3.636363636363636465e-01,5.072697726162996856e-01
3.737373737373737570e-01,4.992178714636600900e-01
3.838383838383838675e-01,4.911659703110203279e-01
3.939393939393939781e-01,4.831140691583806213e-01
4.040404040404040886e-01,4.750621680057409701e-01
4.141414141414141992e-01,4.670102668531013190e-01
4.242424242424242542e-01,4.589583657004616124e-01
4.343434343434343647e-01,4.509064645478219613e-01
4.444444444444444753e-01,4.428545633951823102e-01
4.545454545454545858e-01,4.348026622425426035e-01
4.646464646464646964e-01,4.267507610899028414e-01
4.747474747474748069e-01,4.186988599372631903e-01
4.848484848484848619e-01,4.106469587846235947e-01
4.949494949494949725e-01,4.025950576319838325e-01
5.050505050505050830e-01,3.945431564793441814e-01
5.151515151515152491e-01,3.864912553267044748e-01
5.252525252525253041e-01,3.784393541740648237e-01
5.353535353535353591e-01,3.703874530214251726e-01
5.454545454545455252e-01,3.623355518687854659e-01
5.555555555555555802e-01,3.542836507161458148e-01
5.656565656565657463e-01,3.462317495635061082e-01
5.757575757575758013e-01,3.381798484108664571e-01
5.858585858585858563e-01,3.301279472582268060e-01
5.959595959595960224e-01,3.220760461055870438e-01
6.060606060606060774e-01,3.140241449529474482e-01
6.161616161616162435e-01,3.059722438003076861e-01
6.262626262626262985e-01,2.979203426476680350e-01
6.363636363636364646e-01,2.898684414950283283e-01
6.464646464646465196e-01,2.818165403423886772e-01
6.565656565656565746e-01,2.737646391897490261e-01
6.666666666666667407e-01,2.657127380371093195e-01
6.767676767676767957e-01,2.576608368844696684e-01
6.868686868686869618e-01,2.496089357318299340e-01
6.969696969696970168e-01,2.415570345791903106e-01
7.070707070707071829e-01,2.335051334265505762e-01
7.171717171717172379e-01,2.254532322739109251e-01
7.272727272727272929e-01,2.174013311212713018e-01
7.373737373737374590e-01,2.093494299686315674e-01
7.474747474747475140e-01,2.012975288159919163e-01
7.575757575757576801e-01,1.932456276633521819e-01
7.676767676767677351e-01,1.851937265107125585e-01
7.777777777777777901e-01,1.771418253580729074e-01
7.878787878787879562e-01,1.690899242054331730e-01
7.979797979797980112e-01,1.610380230527935219e-01
8.080808080808081773e-01,1.529861219001538153e-01
8.181818181818182323e-01,1.449342207475141642e-01
8.282828282828283983e-01,1.368823195948744298e-01
8.383838383838384534e-01,1.288304184422348064e-01
8.484848484848485084e-01,1.207785172895951553e-01
8.585858585858586745e-01,1.127266161369554209e-01
8.686868686868687295e-01,1.046747149843157837e-01
8.787878787878788955e-01,9.662281383167604931e-02
8.888888888888889506e-01,8.857091267903641207e-02
8.989898989898991166e-01,8.051901152639667769e-02
9.090909090909091717e-01,7.246711037375704045e-02
9.191919191919192267e-01,6.441520922111740322e-02
9.292929292929293927e-01,5.636330806847766883e-02
9.393939393939394478e-01,4.831140691583802466e-02
9.494949494949496138e-01,4.025950576319829721e-02
9.595959595959596689e-01,3.220760461055865304e-02
9.696969696969697239e-01,2.415570345791901233e-02
9.797979797979798899e-01,1.610380230527928141e-02
9.898989898989899450e-01,8.051901152639640707e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> data/prange_wM_SR_q2_m5_eta5.txt <==
R,w
0.000000000000000000e+00,8.338075935840606467e-01
1.010101010101010187e-02,8.253852946589692596e-01
2.020202020202020374e-02,8.169629957338775395e-01
3.030303030303030387e-02,8.085406968087861523e-01
4.040404040404040747e-02,8.001183978836945432e-01
5.050505050505051108e-02,7.916960989586030450e-01
6.060606060606060774e-02,7.832738000335115469e-01
7.070707070707071829e-02,7.748515011084200488e-01
8.080808080808081495e-02,7.664292021833285506e-01
9.090909090909091161e-02,7.580069032582369415e-01
1.010101010101010222e-01,7.495846043331454434e-01
1.111111111111111188e-01,7.411623054080538342e-01
1.212121212121212155e-01,7.327400064829624471e-01
1.313131313131313260e-01,7.243177075578708379e-01
1.414141414141414366e-01,7.158954086327793398e-01
1.515151515151515194e-01,7.074731097076878417e-01
1.616161616161616299e-01,6.990508107825962325e-01
1.717171717171717404e-01,6.906285118575048454e-01
1.818181818181818232e-01,6.822062129324132362e-01
1.919191919191919338e-01,6.737839140073217381e-01
2.020202020202020443e-01,6.653616150822302400e-01
2.121212121212121271e-01,6.569393161571387418e-01
2.222222222222222376e-01,6.485170172320471327e-01
2.323232323232323482e-01,6.400947183069556345e-01
2.424242424242424310e-01,6.316724193818641364e-01
2.525252525252525415e-01,6.232501204567725273e-01
2.626262626262626521e-01,6.148278215316811401e-01
2.727272727272727626e-01,6.064055226065895310e-01
2.828282828282828731e-01,5.979832236814980329e-01
2.929292929292929282e-01,5.895609247564065347e-01
3.030303030303030387e-01,5.811386258313150366e-01
3.131313131313131493e-01,5.727163269062234274e-01
3.232323232323232598e-01,5.642940279811319293e-01
3.333333333333333703e-01,5.558717290560404312e-01
3.434343434343434809e-01,5.474494301309489330e-01
3.535353535353535914e-01,5.390271312058574349e-01
3.636363636363636465e-01,5.306048322807658257e-01
3.737373737373737570e-01,5.221825333556744386e-01
3.838383838383838675e-01,5.137602344305828295e-01
3.939393939393939781e-01,5.053379355054912203e-01
4.040404040404040886e-01,4.969156365803997777e-01
4.141414141414141992e-01,4.884933376553083351e-01
4.242424242424242542e-01,4.800710387302166704e-01
4.343434343434343647e-01,4.716487398051252278e-01
4.444444444444444753e-01,4.632264408800336741e-01
4.545454545454545858e-01,4.548041419549421205e-01
4.646464646464646964e-01,4.463818430298506224e-01
4.747474747474748069e-01,4.379595441047590687e-01
4.848484848484848619e-01,4.295372451796676261e-01
4.949494949494949725e-01,4.211149462545760724e-01
5.050505050505050830e-01,4.126926473294845188e-01
5.151515151515152491e-01,4.042703484043929651e-01
5.252525252525253041e-01,3.958480494793014670e-01
5.353535353535353591e-01,3.874257505542100244e-01
5.454545454545455252e-01,3.790034516291184152e-01
5.555555555555555802e-01,3.705811527040269171e-01
5.656565656565657463e-01,3.621588537789353635e-01
5.757575757575758013e-01,3.537365548538439208e-01
5.858585858585858563e-01,3.453142559287524227e-01
5.959595959595960224e-01,3.368919570036608135e-01
6.060606060606060774e-01,3.284696580785693709e-01
6.161616161616162435e-01,3.200473591534777618e-01
6.262626262626262985e-01,3.116250602283862636e-01
6.363636363636364646e-01,3.032027613032947100e-01
6.464646464646465196e-01,2.947804623782032118e-01
6.565656565656565746e-01,2.863581634531117137e-01
6.666666666666667407e-01,2.779358645280201601e-01
6.767676767676767957e-01,2.695135656029287174e-01
6.868686868686869618e-01,2.610912666778371083e-01
6.969696969696970168e-01,2.526689677527456102e-01
7.070707070707071829e-01,2.442466688276540288e-01
7.171717171717172379e-01,2.358243699025625584e-01
7.272727272727272929e-01,2.274020709774710602e-01
7.373737373737374590e-01,2.189797720523794788e-01
7.474747474747475140e-01,2.105574731272880362e-01
7.575757575757576801e-01,2.021351742021964548e-01
7.676767676767677351e-01,1.937128752771049567e-01
7.777777777777777901e-01,1.852905763520134585e-01
7.878787878787879562e-01,1.768682774269219049e-01
7.979797979797980112e-01,1.684459785018304068e-01
8.080808080808081773e-01,1.600236795767388531e-01
8.181818181818182323e-01,1.516013806516473550e-01
8.282828282828283983e-01,1.431790817265557736e-01
8.383838383838384534e-01,1.347567828014643032e-01
8.484848484848485084e-01,1.263344838763728051e-01
8.585858585858586745e-01,1.179121849512812376e-01
8.686868686868687295e-01,1.094898860261897394e-01
8.787878787878788955e-01,1.010675871010981719e-01
8.888888888888889506e-01,9.264528817600668764e-02
8.989898989898991166e-01,8.422298925091512012e-02
9.090909090909091717e-01,7.580069032582362198e-02
9.191919191919192267e-01,6.737839140073215161e-02
9.292929292929293927e-01,5.895609247564056327e-02
9.393939393939394478e-01,5.053379355054908595e-02
9.494949494949496138e-01,4.211149462545751149e-02
9.595959595959596689e-01,3.368919570036602723e-02
9.696969696969697239e-01,2.526689677527454297e-02
9.797979797979798899e-01,1.684459785018296851e-02
9.898989898989899450e-01,8.422298925091484256e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> data/prange_wM_SR_q2_m6_eta1.txt <==
R,w
0.000000000000000000e+00,9.843750000000000000e-01
1.010101010101010187e-02,9.744318181818182323e-01
2.020202020202020374e-02,9.644886363636363535e-01
3.030303030303030387e-02,9.545454545454545858e-01
4.040404040404040747e-02,9.446022727272727071e-01
5.050505050505051108e-02,9.346590909090909394e-01
6.060606060606060774e-02,9.247159090909091717e-01
7.070707070707071829e-02,9.147727272727272929e-01
8.080808080808081495e-02,9.048295454545455252e-01
9.090909090909091161e-02,8.948863636363636465e-01
1.010101010101010222e-01,8.849431818181818787e-01
1.111111111111111188e-01,8.750000000000000000e-01
1.212121212121212155e-01,8.650568181818182323e-01
1.313131313131313260e-01,8.551136363636363535e-01
1.414141414141414366e-01,8.451704545454544748e-01
1.515151515151515194e-01,8.352272727272727071e-01
1.616161616161616299e-01,8.252840909090908283e-01
1.717171717171717404e-01,8.153409090909090606e-01
1.818181818181818232e-01,8.053977272727271819e-01
1.919191919191919338e-01,7.954545454545454142e-01
2.020202020202020443e-01,7.855113636363636465e-01
2.121212121212121271e-01,7.755681818181817677e-01
2.222222222222222376e-01,7.656250000000000000e-01
2.323232323232323482e-01,7.556818181818181213e-01
2.424242424242424310e-01,7.457386363636363535e-01
2.525252525252525415e-01,7.357954545454544748e-01
2.626262626262626521e-01,7.258522727272727071e-01
2.727272727272727626e-01,7.159090909090909394e-01
2.828282828282828731e-01,7.059659090909090606e-01
2.929292929292929282e-01,6.960227272727272929e-01
3.030303030303030387e-01,6.860795454545455252e-01
3.131313131313131493e-01,6.761363636363636465e-01
3.232323232323232598e-01,6.661931818181817677e-01
3.333333333333333703e-01,6.562500000000000000e-01
3.434343434343434809e-01,6.463068181818182323e-01
3.535353535353535914e-01,6.363636363636363535e-01
3.636363636363636465e-01,6.264204545454545858e-01
3.737373737373737570e-01,6.164772727272727071e-01
3.838383838383838675e-01,6.065340909090908283e-01
3.939393939393939781e-01,5.965909090909089496e-01
4.040404040404040886e-01,5.866477272727271819e-01
4.141414141414141992e-01,5.767045454545454142e-01
4.242424242424242542e-01,5.667613636363635354e-01
4.343434343434343647e-01,5.568181818181817677e-01
4.444444444444444753e-01,5.468750000000000000e-01
4.545454545454545858e-01,5.369318181818181213e-01
4.646464646464646964e-01,5.269886363636362425e-01
4.747474747474748069e-01,5.170454545454544748e-01
4.848484848484848619e-01,5.071022727272727071e-01
4.949494949494949725e-01,4.971590909090908283e-01
5.050505050505050830e-01,4.872159090909090606e-01
5.151515151515152491e-01,4.772727272727271819e-01
5.252525252525253041e-01,4.673295454545454142e-01
5.353535353535353591e-01,4.573863636363636465e-01
5.454545454545455252e-01,4.474431818181817677e-01
5.555555555555555802e-01,4.375000000000000000e-01
5.656565656565657463e-01,4.275568181818181213e-01
5.757575757575758013e-01,4.176136363636362980e-01
5.858585858585858563e-01,4.076704545454545303e-01
5.959595959595960224e-01,3.977272727272726516e-01
6.060606060606060774e-01,3.877840909090908839e-01
6.161616161616162435e-01,3.778409090909090051e-01
6.262626262626262985e-01,3.678977272727272374e-01
6.363636363636364646e-01,3.579545454545453587e-01
6.464646464646465196e-01,3.480113636363635909e-01
6.565656565656565746e-01,3.380681818181818232e-01
6.666666666666667407e-01,3.281249999999999445e-01
6.767676767676767957e-01,3.181818181818181768e-01
6.868686868686869618e-01,3.082386363636362980e-01
6.969696969696970168e-01,2.982954545454544748e-01
7.070707070707071829e-01,2.883522727272725961e-01
7.171717171717172379e-01,2.784090909090908283e-01
7.272727272727272929e-01,2.684659090909090606e-01
7.373737373737374590e-01,2.585227272727271819e-01
7.474747474747475140e-01,2.485795454545454142e-01
7.575757575757576801e-01,2.386363636363635354e-01
7.676767676767677351e-01,2.286931818181817677e-01
7.777777777777777901e-01,2.187500000000000000e-01
7.878787878787879562e-01,2.088068181818180935e-01
7.979797979797980112e-01,1.988636363636363258e-01
8.080808080808081773e-01,1.889204545454544470e-01
8.181818181818182323e-01,1.789772727272726793e-01
8.282828282828283983e-01,1.690340909090908006e-01
8.383838383838384534e-01,1.590909090909090329e-01
8.484848484848485084e-01,1.491477272727272374e-01
8.585858585858586745e-01,1.392045454545453587e-01
8.686868686868687295e-01,1.292613636363635909e-01
8.787878787878788955e-01,1.193181818181817122e-01
8.888888888888889506e-01,1.093749999999999445e-01
8.989898989898991166e-01,9.943181818181805187e-02
9.090909090909091717e-01,8.948863636363628415e-02
9.191919191919192267e-01,7.954545454545451644e-02
9.292929292929293927e-01,6.960227272727262382e-02
9.393939393939394478e-01,5.965909090909085610e-02
9.494949494949496138e-01,4.971590909090897736e-02
9.595959595959596689e-01,3.977272727272720271e-02
9.696969696969697239e-01,2.982954545454542805e-02
9.797979797979798899e-01,1.988636363636354584e-02
9.898989898989899450e-01,9.943181818181772921e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> data/prange_wM_SR_q2_m6_eta6.txt <==
R,w
0.000000000000000000e+00,8.598987589866737835e-01
1.010101010101010187e-02,8.512129129363034119e-01
2.020202020202020374e-02,8.425270668859328183e-01
3.030303030303030387e-02,8.338412208355624466e-01
4.040404040404040747e-02,8.251553747851919640e-01
5.050505050505051108e-02,8.164695287348214814e-01
6.060606060606060774e-02,8.077836826844512208e-01
7.070707070707071829e-02,7.990978366340807382e-01
8.080808080808081495e-02,7.904119905837102555e-01
9.090909090909091161e-02,7.817261445333397729e-01
1.010101010101010222e-01,7.730402984829694013e-01
1.111111111111111188e-01,7.643544524325989187e-01
1.212121212121212155e-01,7.556686063822284360e-01
1.313131313131313260e-01,7.469827603318580644e-01
1.414141414141414366e-01,7.382969142814875818e-01
1.515151515151515194e-01,7.296110682311170992e-01
1.616161616161616299e-01,7.209252221807466166e-01
1.717171717171717404e-01,7.122393761303763560e-01
1.818181818181818232e-01,7.035535300800058733e-01
1.919191919191919338e-01,6.948676840296353907e-01
2.020202020202020443e-01,6.861818379792650191e-01
2.121212121212121271e-01,6.774959919288945365e-01
2.222222222222222376e-01,6.688101458785240538e-01
2.323232323232323482e-01,6.601242998281535712e-01
2.424242424242424310e-01,6.514384537777831996e-01
2.525252525252525415e-01,6.427526077274127170e-01
2.626262626262626521e-01,6.340667616770422343e-01
2.727272727272727626e-01,6.253809156266718627e-01
2.828282828282828731e-01,6.166950695763013801e-01
2.929292929292929282e-01,6.080092235259310085e-01
3.030303030303030387e-01,5.993233774755605259e-01
3.131313131313131493e-01,5.906375314251900432e-01
3.232323232323232598e-01,5.819516853748195606e-01
3.333333333333333703e-01,5.732658393244491890e-01
3.434343434343434809e-01,5.645799932740788174e-01
3.535353535353535914e-01,5.558941472237082237e-01
3.636363636363636465e-01,5.472083011733378521e-01
3.737373737373737570e-01,5.385224551229674805e-01
3.838383838383838675e-01,5.298366090725968869e-01
3.939393939393939781e-01,5.211507630222264043e-01
4.040404040404040886e-01,5.124649169718560326e-01
4.141414141414141992e-01,5.037790709214856610e-01
4.242424242424242542e-01,4.950932248711151229e-01
4.343434343434343647e-01,4.864073788207447513e-01
4.444444444444444753e-01,4.777215327703743242e-01
4.545454545454545858e-01,4.690356867200038415e-01
4.646464646464646964e-01,4.603498406696333589e-01
4.747474747474748069e-01,4.516639946192629318e-01
4.848484848484848619e-01,4.429781485688925602e-01
4.949494949494949725e-01,4.342923025185220776e-01
5.050505050505050830e-01,4.256064564681516504e-01
5.151515151515152491e-01,4.169206104177811678e-01
5.252525252525253041e-01,4.082347643674107407e-01
5.353535353535353591e-01,3.995489183170403691e-01
5.454545454545455252e-01,3.908630722666698865e-01
5.555555555555555802e-01,3.821772262162994593e-01
5.656565656565657463e-01,3.734913801659289767e-01
5.757575757575758013e-01,3.648055341155585496e-01
5.858585858585858563e-01,3.561196880651881780e-01
5.959595959595960224e-01,3.474338420148175843e-01
6.060606060606060774e-01,3.387479959644472682e-01
6.161616161616162435e-01,3.300621499140767301e-01
6.262626262626262985e-01,3.213763038637063585e-01
6.363636363636364646e-01,3.126904578133358203e-01
6.464646464646465196e-01,3.040046117629654487e-01
6.565656565656565746e-01,2.953187657125950216e-01
6.666666666666667407e-01,2.866329196622245390e-01
6.767676767676767957e-01,2.779470736118541119e-01
6.868686868686869618e-01,2.692612275614836292e-01
6.969696969696970168e-01,2.605753815111132021e-01
7.070707070707071829e-01,2.518895354607427195e-01
7.171717171717172379e-01,2.432036894103723201e-01
7.272727272727272929e-01,2.345178433600019208e-01
7.373737373737374590e-01,2.258319973096314381e-01
7.474747474747475140e-01,2.171461512592610388e-01
7.575757575757576801e-01,2.084603052088905006e-01
7.676767676767677351e-01,1.997744591585201290e-01
7.777777777777777901e-01,1.910886131081497297e-01
7.878787878787879562e-01,1.824027670577792193e-01
7.979797979797980112e-01,1.737169210074087922e-01
8.080808080808081773e-01,1.650310749570383095e-01
8.181818181818182323e-01,1.563452289066679102e-01
8.282828282828283983e-01,1.476593828562974275e-01
8.383838383838384534e-01,1.389735368059270282e-01
8.484848484848485084e-01,1.302876907555566011e-01
8.585858585858586745e-01,1.216018447051861046e-01
8.686868686868687295e-01,1.129159986548157191e-01
8.787878787878788955e-01,1.042301526044452226e-01
8.888888888888889506e-01,9.554430655407480932e-02
8.989898989898991166e-01,8.685846050370431282e-02
9.090909090909091717e-01,7.817261445333391345e-02
9.191919191919192267e-01,6.948676840296351409e-02
9.292929292929293927e-01,6.080092235259301064e-02
9.393939393939394478e-01,5.211507630222261128e-02
9.494949494949496138e-01,4.342923025185210784e-02
9.595959595959596689e-01,3.474338420148170847e-02
9.696969696969697239e-01,2.605753815111130564e-02
9.797979797979798899e-01,1.737169210074080566e-02
9.898989898989899450e-01,8.685846050370402832e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> data/prange_wM_SR_q2_m8_eta8.txt <==
R,w
0.000000000000000000e+00,8.940258106436150820e-01
1.010101010101010187e-02,8.849952468997401844e-01
2.020202020202020374e-02,8.759646831558652869e-01
3.030303030303030387e-02,8.669341194119903893e-01
4.040404040404040747e-02,8.579035556681154917e-01
5.050505050505051108e-02,8.488729919242405941e-01
6.060606060606060774e-02,8.398424281803656966e-01
7.070707070707071829e-02,8.308118644364907990e-01
8.080808080808081495e-02,8.217813006926159014e-01
9.090909090909091161e-02,8.127507369487410038e-01
1.010101010101010222e-01,8.037201732048661063e-01
1.111111111111111188e-01,7.946896094609910977e-01
1.212121212121212155e-01,7.856590457171163111e-01
1.313131313131313260e-01,7.766284819732414135e-01
1.414141414141414366e-01,7.675979182293665160e-01
1.515151515151515194e-01,7.585673544854916184e-01
1.616161616161616299e-01,7.495367907416166098e-01
1.717171717171717404e-01,7.405062269977418232e-01
1.818181818181818232e-01,7.314756632538668146e-01
1.919191919191919338e-01,7.224450995099919171e-01
2.020202020202020443e-01,7.134145357661171305e-01
2.121212121212121271e-01,7.043839720222421219e-01
2.222222222222222376e-01,6.953534082783673353e-01
2.323232323232323482e-01,6.863228445344923268e-01
2.424242424242424310e-01,6.772922807906174292e-01
2.525252525252525415e-01,6.682617170467425316e-01
2.626262626262626521e-01,6.592311533028676340e-01
2.727272727272727626e-01,6.502005895589928475e-01
2.828282828282828731e-01,6.411700258151178389e-01
2.929292929292929282e-01,6.321394620712429413e-01
3.030303030303030387e-01,6.231088983273681547e-01
3.131313131313131493e-01,6.140783345834931461e-01
3.232323232323232598e-01,6.050477708396182486e-01
3.333333333333333703e-01,5.960172070957433510e-01
3.434343434343434809e-01,5.869866433518684534e-01
3.535353535353535914e-01,5.779560796079935558e-01
3.636363636363636465e-01,5.689255158641186583e-01
3.737373737373737570e-01,5.598949521202438717e-01
3.838383838383838675e-01,5.508643883763688631e-01
3.939393939393939781e-01,5.418338246324938545e-01
4.040404040404040886e-01,5.328032608886190680e-01
4.141414141414141992e-01,5.237726971447441704e-01
4.242424242424242542e-01,5.147421334008692728e-01
4.343434343434343647e-01,5.057115696569943752e-01
4.444444444444444753e-01,4.966810059131195332e-01
4.545454545454545858e-01,4.876504421692445801e-01
4.646464646464646964e-01,4.786198784253695715e-01
4.747474747474748069e-01,4.695893146814947294e-01
4.848484848484848619e-01,4.605587509376198874e-01
4.949494949494949725e-01,4.515281871937449343e-01
5.050505050505050830e-01,4.424976234498700367e-01
5.151515151515152491e-01,4.334670597059950836e-01
5.252525252525253041e-01,4.244364959621202416e-01
5.353535353535353591e-01,4.154059322182453995e-01
5.454545454545455252e-01,4.063753684743704464e-01
5.555555555555555802e-01,3.973448047304955488e-01
5.656565656565657463e-01,3.883142409866205957e-01
5.757575757575758013e-01,3.792836772427457537e-01
5.858585858585858563e-01,3.702531134988709116e-01
5.959595959595960224e-01,3.612225497549959585e-01
6.060606060606060774e-01,3.521919860111210610e-01
6.161616161616162435e-01,3.431614222672461079e-01
6.262626262626262985e-01,3.341308585233712658e-01
6.363636363636364646e-01,3.251002947794963127e-01
6.464646464646465196e-01,3.160697310356214706e-01
6.565656565656565746e-01,3.070391672917465731e-01
6.666666666666667407e-01,2.980086035478716200e-01
6.767676767676767957e-01,2.889780398039967779e-01
6.868686868686869618e-01,2.799474760601218248e-01
6.969696969696970168e-01,2.709169123162469273e-01
7.070707070707071829e-01,2.618863485723719742e-01
7.171717171717172379e-01,2.528557848284971321e-01
7.272727272727272929e-01,2.438252210846222900e-01
7.373737373737374590e-01,2.347946573407473092e-01
7.474747474747475140e-01,2.257640935968724671e-01
7.575757575757576801e-01,2.167335298529975141e-01
7.676767676767677351e-01,2.077029661091226442e-01
7.777777777777777901e-01,1.986724023652477744e-01
7.878787878787879562e-01,1.896418386213728213e-01
7.979797979797980112e-01,1.806112748774979793e-01
8.080808080808081773e-01,1.715807111336229984e-01
8.181818181818182323e-01,1.625501473897481564e-01
8.282828282828283983e-01,1.535195836458732033e-01
8.383838383838384534e-01,1.444890199019983335e-01
8.484848484848485084e-01,1.354584561581234636e-01
8.585858585858586745e-01,1.264278924142485105e-01
8.686868686868687295e-01,1.173973286703736546e-01
8.787878787878788955e-01,1.083667649264987015e-01
8.888888888888889506e-01,9.933620118262384557e-02
8.989898989898991166e-01,9.030563743874887861e-02
9.090909090909091717e-01,8.127507369487402267e-02
9.191919191919192267e-01,7.224450995099916673e-02
9.292929292929293927e-01,6.321394620712421364e-02
9.393939393939394478e-01,5.418338246324935076e-02
9.494949494949496138e-01,4.515281871937439073e-02
9.595959595959596689e-01,3.612225497549953479e-02
9.696969696969697239e-01,2.709169123162467538e-02
9.797979797979798899e-01,1.806112748774971882e-02
9.898989898989899450e-01,9.030563743874859411e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> data/prange_wP_SR_q2_m10_eta10.txt <==
R,w
0.000000000000000000e+00,9.150416326562869074e-01
1.010101010101010187e-02,9.158997979829911484e-01
2.020202020202020374e-02,9.167579633096952785e-01
3.030303030303030387e-02,9.176161286363994085e-01
4.040404040404040747e-02,9.184742939631035386e-01
5.050505050505051108e-02,9.193324592898077796e-01
6.060606060606060774e-02,9.201906246165119097e-01
7.070707070707071829e-02,9.210487899432160397e-01
8.080808080808081495e-02,9.219069552699202807e-01
9.090909090909091161e-02,9.227651205966244108e-01
1.010101010101010222e-01,9.236232859233286518e-01
1.111111111111111188e-01,9.244814512500327819e-01
1.212121212121212155e-01,9.253396165767369119e-01
1.313131313131313260e-01,9.261977819034412640e-01
1.414141414141414366e-01,9.270559472301453940e-01
1.515151515151515194e-01,9.279141125568494131e-01
1.616161616161616299e-01,9.287722778835536541e-01
1.717171717171717404e-01,9.296304432102578952e-01
1.818181818181818232e-01,9.304886085369619142e-01
1.919191919191919338e-01,9.313467738636661553e-01
2.020202020202020443e-01,9.322049391903703963e-01
2.121212121212121271e-01,9.330631045170745264e-01
2.222222222222222376e-01,9.339212698437787674e-01
2.323232323232323482e-01,9.347794351704828975e-01
2.424242424242424310e-01,9.356376004971870275e-01
2.525252525252525415e-01,9.364957658238912686e-01
2.626262626262626521e-01,9.373539311505953986e-01
2.727272727272727626e-01,9.382120964772995286e-01
2.828282828282828731e-01,9.390702618040036587e-01
2.929292929292929282e-01,9.399284271307078997e-01
3.030303030303030387e-01,9.407865924574121408e-01
3.131313131313131493e-01,9.416447577841162708e-01
3.232323232323232598e-01,9.425029231108204009e-01
3.333333333333333703e-01,9.433610884375246419e-01
3.434343434343434809e-01,9.442192537642288830e-01
3.535353535353535914e-01,9.450774190909330130e-01
3.636363636363636465e-01,9.459355844176371431e-01
3.737373737373737570e-01,9.467937497443412731e-01
3.838383838383838675e-01,9.476519150710455142e-01
3.939393939393939781e-01,9.485100803977495332e-01
4.040404040404040886e-01,9.493682457244537742e-01
4.141414141414141992e-01,9.502264110511580153e-01
4.242424242424242542e-01,9.510845763778620343e-01
4.343434343434343647e-01,9.519427417045663864e-01
4.444444444444444753e-01,9.528009070312706275e-01
4.545454545454545858e-01,9.536590723579746465e-01
4.646464646464646964e-01,9.545172376846788875e-01
4.747474747474748069e-01,9.553754030113830176e-01
4.848484848484848619e-01,9.562335683380871476e-01
4.949494949494949725e-01,9.570917336647912776e-01
5.050505050505050830e-01,9.579498989914955187e-01
5.151515151515152491e-01,9.588080643181997598e-01
5.252525252525253041e-01,9.596662296449038898e-01
5.353535353535353591e-01,9.605243949716080198e-01
5.454545454545455252e-01,9.613825602983122609e-01
5.555555555555555802e-01,9.622407256250163909e-01
5.656565656565657463e-01,9.630988909517206320e-01
5.757575757575758013e-01,9.639570562784247620e-01
5.858585858585858563e-01,9.648152216051288921e-01
5.959595959595960224e-01,9.656733869318331331e-01
6.060606060606060774e-01,9.665315522585372632e-01
6.161616161616162435e-01,9.673897175852415042e-01
6.262626262626262985e-01,9.682478829119456343e-01
6.363636363636364646e-01,9.691060482386497643e-01
6.464646464646465196e-01,9.699642135653538944e-01
6.565656565656565746e-01,9.708223788920581354e-01
6.666666666666667407e-01,9.716805442187622655e-01
6.767676767676767957e-01,9.725387095454665065e-01
6.868686868686869618e-01,9.733968748721706366e-01
6.969696969696970168e-01,9.742550401988747666e-01
7.070707070707071829e-01,9.751132055255790076e-01
7.171717171717172379e-01,9.759713708522832487e-01
7.272727272727272929e-01,9.768295361789873787e-01
7.373737373737374590e-01,9.776877015056915088e-01
7.474747474747475140e-01,9.785458668323956388e-01
7.575757575757576801e-01,9.794040321590998799e-01
7.676767676767677351e-01,9.802621974858040099e-01
7.777777777777777901e-01,9.811203628125082510e-01
7.878787878787879562e-01,9.819785281392123810e-01
7.979797979797980112e-01,9.828366934659165111e-01
8.080808080808081773e-01,9.836948587926207521e-01
8.181818181818182323e-01,9.845530241193247711e-01
8.282828282828283983e-01,9.854111894460291232e-01
8.383838383838384534e-01,9.862693547727332533e-01
8.484848484848485084e-01,9.871275200994372723e-01
8.585858585858586745e-01,9.879856854261415133e-01
8.686868686868687295e-01,9.888438507528457544e-01
8.787878787878788955e-01,9.897020160795498844e-01
8.888888888888889506e-01,9.905601814062541255e-01
8.989898989898991166e-01,9.914183467329582555e-01
9.090909090909091717e-01,9.922765120596624966e-01
9.191919191919192267e-01,9.931346773863666266e-01
9.292929292929293927e-01,9.939928427130707567e-01
9.393939393939394478e-01,9.948510080397749977e-01
9.494949494949496138e-01,9.957091733664791278e-01
9.595959595959596689e-01,9.965673386931832578e-01
9.696969696969697239e-01,9.974255040198874989e-01
9.797979797979798899e-01,9.982836693465916289e-01
9.898989898989899450e-01,9.991418346732958700e-01
1.000000000000000000e+00,1.000000000000000000e+00


==> data/prange_wP_SR_q2_m16_eta16.txt <==
R,w
0.000000000000000000e+00,9.468643426204733649e-01
1.010101010101010187e-02,9.474010664323877506e-01
2.020202020202020374e-02,9.479377902443021364e-01
3.030303030303030387e-02,9.484745140562166332e-01
4.040404040404040747e-02,9.490112378681310190e-01
5.050505050505051108e-02,9.495479616800454048e-01
6.060606060606060774e-02,9.500846854919597906e-01
7.070707070707071829e-02,9.506214093038742874e-01
8.080808080808081495e-02,9.511581331157886732e-01
9.090909090909091161e-02,9.516948569277030590e-01
1.010101010101010222e-01,9.522315807396174447e-01
1.111111111111111188e-01,9.527683045515318305e-01
1.212121212121212155e-01,9.533050283634463273e-01
1.313131313131313260e-01,9.538417521753608241e-01
1.414141414141414366e-01,9.543784759872750989e-01
1.515151515151515194e-01,9.549151997991894847e-01
1.616161616161616299e-01,9.554519236111039815e-01
1.717171717171717404e-01,9.559886474230183673e-01
1.818181818181818232e-01,9.565253712349326420e-01
1.919191919191919338e-01,9.570620950468471388e-01
2.020202020202020443e-01,9.575988188587616357e-01
2.121212121212121271e-01,9.581355426706760214e-01
2.222222222222222376e-01,9.586722664825904072e-01
2.323232323232323482e-01,9.592089902945047930e-01
2.424242424242424310e-01,9.597457141064191788e-01
2.525252525252525415e-01,9.602824379183336756e-01
2.626262626262626521e-01,9.608191617302480614e-01
2.727272727272727626e-01,9.613558855421624472e-01
2.828282828282828731e-01,9.618926093540768330e-01
2.929292929292929282e-01,9.624293331659912187e-01
3.030303030303030387e-01,9.629660569779057155e-01
3.131313131313131493e-01,9.635027807898201013e-01
3.232323232323232598e-01,9.640395046017344871e-01
3.333333333333333703e-01,9.645762284136488729e-01
3.434343434343434809e-01,9.651129522255634807e-01
3.535353535353535914e-01,9.656496760374777555e-01
3.636363636363636465e-01,9.661863998493921413e-01
3.737373737373737570e-01,9.667231236613065271e-01
3.838383838383838675e-01,9.672598474732209128e-01
3.939393939393939781e-01,9.677965712851352986e-01
4.040404040404040886e-01,9.683332950970497954e-01
4.141414141414141992e-01,9.688700189089642922e-01
4.242424242424242542e-01,9.694067427208785670e-01
4.343434343434343647e-01,9.699434665327930638e-01
4.444444444444444753e-01,9.704801903447075606e-01
4.545454545454545858e-01,9.710169141566218354e-01
4.646464646464646964e-01,9.715536379685361101e-01
4.747474747474748069e-01,9.720903617804506069e-01
4.848484848484848619e-01,9.726270855923651038e-01
4.949494949494949725e-01,9.731638094042793785e-01
5.050505050505050830e-01,9.737005332161938753e-01
5.151515151515152491e-01,9.742372570281083721e-01
5.252525252525253041e-01,9.747739808400226469e-01
5.353535353535353591e-01,9.753107046519371437e-01
5.454545454545455252e-01,9.758474284638515295e-01
5.555555555555555802e-01,9.763841522757659153e-01
5.656565656565657463e-01,9.769208760876804121e-01
5.757575757575758013e-01,9.774575998995946868e-01
5.858585858585858563e-01,9.779943237115091836e-01
5.959595959595960224e-01,9.785310475234235694e-01
6.060606060606060774e-01,9.790677713353379552e-01
6.161616161616162435e-01,9.796044951472524520e-01
6.262626262626262985e-01,9.801412189591668378e-01
6.363636363636364646e-01,9.806779427710812236e-01
6.464646464646465196e-01,9.812146665829956094e-01
6.565656565656565746e-01,9.817513903949099952e-01
6.666666666666667407e-01,9.822881142068244920e-01
6.767676767676767957e-01,9.828248380187388777e-01
6.868686868686869618e-01,9.833615618306532635e-01
6.969696969696970168e-01,9.838982856425677603e-01
7.070707070707071829e-01,9.844350094544820351e-01
7.171717171717172379e-01,9.849717332663965319e-01
7.272727272727272929e-01,9.855084570783109177e-01
7.373737373737374590e-01,9.860451808902253035e-01
7.474747474747475140e-01,9.865819047021398003e-01
7.575757575757576801e-01,9.871186285140541861e-01
7.676767676767677351e-01,9.876553523259685718e-01
7.777777777777777901e-01,9.881920761378829576e-01
7.878787878787879562e-01,9.887287999497973434e-01
7.979797979797980112e-01,9.892655237617118402e-01
8.080808080808081773e-01,9.898022475736262260e-01
8.181818181818182323e-01,9.903389713855406118e-01
8.282828282828283983e-01,9.908756951974549976e-01
8.383838383838384534e-01,9.914124190093693834e-01
8.484848484848485084e-01,9.919491428212838802e-01
8.585858585858586745e-01,9.924858666331982660e-01
8.686868686868687295e-01,9.930225904451126517e-01
8.787878787878788955e-01,9.935593142570270375e-01
8.888888888888889506e-01,9.940960380689415343e-01
8.989898989898991166e-01,9.946327618808559201e-01
9.090909090909091717e-01,9.951694856927703059e-01
9.191919191919192267e-01,9.957062095046846917e-01
9.292929292929293927e-01,9.962429333165991885e-01
9.393939393939394478e-01,9.967796571285135743e-01
9.494949494949496138e-01,9.973163809404279601e-01
9.595959595959596689e-01,9.978531047523423458e-01
9.696969696969697239e-01,9.983898285642567316e-01
9.797979797979798899e-01,9.989265523761712284e-01
9.898989898989899450e-01,9.994632761880856142e-01
1.000000000000000000e+00,1.000000000000000000e+00


==> data/prange_wP_SR_q2_m20_eta20.txt <==
R,w
0.000000000000000000e+00,9.574910375587055711e-01
1.010101010101010187e-02,9.579204210177085788e-01
2.020202020202020374e-02,9.583498044767114754e-01
3.030303030303030387e-02,9.587791879357144831e-01
4.040404040404040747e-02,9.592085713947176018e-01
5.050505050505051108e-02,9.596379548537203874e-01
6.060606060606060774e-02,9.600673383127233951e-01
7.070707070707071829e-02,9.604967217717264027e-01
8.080808080808081495e-02,9.609261052307294104e-01
9.090909090909091161e-02,9.613554886897323071e-01
1.010101010101010222e-01,9.617848721487353147e-01
1.111111111111111188e-01,9.622142556077382114e-01
1.212121212121212155e-01,9.626436390667412191e-01
1.313131313131313260e-01,9.630730225257442267e-01
1.414141414141414366e-01,9.635024059847471234e-01
1.515151515151515194e-01,9.639317894437501311e-01
1.616161616161616299e-01,9.643611729027532498e-01
1.717171717171717404e-01,9.647905563617561464e-01
1.818181818181818232e-01,9.652199398207590431e-01
1.919191919191919338e-01,9.656493232797621618e-01
2.020202020202020443e-01,9.660787067387650584e-01
2.121212121212121271e-01,9.665080901977680661e-01
2.222222222222222376e-01,9.669374736567709627e-01
2.323232323232323482e-01,9.673668571157739704e-01
2.424242424242424310e-01,9.677962405747768670e-01
2.525252525252525415e-01,9.682256240337798747e-01
2.626262626262626521e-01,9.686550074927828824e-01
2.727272727272727626e-01,9.690843909517858901e-01
2.828282828282828731e-01,9.695137744107887867e-01
2.929292929292929282e-01,9.699431578697917944e-01
3.030303030303030387e-01,9.703725413287949131e-01
3.131313131313131493e-01,9.708019247877978097e-01
3.232323232323232598e-01,9.712313082468007064e-01
3.333333333333333703e-01,9.716606917058037141e-01
3.434343434343434809e-01,9.720900751648067217e-01
3.535353535353535914e-01,9.725194586238097294e-01
3.636363636363636465e-01,9.729488420828126261e-01
3.737373737373737570e-01,9.733782255418155227e-01
3.838383838383838675e-01,9.738076090008185304e-01
3.939393939393939781e-01,9.742369924598215380e-01
4.040404040404040886e-01,9.746663759188245457e-01
4.141414141414141992e-01,9.750957593778275534e-01
4.242424242424242542e-01,9.755251428368303390e-01
4.343434343434343647e-01,9.759545262958334577e-01
4.444444444444444753e-01,9.763839097548365764e-01
4.545454545454545858e-01,9.768132932138393620e-01
4.646464646464646964e-01,9.772426766728423697e-01
4.747474747474748069e-01,9.776720601318453774e-01
4.848484848484848619e-01,9.781014435908483851e-01
4.949494949494949725e-01,9.785308270498511707e-01
5.050505050505050830e-01,9.789602105088541784e-01
5.151515151515152491e-01,9.793895939678571860e-01
5.252525252525253041e-01,9.798189774268601937e-01
5.353535353535353591e-01,9.802483608858632014e-01
5.454545454545455252e-01,9.806777443448662090e-01
5.555555555555555802e-01,9.811071278038691057e-01
5.656565656565657463e-01,9.815365112628721134e-01
5.757575757575758013e-01,9.819658947218751210e-01
5.858585858585858563e-01,9.823952781808780177e-01
5.959595959595960224e-01,9.828246616398810254e-01
6.060606060606060774e-01,9.832540450988840330e-01
6.161616161616162435e-01,9.836834285578870407e-01
6.262626262626262985e-01,9.841128120168899374e-01
6.363636363636364646e-01,9.845421954758929450e-01
6.464646464646465196e-01,9.849715789348958417e-01
6.565656565656565746e-01,9.854009623938988494e-01
6.666666666666667407e-01,9.858303458529018570e-01
6.767676767676767957e-01,9.862597293119048647e-01
6.868686868686869618e-01,9.866891127709078724e-01
6.969696969696970168e-01,9.871184962299107690e-01
7.070707070707071829e-01,9.875478796889137767e-01
7.171717171717172379e-01,9.879772631479166733e-01
7.272727272727272929e-01,9.884066466069196810e-01
7.373737373737374590e-01,9.888360300659226887e-01
7.474747474747475140e-01,9.892654135249256964e-01
7.575757575757576801e-01,9.896947969839287040e-01
7.676767676767677351e-01,9.901241804429316007e-01
7.777777777777777901e-01,9.905535639019344973e-01
7.878787878787879562e-01,9.909829473609375050e-01
7.979797979797980112e-01,9.914123308199405127e-01
8.080808080808081773e-01,9.918417142789435204e-01
8.181818181818182323e-01,9.922710977379463060e-01
8.282828282828283983e-01,9.927004811969494247e-01
8.383838383838384534e-01,9.931298646559524324e-01
8.484848484848485084e-01,9.935592481149553290e-01
8.585858585858586745e-01,9.939886315739583367e-01
8.686868686868687295e-01,9.944180150329613443e-01
8.787878787878788955e-01,9.948473984919643520e-01
8.888888888888889506e-01,9.952767819509672487e-01
8.989898989898991166e-01,9.957061654099702563e-01
9.090909090909091717e-01,9.961355488689732640e-01
9.191919191919192267e-01,9.965649323279761607e-01
9.292929292929293927e-01,9.969943157869791683e-01
9.393939393939394478e-01,9.974236992459821760e-01
9.494949494949496138e-01,9.978530827049851837e-01
9.595959595959596689e-01,9.982824661639880803e-01
9.696969696969697239e-01,9.987118496229910880e-01
9.797979797979798899e-01,9.991412330819940957e-01
9.898989898989899450e-01,9.995706165409969923e-01
1.000000000000000000e+00,1.000000000000000000e+00


==> data/prange_wP_SR_q2_m2_eta2.txt <==
R,w
0.000000000000000000e+00,6.562500000000000000e-01
1.010101010101010187e-02,6.597222222222222099e-01
2.020202020202020374e-02,6.631944444444444198e-01
3.030303030303030387e-02,6.666666666666666297e-01
4.040404040404040747e-02,6.701388888888889506e-01
5.050505050505051108e-02,6.736111111111111605e-01
6.060606060606060774e-02,6.770833333333332593e-01
7.070707070707071829e-02,6.805555555555555802e-01
8.080808080808081495e-02,6.840277777777777901e-01
9.090909090909091161e-02,6.875000000000000000e-01
1.010101010101010222e-01,6.909722222222222099e-01
1.111111111111111188e-01,6.944444444444444198e-01
1.212121212121212155e-01,6.979166666666666297e-01
1.313131313131313260e-01,7.013888888888888395e-01
1.414141414141414366e-01,7.048611111111111605e-01
1.515151515151515194e-01,7.083333333333333703e-01
1.616161616161616299e-01,7.118055555555555802e-01
1.717171717171717404e-01,7.152777777777777901e-01
1.818181818181818232e-01,7.187500000000000000e-01
1.919191919191919338e-01,7.222222222222222099e-01
2.020202020202020443e-01,7.256944444444444198e-01
2.121212121212121271e-01,7.291666666666666297e-01
2.222222222222222376e-01,7.326388888888888395e-01
2.323232323232323482e-01,7.361111111111111605e-01
2.424242424242424310e-01,7.395833333333332593e-01
2.525252525252525415e-01,7.430555555555555802e-01
2.626262626262626521e-01,7.465277777777777901e-01
2.727272727272727626e-01,7.500000000000000000e-01
2.828282828282828731e-01,7.534722222222222099e-01
2.929292929292929282e-01,7.569444444444444198e-01
3.030303030303030387e-01,7.604166666666667407e-01
3.131313131313131493e-01,7.638888888888888395e-01
3.232323232323232598e-01,7.673611111111111605e-01
3.333333333333333703e-01,7.708333333333333703e-01
3.434343434343434809e-01,7.743055555555555802e-01
3.535353535353535914e-01,7.777777777777777901e-01
3.636363636363636465e-01,7.812500000000000000e-01
3.737373737373737570e-01,7.847222222222223209e-01
3.838383838383838675e-01,7.881944444444444198e-01
3.939393939393939781e-01,7.916666666666666297e-01
4.040404040404040886e-01,7.951388888888888395e-01
4.141414141414141992e-01,7.986111111111111605e-01
4.242424242424242542e-01,8.020833333333332593e-01
4.343434343434343647e-01,8.055555555555555802e-01
4.444444444444444753e-01,8.090277777777779011e-01
4.545454545454545858e-01,8.125000000000000000e-01
4.646464646464646964e-01,8.159722222222222099e-01
4.747474747474748069e-01,8.194444444444444198e-01
4.848484848484848619e-01,8.229166666666667407e-01
4.949494949494949725e-01,8.263888888888888395e-01
5.050505050505050830e-01,8.298611111111111605e-01
5.151515151515152491e-01,8.333333333333333703e-01
5.252525252525253041e-01,8.368055555555555802e-01
5.353535353535353591e-01,8.402777777777777901e-01
5.454545454545455252e-01,8.437500000000000000e-01
5.555555555555555802e-01,8.472222222222222099e-01
5.656565656565657463e-01,8.506944444444444198e-01
5.757575757575758013e-01,8.541666666666667407e-01
5.858585858585858563e-01,8.576388888888888395e-01
5.959595959595960224e-01,8.611111111111111605e-01
6.060606060606060774e-01,8.645833333333332593e-01
6.161616161616162435e-01,8.680555555555555802e-01
6.262626262626262985e-01,8.715277777777777901e-01
6.363636363636364646e-01,8.750000000000000000e-01
6.464646464646465196e-01,8.784722222222222099e-01
6.565656565656565746e-01,8.819444444444444198e-01
6.666666666666667407e-01,8.854166666666667407e-01
6.767676767676767957e-01,8.888888888888888395e-01
6.868686868686869618e-01,8.923611111111111605e-01
6.969696969696970168e-01,8.958333333333333703e-01
7.070707070707071829e-01,8.993055555555555802e-01
7.171717171717172379e-01,9.027777777777777901e-01
7.272727272727272929e-01,9.062500000000000000e-01
7.373737373737374590e-01,9.097222222222223209e-01
7.474747474747475140e-01,9.131944444444444198e-01
7.575757575757576801e-01,9.166666666666667407e-01
7.676767676767677351e-01,9.201388888888888395e-01
7.777777777777777901e-01,9.236111111111111605e-01
7.878787878787879562e-01,9.270833333333333703e-01
7.979797979797980112e-01,9.305555555555555802e-01
8.080808080808081773e-01,9.340277777777777901e-01
8.181818181818182323e-01,9.375000000000000000e-01
8.282828282828283983e-01,9.409722222222223209e-01
8.383838383838384534e-01,9.444444444444444198e-01
8.484848484848485084e-01,9.479166666666666297e-01
8.585858585858586745e-01,9.513888888888889506e-01
8.686868686868687295e-01,9.548611111111111605e-01
8.787878787878788955e-01,9.583333333333333703e-01
8.888888888888889506e-01,9.618055555555555802e-01
8.989898989898991166e-01,9.652777777777777901e-01
9.090909090909091717e-01,9.687500000000000000e-01
9.191919191919192267e-01,9.722222222222222099e-01
9.292929292929293927e-01,9.756944444444444198e-01
9.393939393939394478e-01,9.791666666666667407e-01
9.494949494949496138e-01,9.826388888888889506e-01
9.595959595959596689e-01,9.861111111111111605e-01
9.696969696969697239e-01,9.895833333333333703e-01
9.797979797979798899e-01,9.930555555555555802e-01
9.898989898989899450e-01,9.965277777777777901e-01
1.000000000000000000e+00,1.000000000000000000e+00


==> data/prange_wP_SR_q2_m32_eta32.txt <==
R,w
0.000000000000000000e+00,9.734318802896287925e-01
1.010101010101010187e-02,9.737002451351880472e-01
2.020202020202020374e-02,9.739686099807474129e-01
3.030303030303030387e-02,9.742369748263066676e-01
4.040404040404040747e-02,9.745053396718660332e-01
5.050505050505051108e-02,9.747737045174252879e-01
6.060606060606060774e-02,9.750420693629846536e-01
7.070707070707071829e-02,9.753104342085439082e-01
8.080808080808081495e-02,9.755787990541032739e-01
9.090909090909091161e-02,9.758471638996625286e-01
1.010101010101010222e-01,9.761155287452218943e-01
1.111111111111111188e-01,9.763838935907811489e-01
1.212121212121212155e-01,9.766522584363404036e-01
1.313131313131313260e-01,9.769206232818998803e-01
1.414141414141414366e-01,9.771889881274590239e-01
1.515151515151515194e-01,9.774573529730183896e-01
1.616161616161616299e-01,9.777257178185776443e-01
1.717171717171717404e-01,9.779940826641370100e-01
1.818181818181818232e-01,9.782624475096961536e-01
1.919191919191919338e-01,9.785308123552556303e-01
2.020202020202020443e-01,9.787991772008148850e-01
2.121212121212121271e-01,9.790675420463742507e-01
2.222222222222222376e-01,9.793359068919335053e-01
2.323232323232323482e-01,9.796042717374927600e-01
2.424242424242424310e-01,9.798726365830521257e-01
2.525252525252525415e-01,9.801410014286113803e-01
2.626262626262626521e-01,9.804093662741707460e-01
2.727272727272727626e-01,9.806777311197301117e-01
2.828282828282828731e-01,9.809460959652893663e-01
2.929292929292929282e-01,9.812144608108486210e-01
3.030303030303030387e-01,9.814828256564080977e-01
3.131313131313131493e-01,9.817511905019672414e-01
3.232323232323232598e-01,9.820195553475266070e-01
3.333333333333333703e-01,9.822879201930858617e-01
3.434343434343434809e-01,9.825562850386451164e-01
3.535353535353535914e-01,9.828246498842044820e-01
3.636363636363636465e-01,9.830930147297637367e-01
3.737373737373737570e-01,9.833613795753231024e-01
3.838383838383838675e-01,9.836297444208823570e-01
3.939393939393939781e-01,9.838981092664416117e-01
4.040404040404040886e-01,9.841664741120009774e-01
4.141414141414141992e-01,9.844348389575603431e-01
4.242424242424242542e-01,9.847032038031195977e-01
4.343434343434343647e-01,9.849715686486789634e-01
4.444444444444444753e-01,9.852399334942383291e-01
4.545454545454545858e-01,9.855082983397974727e-01
4.646464646464646964e-01,9.857766631853568384e-01
4.747474747474748069e-01,9.860450280309160931e-01
4.848484848484848619e-01,9.863133928764754588e-01
4.949494949494949725e-01,9.865817577220347134e-01
5.050505050505050830e-01,9.868501225675940791e-01
5.151515151515152491e-01,9.871184874131533338e-01
5.252525252525253041e-01,9.873868522587125884e-01
5.353535353535353591e-01,9.876552171042719541e-01
5.454545454545455252e-01,9.879235819498313198e-01
5.555555555555555802e-01,9.881919467953905745e-01
5.656565656565657463e-01,9.884603116409498291e-01
5.757575757575758013e-01,9.887286764865091948e-01
5.858585858585858563e-01,9.889970413320685605e-01
5.959595959595960224e-01,9.892654061776278152e-01
6.060606060606060774e-01,9.895337710231870698e-01
6.161616161616162435e-01,9.898021358687463245e-01
6.262626262626262985e-01,9.900705007143056902e-01
6.363636363636364646e-01,9.903388655598650558e-01
6.464646464646465196e-01,9.906072304054243105e-01
6.565656565656565746e-01,9.908755952509835652e-01
6.666666666666667407e-01,9.911439600965429308e-01
6.767676767676767957e-01,9.914123249421022965e-01
6.868686868686869618e-01,9.916806897876615512e-01
6.969696969696970168e-01,9.919490546332208059e-01
7.070707070707071829e-01,9.922174194787801715e-01
7.171717171717172379e-01,9.924857843243395372e-01
7.272727272727272929e-01,9.927541491698987919e-01
7.373737373737374590e-01,9.930225140154580465e-01
7.474747474747475140e-01,9.932908788610174122e-01
7.575757575757576801e-01,9.935592437065766669e-01
7.676767676767677351e-01,9.938276085521360326e-01
7.777777777777777901e-01,9.940959733976952872e-01
7.878787878787879562e-01,9.943643382432545419e-01
7.979797979797980112e-01,9.946327030888139076e-01
8.080808080808081773e-01,9.949010679343732733e-01
8.181818181818182323e-01,9.951694327799325279e-01
8.282828282828283983e-01,9.954377976254917826e-01
8.383838383838384534e-01,9.957061624710511483e-01
8.484848484848485084e-01,9.959745273166104029e-01
8.585858585858586745e-01,9.962428921621697686e-01
8.686868686868687295e-01,9.965112570077290233e-01
8.787878787878788955e-01,9.967796218532883890e-01
8.888888888888889506e-01,9.970479866988476436e-01
8.989898989898991166e-01,9.973163515444070093e-01
9.090909090909091717e-01,9.975847163899662640e-01
9.191919191919192267e-01,9.978530812355255186e-01
9.292929292929293927e-01,9.981214460810848843e-01
9.393939393939394478e-01,9.983898109266441390e-01
9.494949494949496138e-01,9.986581757722035046e-01
9.595959595959596689e-01,9.989265406177627593e-01
9.696969696969697239e-01,9.991949054633221250e-01
9.797979797979798899e-01,9.994632703088813797e-01
9.898989898989899450e-01,9.997316351544407453e-01
1.000000000000000000e+00,1.000000000000000000e+00


==> data/prange_wP_SR_q2_m3_eta3.txt <==
R,w
0.000000000000000000e+00,7.428385416666666297e-01
1.010101010101010187e-02,7.454361321548821362e-01
2.020202020202020374e-02,7.480337226430976427e-01
3.030303030303030387e-02,7.506313131313131493e-01
4.040404040404040747e-02,7.532289036195286558e-01
5.050505050505051108e-02,7.558264941077441623e-01
6.060606060606060774e-02,7.584240845959597799e-01
7.070707070707071829e-02,7.610216750841750644e-01
8.080808080808081495e-02,7.636192655723905709e-01
9.090909090909091161e-02,7.662168560606060774e-01
1.010101010101010222e-01,7.688144465488215840e-01
1.111111111111111188e-01,7.714120370370370905e-01
1.212121212121212155e-01,7.740096275252525970e-01
1.313131313131313260e-01,7.766072180134679925e-01
1.414141414141414366e-01,7.792048085016834991e-01
1.515151515151515194e-01,7.818023989898990056e-01
1.616161616161616299e-01,7.843999894781145121e-01
1.717171717171717404e-01,7.869975799663299076e-01
1.818181818181818232e-01,7.895951704545454142e-01
1.919191919191919338e-01,7.921927609427609207e-01
2.020202020202020443e-01,7.947903514309765383e-01
2.121212121212121271e-01,7.973879419191919338e-01
2.222222222222222376e-01,7.999855324074074403e-01
2.323232323232323482e-01,8.025831228956228358e-01
2.424242424242424310e-01,8.051807133838383423e-01
2.525252525252525415e-01,8.077783038720538489e-01
2.626262626262626521e-01,8.103758943602693554e-01
2.727272727272727626e-01,8.129734848484848619e-01
2.828282828282828731e-01,8.155710753367003685e-01
2.929292929292929282e-01,8.181686658249158750e-01
3.030303030303030387e-01,8.207662563131312705e-01
3.131313131313131493e-01,8.233638468013467770e-01
3.232323232323232598e-01,8.259614372895622836e-01
3.333333333333333703e-01,8.285590277777776791e-01
3.434343434343434809e-01,8.311566182659932966e-01
3.535353535353535914e-01,8.337542087542086922e-01
3.636363636363636465e-01,8.363517992424241987e-01
3.737373737373737570e-01,8.389493897306397052e-01
3.838383838383838675e-01,8.415469802188553228e-01
3.939393939393939781e-01,8.441445707070707183e-01
4.040404040404040886e-01,8.467421611952863358e-01
4.141414141414141992e-01,8.493397516835017313e-01
4.242424242424242542e-01,8.519373421717171269e-01
4.343434343434343647e-01,8.545349326599327444e-01
4.444444444444444753e-01,8.571325231481481399e-01
4.545454545454545858e-01,8.597301136363637575e-01
4.646464646464646964e-01,8.623277041245791530e-01
4.747474747474748069e-01,8.649252946127945485e-01
4.848484848484848619e-01,8.675228851010101661e-01
4.949494949494949725e-01,8.701204755892255616e-01
5.050505050505050830e-01,8.727180660774410681e-01
5.151515151515152491e-01,8.753156565656565746e-01
5.252525252525253041e-01,8.779132470538719701e-01
5.353535353535353591e-01,8.805108375420875877e-01
5.454545454545455252e-01,8.831084280303029832e-01
5.555555555555555802e-01,8.857060185185186008e-01
5.656565656565657463e-01,8.883036090067339963e-01
5.757575757575758013e-01,8.909011994949495028e-01
5.858585858585858563e-01,8.934987899831650093e-01
5.959595959595960224e-01,8.960963804713804048e-01
6.060606060606060774e-01,8.986939709595960224e-01
6.161616161616162435e-01,9.012915614478114179e-01
6.262626262626262985e-01,9.038891519360270355e-01
6.363636363636364646e-01,9.064867424242424310e-01
6.464646464646465196e-01,9.090843329124579375e-01
6.565656565656565746e-01,9.116819234006734440e-01
6.666666666666667407e-01,9.142795138888888395e-01
6.767676767676767957e-01,9.168771043771043461e-01
6.868686868686869618e-01,9.194746948653198526e-01
6.969696969696970168e-01,9.220722853535352481e-01
7.070707070707071829e-01,9.246698758417508657e-01
7.171717171717172379e-01,9.272674663299663722e-01
7.272727272727272929e-01,9.298650568181817677e-01
7.373737373737374590e-01,9.324626473063972742e-01
7.474747474747475140e-01,9.350602377946127808e-01
7.575757575757576801e-01,9.376578282828282873e-01
7.676767676767677351e-01,9.402554187710437938e-01
7.777777777777777901e-01,9.428530092592593004e-01
7.878787878787879562e-01,9.454505997474748069e-01
7.979797979797980112e-01,9.480481902356902024e-01
8.080808080808081773e-01,9.506457807239058200e-01
8.181818181818182323e-01,9.532433712121212155e-01
8.282828282828283983e-01,9.558409617003367220e-01
8.383838383838384534e-01,9.584385521885523396e-01
8.484848484848485084e-01,9.610361426767677351e-01
8.585858585858586745e-01,9.636337331649831306e-01
8.686868686868687295e-01,9.662313236531987481e-01
8.787878787878788955e-01,9.688289141414141437e-01
8.888888888888889506e-01,9.714265046296296502e-01
8.989898989898991166e-01,9.740240951178451567e-01
9.090909090909091717e-01,9.766216856060606633e-01
9.191919191919192267e-01,9.792192760942760588e-01
9.292929292929293927e-01,9.818168665824915653e-01
9.393939393939394478e-01,9.844144570707070718e-01
9.494949494949496138e-01,9.870120475589224673e-01
9.595959595959596689e-01,9.896096380471380849e-01
9.696969696969697239e-01,9.922072285353535914e-01
9.797979797979798899e-01,9.948048190235689869e-01
9.898989898989899450e-01,9.974024095117844935e-01
1.000000000000000000e+00,1.000000000000000000e+00


==> data/prange_wP_SR_q2_m4_eta4.txt <==
R,w
0.000000000000000000e+00,7.971382141113281250e-01
1.010101010101010187e-02,7.991873230596985289e-01
2.020202020202020374e-02,8.012364320080689328e-01
3.030303030303030387e-02,8.032855409564393367e-01
4.040404040404040747e-02,8.053346499048098517e-01
5.050505050505051108e-02,8.073837588531802556e-01
6.060606060606060774e-02,8.094328678015507705e-01
7.070707070707071829e-02,8.114819767499210634e-01
8.080808080808081495e-02,8.135310856982914673e-01
9.090909090909091161e-02,8.155801946466619823e-01
1.010101010101010222e-01,8.176293035950323862e-01
1.111111111111111188e-01,8.196784125434027901e-01
1.212121212121212155e-01,8.217275214917731940e-01
1.313131313131313260e-01,8.237766304401437090e-01
1.414141414141414366e-01,8.258257393885140019e-01
1.515151515151515194e-01,8.278748483368845168e-01
1.616161616161616299e-01,8.299239572852549207e-01
1.717171717171717404e-01,8.319730662336253246e-01
1.818181818181818232e-01,8.340221751819956175e-01
1.919191919191919338e-01,8.360712841303661325e-01
2.020202020202020443e-01,8.381203930787366474e-01
2.121212121212121271e-01,8.401695020271070513e-01
2.222222222222222376e-01,8.422186109754774552e-01
2.323232323232323482e-01,8.442677199238478591e-01
2.424242424242424310e-01,8.463168288722182631e-01
2.525252525252525415e-01,8.483659378205885560e-01
2.626262626262626521e-01,8.504150467689591819e-01
2.727272727272727626e-01,8.524641557173295858e-01
2.828282828282828731e-01,8.545132646656999897e-01
2.929292929292929282e-01,8.565623736140703937e-01
3.030303030303030387e-01,8.586114825624409086e-01
3.131313131313131493e-01,8.606605915108112015e-01
3.232323232323232598e-01,8.627097004591817164e-01
3.333333333333333703e-01,8.647588094075521203e-01
3.434343434343434809e-01,8.668079183559225243e-01
3.535353535353535914e-01,8.688570273042929282e-01
3.636363636363636465e-01,8.709061362526633321e-01
3.737373737373737570e-01,8.729552452010338470e-01
3.838383838383838675e-01,8.750043541494041399e-01
3.939393939393939781e-01,8.770534630977746549e-01
4.040404040404040886e-01,8.791025720461450588e-01
4.141414141414141992e-01,8.811516809945154627e-01
4.242424242424242542e-01,8.832007899428858666e-01
4.343434343434343647e-01,8.852498988912562705e-01
4.444444444444444753e-01,8.872990078396267855e-01
4.545454545454545858e-01,8.893481167879971894e-01
4.646464646464646964e-01,8.913972257363675933e-01
4.747474747474748069e-01,8.934463346847379972e-01
4.848484848484848619e-01,8.954954436331084011e-01
4.949494949494949725e-01,8.975445525814788050e-01
5.050505050505050830e-01,8.995936615298492089e-01
5.151515151515152491e-01,9.016427704782197239e-01
5.252525252525253041e-01,9.036918794265901278e-01
5.353535353535353591e-01,9.057409883749605317e-01
5.454545454545455252e-01,9.077900973233310467e-01
5.555555555555555802e-01,9.098392062717013395e-01
5.656565656565657463e-01,9.118883152200718545e-01
5.757575757575758013e-01,9.139374241684422584e-01
5.858585858585858563e-01,9.159865331168126623e-01
5.959595959595960224e-01,9.180356420651830662e-01
6.060606060606060774e-01,9.200847510135534701e-01
6.161616161616162435e-01,9.221338599619239851e-01
6.262626262626262985e-01,9.241829689102942780e-01
6.363636363636364646e-01,9.262320778586647929e-01
6.464646464646465196e-01,9.282811868070351968e-01
6.565656565656565746e-01,9.303302957554056007e-01
6.666666666666667407e-01,9.323794047037761157e-01
6.767676767676767957e-01,9.344285136521464086e-01
6.868686868686869618e-01,9.364776226005169235e-01
6.969696969696970168e-01,9.385267315488873274e-01
7.070707070707071829e-01,9.405758404972577313e-01
7.171717171717172379e-01,9.426249494456281353e-01
7.272727272727272929e-01,9.446740583939985392e-01
7.373737373737374590e-01,9.467231673423690541e-01
7.474747474747475140e-01,9.487722762907394580e-01
7.575757575757576801e-01,9.508213852391098619e-01
7.676767676767677351e-01,9.528704941874802659e-01
7.777777777777777901e-01,9.549196031358506698e-01
7.878787878787879562e-01,9.569687120842211847e-01
7.979797979797980112e-01,9.590178210325914776e-01
8.080808080808081773e-01,9.610669299809619925e-01
8.181818181818182323e-01,9.631160389293323965e-01
8.282828282828283983e-01,9.651651478777028004e-01
8.383838383838384534e-01,9.672142568260733153e-01
8.484848484848485084e-01,9.692633657744436082e-01
8.585858585858586745e-01,9.713124747228141231e-01
8.686868686868687295e-01,9.733615836711845271e-01
8.787878787878788955e-01,9.754106926195549310e-01
8.888888888888889506e-01,9.774598015679253349e-01
8.989898989898991166e-01,9.795089105162957388e-01
9.090909090909091717e-01,9.815580194646662537e-01
9.191919191919192267e-01,9.836071284130366577e-01
9.292929292929293927e-01,9.856562373614070616e-01
9.393939393939394478e-01,9.877053463097774655e-01
9.494949494949496138e-01,9.897544552581478694e-01
9.595959595959596689e-01,9.918035642065182733e-01
9.696969696969697239e-01,9.938526731548887883e-01
9.797979797979798899e-01,9.959017821032591922e-01
9.898989898989899450e-01,9.979508910516295961e-01
1.000000000000000000e+00,1.000000000000000000e+00


==> data/prange_wP_SR_q2_m5_eta5.txt <==
R,w
0.000000000000000000e+00,8.338075935840606467e-01
1.010101010101010187e-02,8.354863047599793147e-01
2.020202020202020374e-02,8.371650159358977605e-01
3.030303030303030387e-02,8.388437271118164285e-01
4.040404040404040747e-02,8.405224382877349854e-01
5.050505050505051108e-02,8.422011494636535422e-01
6.060606060606060774e-02,8.438798606395720991e-01
7.070707070707071829e-02,8.455585718154907671e-01
8.080808080808081495e-02,8.472372829914093240e-01
9.090909090909091161e-02,8.489159941673278809e-01
1.010101010101010222e-01,8.505947053432464378e-01
1.111111111111111188e-01,8.522734165191649947e-01
1.212121212121212155e-01,8.539521276950836626e-01
1.313131313131313260e-01,8.556308388710021084e-01
1.414141414141414366e-01,8.573095500469207764e-01
1.515151515151515194e-01,8.589882612228393333e-01
1.616161616161616299e-01,8.606669723987578902e-01
1.717171717171717404e-01,8.623456835746765581e-01
1.818181818181818232e-01,8.640243947505950040e-01
1.919191919191919338e-01,8.657031059265136719e-01
2.020202020202020443e-01,8.673818171024323398e-01
2.121212121212121271e-01,8.690605282783507857e-01
2.222222222222222376e-01,8.707392394542693426e-01
2.323232323232323482e-01,8.724179506301880105e-01
2.424242424242424310e-01,8.740966618061065674e-01
2.525252525252525415e-01,8.757753729820250133e-01
2.626262626262626521e-01,8.774540841579437922e-01
2.727272727272727626e-01,8.791327953338623491e-01
2.828282828282828731e-01,8.808115065097809060e-01
2.929292929292929282e-01,8.824902176856994629e-01
3.030303030303030387e-01,8.841689288616181308e-01
3.131313131313131493e-01,8.858476400375365767e-01
3.232323232323232598e-01,8.875263512134552446e-01
3.333333333333333703e-01,8.892050623893738015e-01
3.434343434343434809e-01,8.908837735652923584e-01
3.535353535353535914e-01,8.925624847412110263e-01
3.636363636363636465e-01,8.942411959171294722e-01
3.737373737373737570e-01,8.959199070930481401e-01
3.838383838383838675e-01,8.975986182689666970e-01
3.939393939393939781e-01,8.992773294448852539e-01
4.040404040404040886e-01,9.009560406208039218e-01
4.141414141414141992e-01,9.026347517967225897e-01
4.242424242424242542e-01,9.043134629726408136e-01
4.343434343434343647e-01,9.059921741485595925e-01
4.444444444444444753e-01,9.076708853244781494e-01
4.545454545454545858e-01,9.093495965003967063e-01
4.646464646464646964e-01,9.110283076763152632e-01
4.747474747474748069e-01,9.127070188522339311e-01
4.848484848484848619e-01,9.143857300281524880e-01
4.949494949494949725e-01,9.160644412040710449e-01
5.050505050505050830e-01,9.177431523799896018e-01
5.151515151515152491e-01,9.194218635559081587e-01
5.252525252525253041e-01,9.211005747318268266e-01
5.353535353535353591e-01,9.227792859077453835e-01
5.454545454545455252e-01,9.244579970836639404e-01
5.555555555555555802e-01,9.261367082595824973e-01
5.656565656565657463e-01,9.278154194355010542e-01
5.757575757575758013e-01,9.294941306114197221e-01
5.858585858585858563e-01,9.311728417873382790e-01
5.959595959595960224e-01,9.328515529632568359e-01
6.060606060606060774e-01,9.345302641391755039e-01
6.161616161616162435e-01,9.362089753150939497e-01
6.262626262626262985e-01,9.378876864910126177e-01
6.363636363636364646e-01,9.395663976669311745e-01
6.464646464646465196e-01,9.412451088428497314e-01
6.565656565656565746e-01,9.429238200187682883e-01
6.666666666666667407e-01,9.446025311946868452e-01
6.767676767676767957e-01,9.462812423706055132e-01
6.868686868686869618e-01,9.479599535465240701e-01
6.969696969696970168e-01,9.496386647224426270e-01
7.070707070707071829e-01,9.513173758983611839e-01
7.171717171717172379e-01,9.529960870742797407e-01
7.272727272727272929e-01,9.546747982501984087e-01
7.373737373737374590e-01,9.563535094261169656e-01
7.474747474747475140e-01,9.580322206020355225e-01
7.575757575757576801e-01,9.597109317779541904e-01
7.676767676767677351e-01,9.613896429538726363e-01
7.777777777777777901e-01,9.630683541297913042e-01
7.878787878787879562e-01,9.647470653057098611e-01
7.979797979797980112e-01,9.664257764816284180e-01
8.080808080808081773e-01,9.681044876575470859e-01
8.181818181818182323e-01,9.697831988334655318e-01
8.282828282828283983e-01,9.714619100093841997e-01
8.383838383838384534e-01,9.731406211853027566e-01
8.484848484848485084e-01,9.748193323612212025e-01
8.585858585858586745e-01,9.764980435371398704e-01
8.686868686868687295e-01,9.781767547130584273e-01
8.787878787878788955e-01,9.798554658889770952e-01
8.888888888888889506e-01,9.815341770648956521e-01
8.989898989898991166e-01,9.832128882408142090e-01
9.090909090909091717e-01,9.848915994167327659e-01
9.191919191919192267e-01,9.865703105926513228e-01
9.292929292929293927e-01,9.882490217685699907e-01
9.393939393939394478e-01,9.899277329444885476e-01
9.494949494949496138e-01,9.916064441204071045e-01
9.595959595959596689e-01,9.932851552963256614e-01
9.696969696969697239e-01,9.949638664722442183e-01
9.797979797979798899e-01,9.966425776481628862e-01
9.898989898989899450e-01,9.983212888240814431e-01
1.000000000000000000e+00,1.000000000000000000e+00


==> data/prange_wP_SR_q2_m6_eta1.txt <==
R,w
0.000000000000000000e+00,9.843750000000000000e-01
1.010101010101010187e-02,9.845328282828282873e-01
2.020202020202020374e-02,9.846906565656565746e-01
3.030303030303030387e-02,9.848484848484848619e-01
4.040404040404040747e-02,9.850063131313131493e-01
5.050505050505051108e-02,9.851641414141414366e-01
6.060606060606060774e-02,9.853219696969697239e-01
7.070707070707071829e-02,9.854797979797980112e-01
8.080808080808081495e-02,9.856376262626262985e-01
9.090909090909091161e-02,9.857954545454545858e-01
1.010101010101010222e-01,9.859532828282828731e-01
1.111111111111111188e-01,9.861111111111111605e-01
1.212121212121212155e-01,9.862689393939394478e-01
1.313131313131313260e-01,9.864267676767677351e-01
1.414141414141414366e-01,9.865845959595959114e-01
1.515151515151515194e-01,9.867424242424241987e-01
1.616161616161616299e-01,9.869002525252524860e-01
1.717171717171717404e-01,9.870580808080807733e-01
1.818181818181818232e-01,9.872159090909089496e-01
1.919191919191919338e-01,9.873737373737373479e-01
2.020202020202020443e-01,9.875315656565657463e-01
2.121212121212121271e-01,9.876893939393939226e-01
2.222222222222222376e-01,9.878472222222222099e-01
2.323232323232323482e-01,9.880050505050504972e-01
2.424242424242424310e-01,9.881628787878787845e-01
2.525252525252525415e-01,9.883207070707069608e-01
2.626262626262626521e-01,9.884785353535353591e-01
2.727272727272727626e-01,9.886363636363637575e-01
2.828282828282828731e-01,9.887941919191919338e-01
2.929292929292929282e-01,9.889520202020202211e-01
3.030303030303030387e-01,9.891098484848486194e-01
3.131313131313131493e-01,9.892676767676767957e-01
3.232323232323232598e-01,9.894255050505049720e-01
3.333333333333333703e-01,9.895833333333333703e-01
3.434343434343434809e-01,9.897411616161617687e-01
3.535353535353535914e-01,9.898989898989899450e-01
3.636363636363636465e-01,9.900568181818182323e-01
3.737373737373737570e-01,9.902146464646464086e-01
3.838383838383838675e-01,9.903724747474746959e-01
3.939393939393939781e-01,9.905303030303029832e-01
4.040404040404040886e-01,9.906881313131312705e-01
4.141414141414141992e-01,9.908459595959595578e-01
4.242424242424242542e-01,9.910037878787878451e-01
4.343434343434343647e-01,9.911616161616161325e-01
4.444444444444444753e-01,9.913194444444444198e-01
4.545454545454545858e-01,9.914772727272727071e-01
4.646464646464646964e-01,9.916351010101009944e-01
4.747474747474748069e-01,9.917929292929292817e-01
4.848484848484848619e-01,9.919507575757575690e-01
4.949494949494949725e-01,9.921085858585858563e-01
5.050505050505050830e-01,9.922664141414141437e-01
5.151515151515152491e-01,9.924242424242424310e-01
5.252525252525253041e-01,9.925820707070707183e-01
5.353535353535353591e-01,9.927398989898990056e-01
5.454545454545455252e-01,9.928977272727272929e-01
5.555555555555555802e-01,9.930555555555555802e-01
5.656565656565657463e-01,9.932133838383838675e-01
5.757575757575758013e-01,9.933712121212121549e-01
5.858585858585858563e-01,9.935290404040404422e-01
5.959595959595960224e-01,9.936868686868687295e-01
6.060606060606060774e-01,9.938446969696970168e-01
6.161616161616162435e-01,9.940025252525253041e-01
6.262626262626262985e-01,9.941603535353535914e-01
6.363636363636364646e-01,9.943181818181818787e-01
6.464646464646465196e-01,9.944760101010101661e-01
6.565656565656565746e-01,9.946338383838384534e-01
6.666666666666667407e-01,9.947916666666667407e-01
6.767676767676767957e-01,9.949494949494950280e-01
6.868686868686869618e-01,9.951073232323233153e-01
6.969696969696970168e-01,9.952651515151514916e-01
7.070707070707071829e-01,9.954229797979797789e-01
7.171717171717172379e-01,9.955808080808080662e-01
7.272727272727272929e-01,9.957386363636363535e-01
7.373737373737374590e-01,9.958964646464646409e-01
7.474747474747475140e-01,9.960542929292929282e-01
7.575757575757576801e-01,9.962121212121212155e-01
7.676767676767677351e-01,9.963699494949495028e-01
7.777777777777777901e-01,9.965277777777777901e-01
7.878787878787879562e-01,9.966856060606060774e-01
7.979797979797980112e-01,9.968434343434343647e-01
8.080808080808081773e-01,9.970012626262626521e-01
8.181818181818182323e-01,9.971590909090909394e-01
8.282828282828283983e-01,9.973169191919192267e-01
8.383838383838384534e-01,9.974747474747475140e-01
8.484848484848485084e-01,9.976325757575756903e-01
8.585858585858586745e-01,9.977904040404039776e-01
8.686868686868687295e-01,9.979482323232322649e-01
8.787878787878788955e-01,9.981060606060605522e-01
8.888888888888889506e-01,9.982638888888888395e-01
8.989898989898991166e-01,9.984217171717171269e-01
9.090909090909091717e-01,9.985795454545454142e-01
9.191919191919192267e-01,9.987373737373737015e-01
9.292929292929293927e-01,9.988952020202019888e-01
9.393939393939394478e-01,9.990530303030302761e-01
9.494949494949496138e-01,9.992108585858585634e-01
9.595959595959596689e-01,9.993686868686868507e-01
9.696969696969697239e-01,9.995265151515151381e-01
9.797979797979798899e-01,9.996843434343434254e-01
9.898989898989899450e-01,9.998421717171717127e-01
1.000000000000000000e+00,1.000000000000000000e+00


==> data/prange_wP_SR_q2_m6_eta6.txt <==
R,w
0.000000000000000000e+00,8.598987589866737835e-01
1.010101010101010187e-02,8.613139230373134669e-01
2.020202020202020374e-02,8.627290870879530393e-01
3.030303030303030387e-02,8.641442511385927228e-01
4.040404040404040747e-02,8.655594151892324062e-01
5.050505050505051108e-02,8.669745792398719786e-01
6.060606060606060774e-02,8.683897432905118841e-01
7.070707070707071829e-02,8.698049073411514565e-01
8.080808080808081495e-02,8.712200713917910289e-01
9.090909090909091161e-02,8.726352354424307123e-01
1.010101010101010222e-01,8.740503994930703957e-01
1.111111111111111188e-01,8.754655635437100791e-01
1.212121212121212155e-01,8.768807275943496515e-01
1.313131313131313260e-01,8.782958916449894460e-01
1.414141414141414366e-01,8.797110556956290184e-01
1.515151515151515194e-01,8.811262197462685908e-01
1.616161616161616299e-01,8.825413837969082742e-01
1.717171717171717404e-01,8.839565478475480687e-01
1.818181818181818232e-01,8.853717118981876411e-01
1.919191919191919338e-01,8.867868759488273245e-01
2.020202020202020443e-01,8.882020399994671189e-01
2.121212121212121271e-01,8.896172040501066913e-01
2.222222222222222376e-01,8.910323681007462637e-01
2.323232323232323482e-01,8.924475321513859472e-01
2.424242424242424310e-01,8.938626962020256306e-01
2.525252525252525415e-01,8.952778602526652030e-01
2.626262626262626521e-01,8.966930243033048864e-01
2.727272727272727626e-01,8.981081883539445698e-01
2.828282828282828731e-01,8.995233524045842533e-01
2.929292929292929282e-01,9.009385164552239367e-01
3.030303030303030387e-01,9.023536805058636201e-01
3.131313131313131493e-01,9.037688445565031925e-01
3.232323232323232598e-01,9.051840086071427649e-01
3.333333333333333703e-01,9.065991726577824483e-01
3.434343434343434809e-01,9.080143367084223538e-01
3.535353535353535914e-01,9.094295007590618152e-01
3.636363636363636465e-01,9.108446648097014986e-01
3.737373737373737570e-01,9.122598288603411820e-01
3.838383838383838675e-01,9.136749929109807544e-01
3.939393939393939781e-01,9.150901569616203268e-01
4.040404040404040886e-01,9.165053210122602323e-01
4.141414141414141992e-01,9.179204850628999157e-01
4.242424242424242542e-01,9.193356491135393771e-01
4.343434343434343647e-01,9.207508131641791715e-01
4.444444444444444753e-01,9.221659772148187439e-01
4.545454545454545858e-01,9.235811412654584274e-01
4.646464646464646964e-01,9.249963053160981108e-01
4.747474747474748069e-01,9.264114693667376832e-01
4.848484848484848619e-01,9.278266334173774776e-01
4.949494949494949725e-01,9.292417974680170500e-01
5.050505050505050830e-01,9.306569615186567335e-01
5.151515151515152491e-01,9.320721255692964169e-01
5.252525252525253041e-01,9.334872896199359893e-01
5.353535353535353591e-01,9.349024536705756727e-01
5.454545454545455252e-01,9.363176177212153561e-01
5.555555555555555802e-01,9.377327817718550396e-01
5.656565656565657463e-01,9.391479458224947230e-01
5.757575757575758013e-01,9.405631098731344064e-01
5.858585858585858563e-01,9.419782739237740898e-01
5.959595959595960224e-01,9.433934379744135512e-01
6.060606060606060774e-01,9.448086020250533457e-01
6.161616161616162435e-01,9.462237660756929181e-01
6.262626262626262985e-01,9.476389301263326015e-01
6.363636363636364646e-01,9.490540941769722849e-01
6.464646464646465196e-01,9.504692582276119683e-01
6.565656565656565746e-01,9.518844222782516518e-01
6.666666666666667407e-01,9.532995863288911131e-01
6.767676767676767957e-01,9.547147503795309076e-01
6.868686868686869618e-01,9.561299144301705910e-01
6.969696969696970168e-01,9.575450784808101634e-01
7.070707070707071829e-01,9.589602425314498468e-01
7.171717171717172379e-01,9.603754065820895303e-01
7.272727272727272929e-01,9.617905706327291027e-01
7.373737373737374590e-01,9.632057346833688971e-01
7.474747474747475140e-01,9.646208987340085805e-01
7.575757575757576801e-01,9.660360627846481529e-01
7.676767676767677351e-01,9.674512268352878364e-01
7.777777777777777901e-01,9.688663908859275198e-01
7.878787878787879562e-01,9.702815549365672032e-01
7.979797979797980112e-01,9.716967189872067756e-01
8.080808080808081773e-01,9.731118830378465701e-01
8.181818181818182323e-01,9.745270470884861425e-01
8.282828282828283983e-01,9.759422111391258259e-01
8.383838383838384534e-01,9.773573751897656203e-01
8.484848484848485084e-01,9.787725392404050817e-01
8.585858585858586745e-01,9.801877032910447651e-01
8.686868686868687295e-01,9.816028673416845596e-01
8.787878787878788955e-01,9.830180313923241320e-01
8.888888888888889506e-01,9.844331954429637044e-01
8.989898989898991166e-01,9.858483594936033878e-01
9.090909090909091717e-01,9.872635235442430712e-01
9.191919191919192267e-01,9.886786875948827547e-01
9.292929292929293927e-01,9.900938516455224381e-01
9.393939393939394478e-01,9.915090156961620105e-01
9.494949494949496138e-01,9.929241797468015829e-01
9.595959595959596689e-01,9.943393437974413773e-01
9.696969696969697239e-01,9.957545078480810608e-01
9.797979797979798899e-01,9.971696718987206332e-01
9.898989898989899450e-01,9.985848359493603166e-01
1.000000000000000000e+00,1.000000000000000000e+00


==> data/prange_wP_SR_q2_m8_eta8.txt <==
R,w
0.000000000000000000e+00,8.940258106436150820e-01
1.010101010101010187e-02,8.950962570007502395e-01
2.020202020202020374e-02,8.961667033578855079e-01
3.030303030303030387e-02,8.972371497150206654e-01
4.040404040404040747e-02,8.983075960721559339e-01
5.050505050505051108e-02,8.993780424292910913e-01
6.060606060606060774e-02,9.004484887864263598e-01
7.070707070707071829e-02,9.015189351435615173e-01
8.080808080808081495e-02,9.025893815006966747e-01
9.090909090909091161e-02,9.036598278578319432e-01
1.010101010101010222e-01,9.047302742149671007e-01
1.111111111111111188e-01,9.058007205721022581e-01
1.212121212121212155e-01,9.068711669292375266e-01
1.313131313131313260e-01,9.079416132863726840e-01
1.414141414141414366e-01,9.090120596435079525e-01
1.515151515151515194e-01,9.100825060006431100e-01
1.616161616161616299e-01,9.111529523577782674e-01
1.717171717171717404e-01,9.122233987149135359e-01
1.818181818181818232e-01,9.132938450720486934e-01
1.919191919191919338e-01,9.143642914291838508e-01
2.020202020202020443e-01,9.154347377863192303e-01
2.121212121212121271e-01,9.165051841434542768e-01
2.222222222222222376e-01,9.175756305005895452e-01
2.323232323232323482e-01,9.186460768577247027e-01
2.424242424242424310e-01,9.197165232148598601e-01
2.525252525252525415e-01,9.207869695719950176e-01
2.626262626262626521e-01,9.218574159291302861e-01
2.727272727272727626e-01,9.229278622862655546e-01
2.828282828282828731e-01,9.239983086434007120e-01
2.929292929292929282e-01,9.250687550005358695e-01
3.030303030303030387e-01,9.261392013576712490e-01
3.131313131313131493e-01,9.272096477148062954e-01
3.232323232323232598e-01,9.282800940719415639e-01
3.333333333333333703e-01,9.293505404290767213e-01
3.434343434343434809e-01,9.304209867862118788e-01
3.535353535353535914e-01,9.314914331433471473e-01
3.636363636363636465e-01,9.325618795004823047e-01
3.737373737373737570e-01,9.336323258576175732e-01
3.838383838383838675e-01,9.347027722147527307e-01
3.939393939393939781e-01,9.357732185718878881e-01
4.040404040404040886e-01,9.368436649290231566e-01
4.141414141414141992e-01,9.379141112861584251e-01
4.242424242424242542e-01,9.389845576432935825e-01
4.343434343434343647e-01,9.400550040004287400e-01
4.444444444444444753e-01,9.411254503575640085e-01
4.545454545454545858e-01,9.421958967146991659e-01
4.646464646464646964e-01,9.432663430718342124e-01
4.747474747474748069e-01,9.443367894289695919e-01
4.848484848484848619e-01,9.454072357861047493e-01
4.949494949494949725e-01,9.464776821432399068e-01
5.050505050505050830e-01,9.475481285003750642e-01
5.151515151515152491e-01,9.486185748575103327e-01
5.252525252525253041e-01,9.496890212146456012e-01
5.353535353535353591e-01,9.507594675717807586e-01
5.454545454545455252e-01,9.518299139289159161e-01
5.555555555555555802e-01,9.529003602860510735e-01
5.656565656565657463e-01,9.539708066431863420e-01
5.757575757575758013e-01,9.550412530003216105e-01
5.858585858585858563e-01,9.561116993574567680e-01
5.959595959595960224e-01,9.571821457145919254e-01
6.060606060606060774e-01,9.582525920717270829e-01
6.161616161616162435e-01,9.593230384288623513e-01
6.262626262626262985e-01,9.603934847859976198e-01
6.363636363636364646e-01,9.614639311431327773e-01
6.464646464646465196e-01,9.625343775002679347e-01
6.565656565656565746e-01,9.636048238574030922e-01
6.666666666666667407e-01,9.646752702145383607e-01
6.767676767676767957e-01,9.657457165716736291e-01
6.868686868686869618e-01,9.668161629288087866e-01
6.969696969696970168e-01,9.678866092859439441e-01
7.070707070707071829e-01,9.689570556430791015e-01
7.171717171717172379e-01,9.700275020002143700e-01
7.272727272727272929e-01,9.710979483573496385e-01
7.373737373737374590e-01,9.721683947144847959e-01
7.474747474747475140e-01,9.732388410716199534e-01
7.575757575757576801e-01,9.743092874287552219e-01
7.676767676767677351e-01,9.753797337858903793e-01
7.777777777777777901e-01,9.764501801430255368e-01
7.878787878787879562e-01,9.775206265001608053e-01
7.979797979797980112e-01,9.785910728572959627e-01
8.080808080808081773e-01,9.796615192144311202e-01
8.181818181818182323e-01,9.807319655715663886e-01
8.282828282828283983e-01,9.818024119287016571e-01
8.383838383838384534e-01,9.828728582858368146e-01
8.484848484848485084e-01,9.839433046429719720e-01
8.585858585858586745e-01,9.850137510001071295e-01
8.686868686868687295e-01,9.860841973572423980e-01
8.787878787878788955e-01,9.871546437143775554e-01
8.888888888888889506e-01,9.882250900715128239e-01
8.989898989898991166e-01,9.892955364286479814e-01
9.090909090909091717e-01,9.903659827857831388e-01
9.191919191919192267e-01,9.914364291429184073e-01
9.292929292929293927e-01,9.925068755000535647e-01
9.393939393939394478e-01,9.935773218571888332e-01
9.494949494949496138e-01,9.946477682143239907e-01
9.595959595959596689e-01,9.957182145714591481e-01
9.696969696969697239e-01,9.967886609285944166e-01
9.797979797979798899e-01,9.978591072857295741e-01
9.898989898989899450e-01,9.989295536428648425e-01
1.000000000000000000e+00,1.000000000000000000e+00


==> data/results/WF_heuvecavg_rand_N36_K22_q8_m36_t8_u2.txt <==
L,WF
1,188.679700779691
2,104.680469929345
3,75.9354293785899
4,60.9481115172365
6,47.5725348268042


==> data/results/WF_heuvecavg_rand_N48_K24_q64_m24_t13_u2.txt <==
L,WF
2,225.339145819886
3,158.902786205764
4,123.295813567029
6,82.9181818676010
8,69.7605643702217
12,47.9252610188464
16,43.1049914632825
24,33.2706568950751
48,24.1939991364212


==> data/results/WF_heuvecavg_rand_N48_K24_q8_m48_t13_u2.txt <==
L,WF
1,232.339850002908
2,127.339856203527
3,89.8190398229142
4,74.0431759446232
6,54.6001061524488


==> data/results/WF_heuvecavg_rand_N48_K32_q8_m48_t9_u2.txt <==
L,WF
1,256.339850099625
2,139.340246886997
3,98.8733339754063
4,80.0674500565133
6,58.8982543269401


==> data/results/W_QwcLB_gen_N30_K15_q2_m8_t12_s13.txt <==
L,WF
5,62.5515006419637
6,55.4098888984893
10,40.8094806301110
15,33.1236904880565
30,23.7206717868256


==> data/results/W_QwcLB_gen_N36_K22_q8_m36_t8_s14.txt <==
L,WF
1,560.604513295582
2,293.435392674060
3,196.913790758125
4,157.295618202344
6,99.0687149802647


==> data/results/W_QwcLB_gen_N48_K24_q64_m24_t13_s24.txt <==
L,WF
2,930.310460513773
3,604.011956936317
4,457.976869995238
6,310.749660429040
8,221.009528556807
12,160.106835656911
16,108.142343007312
24,37.2740975740470
48,33.0947375050481


==> data/results/W_QwcLB_gen_N48_K24_q8_m48_t13_s24.txt <==
L,WF
1,971.094737505072
2,482.505970051677
3,318.421770361361
4,244.053644045855
6,168.853568857542


==> data/results/W_QwcLB_gen_N48_K32_q8_m48_t9_s16.txt <==
L,WF
1,899.094737603324
2,452.991347445578
3,317.320213294908
4,228.015722247970
6,158.064608026002


==> data/results/W_QwcLB_gen_N60_K30_q2_m20_t9_s10.txt <==
L,WF
1,121.476260662488
2,164.876624908366
3,179.593410195709
4,141.653055323614
5,119.196871886199
6,104.119361133462
10,73.5738126020666
12,65.8707438522154
15,58.0039710778600
20,49.7489542556980
30,40.8281512164208
60,30.6864560714876


==> data/results/W_QwcLB_rand_N36_K22_q8_m36_t8_u2.txt <==
L,WF
1,168.000000773922
2,80.8758577622225
3,50.1873683851598
4,35.2363844857975
6,20.3578495415280


==> data/results/W_QwcLB_rand_N48_K24_q64_m24_t13_u2.txt <==
L,WF
2,201.192997341435
3,127.871597611447
4,91.2044673600002
6,54.8258278288428
8,38.8707319102951
12,19.4690531166954
16,10.3459252399822
24,4.17936006899894
48,0.000000000000000


==> data/results/W_QwcLB_rand_N48_K24_q8_m48_t13_u2.txt <==
L,WF
1,210.000000000024
2,99.2153712610149
3,61.9274359040077
4,43.2978400700536
6,24.9783023553853


==> data/results/W_QwcLB_rand_N48_K32_q8_m48_t9_u2.txt <==
L,WF
1,234.000000096740
2,111.701182843888
3,72.4183678518298
4,50.6170027650002
6,30.9472838590567


==> data/results/W_QwcUB_gen_N30_K15_q2_m8_t12_s13.txt <==
L,WF
5,72.7682465001590
6,67.1543023090470
10,57.1483040452335
15,53.2713910455496
30,50.0867555821483


==> data/results/W_QwcUB_gen_N36_K22_q8_m36_t8_s14.txt <==
L,WF
1,560.604513295582
2,296.605317675502
3,202.405643854455
4,164.661940416590
6,109.357581054430


==> data/results/W_QwcUB_gen_N48_K24_q64_m24_t13_s24.txt <==
L,WF
2,934.117815435831
3,610.726202453984
4,467.095811067962
6,323.681136662927
8,236.970616446805
12,180.728315228119
16,132.273475253982
24,66.4723104310693
48,70.5840109526178


==> data/results/W_QwcUB_gen_N48_K24_q8_m48_t13_s24.txt <==
L,WF
1,971.094737505072
2,486.313324973734
3,325.136015879027
4,253.172585118579
6,181.785045091429


==> data/results/W_QwcUB_gen_N48_K32_q8_m48_t9_s16.txt <==
L,WF
1,899.094737603324
2,456.313275540465
3,323.101573008432
4,235.797081961495
6,169.027504031339


==> data/results/W_QwcUB_gen_N60_K30_q2_m20_t9_s10.txt <==
L,WF
1,121.476260662488
2,168.198553003253
3,185.374769909234
4,149.434415037138
5,128.678671317865
6,115.086587392298
10,89.1266617850919
12,83.1904865257722
15,77.5608849583484
20,72.2799882136332
30,67.6235390800955
60,64.4696900163707


==> data/results/W_QwcUB_rand_N36_K22_q8_m36_t8_u2.txt <==
L,WF
1,200.604513283297
2,116.650295273040
3,88.2837339908645
4,75.2072192094183
6,63.2512281250688


==> data/results/W_QwcUB_rand_N48_K24_q64_m24_t13_u2.txt <==
L,WF
2,238.095089768541
3,167.680580634161
4,133.418145937772
6,100.852041567778
8,87.9265573053405
12,73.1852701929512
16,67.5717949917005
24,66.4723104310693
48,70.5840109526178


==> data/results/W_QwcUB_rand_N48_K24_q8_m48_t13_u2.txt <==
L,WF
1,245.094737505072
2,138.117463688121
3,103.736418926722
4,87.5115186478252
6,73.0045160943202


==> data/results/W_QwcUB_rand_N48_K32_q8_m48_t9_u2.txt <==
L,WF
1,269.094737601788
2,150.117848443823
3,113.294465070403
4,93.4930999835729
6,77.0049173694420


==> data/results/W_heuvecavg_gen_N30_K15_q2_m8_t12_s13.txt <==
L,WF
5,67.2892289692294
6,62.0600385772313
10,52.1385569613867
15,47.6281047495737
30,43.3863158640072


==> data/results/W_heuvecavg_gen_N36_K22_q8_m36_t8_s14.txt <==
L,WF
1,556.516803057428
2,220.779675635071
3,143.470301387965
4,119.147349770197
6,85.5585576840376


==> data/results/W_heuvecavg_gen_N48_K24_q64_m24_t13_s24.txt <==
L,WF
2,535.117815521822
3,462.703130242264
4,283.141949545750
6,199.167109354155
8,153.994359687226
12,115.245157213164
16,93.5416526447796
24,59.7915048895932
48,46.3327412190881


==> data/results/W_heuvecavg_gen_N48_K24_q8_m48_t13_s24.txt <==
L,WF
1,968.094737505073
2,285.313677051638
3,248.921140847700
4,159.597318981047
6,117.922959589000


==> data/results/W_heuvecavg_gen_N48_K32_q8_m48_t9_s16.txt <==
L,WF
1,894.339850101160
2,367.558733842884
3,192.904920831522
4,175.849160439959
6,112.513528141647


==> data/results/W_heuvecavg_gen_N60_K30_q2_m20_t9_s10.txt <==
L,WF
1,118.476260662488
2,161.218883991652
3,176.828760482482
4,140.424886124458
5,119.089243307563
6,105.209741224392
10,82.5895959683185
12,76.7993394190492
15,71.8559640209822
20,66.9083139495344
30,62.3016160559151
60,58.1477619214834


==> data/results/W_heuvecavg_gen_N60_K30_q2_m20_t9_s30.txt <==
L,WF
1,118.476260662488
2,70.4290794006523
3,76.0728495274134
4,51.8938413403788
5,54.4347611028477
6,46.1009543452431
10,41.8044966904019
12,40.8229189792258
15,40.4712228951372
20,39.0661244502718
30,38.3304031960357
60,37.6994570379119


==> data/results/W_rcveclb_gen_N30_K15_q2_m8_t12_s13.txt <==
L,WF
5,38.2888504893035
6,38.9228962462014
10,40.0046094540276
15,40.5583652382291
30,40.8209956637355


==> data/results/W_rcveclb_gen_N36_K22_q8_m36_t8_s14.txt <==
L,WF
1,532.298214740942
2,220.779675635071
3,143.470301387964
4,119.147349770197
6,85.5585576840376


==> data/results/W_rcveclb_gen_N48_K24_q64_m24_t13_s24.txt <==
L,WF
2,535.117815521822
3,462.703130242265
4,283.141949545750
6,199.167109354155
8,153.994359687226
12,115.245157213164
16,93.5416526447794
24,59.7915048895932
48,46.3327412190879


==> data/results/W_rcveclb_gen_N48_K24_q8_m48_t13_s24.txt <==
L,WF
1,968.094737505073
2,285.313677051638
3,248.921140847700
4,159.597318981047
6,117.922959588999


==> data/results/W_rcveclb_gen_N48_K32_q8_m48_t9_s16.txt <==
L,WF
1,849.121261847827
2,367.558733842885
3,192.904920831522
4,175.849160439960
6,112.513528141648


==> data/results/W_rcveclb_gen_N60_K30_q2_m20_t9_s10.txt <==
L,WF
1,77.6878656417416
2,161.218883991652
3,176.828760482482
4,140.424886124458
5,119.089243307563
6,105.209741224392
10,82.5895959683184
12,76.7993394190492
15,71.8559640209822
20,66.9083139495343
30,62.3016160559151
60,58.1477619214834


==> data/results/W_rcveclb_rand_N36_K22_q8_m36_t8_u2.txt <==
L,WF
1,164.461112463206
2,104.680469929345
3,75.9354293785898
4,60.9481115172365
6,47.5725348268043


==> data/results/W_rcveclb_rand_N48_K24_q64_m24_t13_u2.txt <==
L,WF
2,225.339145819886
3,158.902786205764
4,123.295813567029
6,82.9181818676014
8,69.7605643702217
12,47.9252610188467
16,43.1049914632825
24,33.2706568950751
48,24.1939991364213


==> data/results/W_rcveclb_rand_N48_K24_q8_m48_t13_u2.txt <==
L,WF
1,232.339850002908
2,127.339856203527
3,89.8190398229138
4,74.0431759446231
6,54.6001061524488


==> data/results/W_rcveclb_rand_N48_K32_q8_m48_t9_u2.txt <==
L,WF
1,211.121261846292
2,139.340246886997
3,98.8733339754062
4,80.0674500565131
6,58.8982543269402


==> data/wM_SR_q2_m2_eta2.txt <==
R,w
0.000000000000000000e+00,6.562500000000000000e-01
1.010101010101010187e-02,6.496212121212121549e-01
2.020202020202020374e-02,6.429924242424241987e-01
3.030303030303030387e-02,6.363636363636363535e-01
4.040404040404040747e-02,6.297348484848485084e-01
5.050505050505051108e-02,6.231060606060606633e-01
6.060606060606060774e-02,6.164772727272727071e-01
7.070707070707071829e-02,6.098484848484848619e-01
8.080808080808081495e-02,6.032196969696970168e-01
9.090909090909091161e-02,5.965909090909090606e-01
1.010101010101010222e-01,5.899621212121212155e-01
1.111111111111111188e-01,5.833333333333332593e-01
1.212121212121212155e-01,5.767045454545454142e-01
1.313131313131313260e-01,5.700757575757575690e-01
1.414141414141414366e-01,5.634469696969697239e-01
1.515151515151515194e-01,5.568181818181818787e-01
1.616161616161616299e-01,5.501893939393939226e-01
1.717171717171717404e-01,5.435606060606060774e-01
1.818181818181818232e-01,5.369318181818181213e-01
1.919191919191919338e-01,5.303030303030302761e-01
2.020202020202020443e-01,5.236742424242424310e-01
2.121212121212121271e-01,5.170454545454544748e-01
2.222222222222222376e-01,5.104166666666666297e-01
2.323232323232323482e-01,5.037878787878787845e-01
2.424242424242424310e-01,4.971590909090908839e-01
2.525252525252525415e-01,4.905303030303029832e-01
2.626262626262626521e-01,4.839015151515151381e-01
2.727272727272727626e-01,4.772727272727272929e-01
2.828282828282828731e-01,4.706439393939393367e-01
2.929292929292929282e-01,4.640151515151514916e-01
3.030303030303030387e-01,4.573863636363636465e-01
3.131313131313131493e-01,4.507575757575757458e-01
3.232323232323232598e-01,4.441287878787878451e-01
3.333333333333333703e-01,4.375000000000000000e-01
3.434343434343434809e-01,4.308712121212121549e-01
3.535353535353535914e-01,4.242424242424241987e-01
3.636363636363636465e-01,4.176136363636363535e-01
3.737373737373737570e-01,4.109848484848485084e-01
3.838383838383838675e-01,4.043560606060606077e-01
3.939393939393939781e-01,3.977272727272726516e-01
4.040404040404040886e-01,3.910984848484848064e-01
4.141414141414141992e-01,3.844696969696969613e-01
4.242424242424242542e-01,3.778409090909090606e-01
4.343434343434343647e-01,3.712121212121212155e-01
4.444444444444444753e-01,3.645833333333333703e-01
4.545454545454545858e-01,3.579545454545454142e-01
4.646464646464646964e-01,3.513257575757575135e-01
4.747474747474748069e-01,3.446969696969696684e-01
4.848484848484848619e-01,3.380681818181818232e-01
4.949494949494949725e-01,3.314393939393938671e-01
5.050505050505050830e-01,3.248106060606060219e-01
5.151515151515152491e-01,3.181818181818181213e-01
5.252525252525253041e-01,3.115530303030302761e-01
5.353535353535353591e-01,3.049242424242424310e-01
5.454545454545455252e-01,2.982954545454544748e-01
5.555555555555555802e-01,2.916666666666666297e-01
5.656565656565657463e-01,2.850378787878787290e-01
5.757575757575758013e-01,2.784090909090908839e-01
5.858585858585858563e-01,2.717803030303030387e-01
5.959595959595960224e-01,2.651515151515151381e-01
6.060606060606060774e-01,2.585227272727272374e-01
6.161616161616162435e-01,2.518939393939393367e-01
6.262626262626262985e-01,2.452651515151514916e-01
6.363636363636364646e-01,2.386363636363635632e-01
6.464646464646465196e-01,2.320075757575757180e-01
6.565656565656565746e-01,2.253787878787878729e-01
6.666666666666667407e-01,2.187499999999999445e-01
6.767676767676767957e-01,2.121212121212120993e-01
6.868686868686869618e-01,2.054924242424241709e-01
6.969696969696970168e-01,1.988636363636363258e-01
7.070707070707071829e-01,1.922348484848483974e-01
7.171717171717172379e-01,1.856060606060605522e-01
7.272727272727272929e-01,1.789772727272727071e-01
7.373737373737374590e-01,1.723484848484848064e-01
7.474747474747475140e-01,1.657196969696969335e-01
7.575757575757576801e-01,1.590909090909090329e-01
7.676767676767677351e-01,1.524621212121211600e-01
7.777777777777777901e-01,1.458333333333333148e-01
7.878787878787879562e-01,1.392045454545454142e-01
7.979797979797980112e-01,1.325757575757575690e-01
8.080808080808081773e-01,1.259469696969696406e-01
8.181818181818182323e-01,1.193181818181817816e-01
8.282828282828283983e-01,1.126893939393938671e-01
8.383838383838384534e-01,1.060606060606060219e-01
8.484848484848485084e-01,9.943181818181816289e-02
8.585858585858586745e-01,9.280303030303024836e-02
8.686868686868687295e-01,8.617424242424240322e-02
8.787878787878788955e-01,7.954545454545447480e-02
8.888888888888889506e-01,7.291666666666662966e-02
8.989898989898991166e-01,6.628787878787870125e-02
9.090909090909091717e-01,5.965909090909085610e-02
9.191919191919192267e-01,5.303030303030301096e-02
9.292929292929293927e-01,4.640151515151508255e-02
9.393939393939394478e-01,3.977272727272723740e-02
9.494949494949496138e-01,3.314393939393931593e-02
9.595959595959596689e-01,2.651515151515146732e-02
9.696969696969697239e-01,1.988636363636361870e-02
9.797979797979798899e-01,1.325757575757569723e-02
9.898989898989899450e-01,6.628787878787848614e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> data/wP_SR_q2_m2_eta2.txt <==
R,w
0.000000000000000000e+00,6.562500000000000000e-01
1.010101010101010187e-02,6.597222222222222099e-01
2.020202020202020374e-02,6.631944444444444198e-01
3.030303030303030387e-02,6.666666666666666297e-01
4.040404040404040747e-02,6.701388888888889506e-01
5.050505050505051108e-02,6.736111111111111605e-01
6.060606060606060774e-02,6.770833333333332593e-01
7.070707070707071829e-02,6.805555555555555802e-01
8.080808080808081495e-02,6.840277777777777901e-01
9.090909090909091161e-02,6.875000000000000000e-01
1.010101010101010222e-01,6.909722222222222099e-01
1.111111111111111188e-01,6.944444444444444198e-01
1.212121212121212155e-01,6.979166666666666297e-01
1.313131313131313260e-01,7.013888888888888395e-01
1.414141414141414366e-01,7.048611111111111605e-01
1.515151515151515194e-01,7.083333333333333703e-01
1.616161616161616299e-01,7.118055555555555802e-01
1.717171717171717404e-01,7.152777777777777901e-01
1.818181818181818232e-01,7.187500000000000000e-01
1.919191919191919338e-01,7.222222222222222099e-01
2.020202020202020443e-01,7.256944444444444198e-01
2.121212121212121271e-01,7.291666666666666297e-01
2.222222222222222376e-01,7.326388888888888395e-01
2.323232323232323482e-01,7.361111111111111605e-01
2.424242424242424310e-01,7.395833333333332593e-01
2.525252525252525415e-01,7.430555555555555802e-01
2.626262626262626521e-01,7.465277777777777901e-01
2.727272727272727626e-01,7.500000000000000000e-01
2.828282828282828731e-01,7.534722222222222099e-01
2.929292929292929282e-01,7.569444444444444198e-01
3.030303030303030387e-01,7.604166666666667407e-01
3.131313131313131493e-01,7.638888888888888395e-01
3.232323232323232598e-01,7.673611111111111605e-01
3.333333333333333703e-01,7.708333333333333703e-01
3.434343434343434809e-01,7.743055555555555802e-01
3.535353535353535914e-01,7.777777777777777901e-01
3.636363636363636465e-01,7.812500000000000000e-01
3.737373737373737570e-01,7.847222222222223209e-01
3.838383838383838675e-01,7.881944444444444198e-01
3.939393939393939781e-01,7.916666666666666297e-01
4.040404040404040886e-01,7.951388888888888395e-01
4.141414141414141992e-01,7.986111111111111605e-01
4.242424242424242542e-01,8.020833333333332593e-01
4.343434343434343647e-01,8.055555555555555802e-01
4.444444444444444753e-01,8.090277777777779011e-01
4.545454545454545858e-01,8.125000000000000000e-01
4.646464646464646964e-01,8.159722222222222099e-01
4.747474747474748069e-01,8.194444444444444198e-01
4.848484848484848619e-01,8.229166666666667407e-01
4.949494949494949725e-01,8.263888888888888395e-01
5.050505050505050830e-01,8.298611111111111605e-01
5.151515151515152491e-01,8.333333333333333703e-01
5.252525252525253041e-01,8.368055555555555802e-01
5.353535353535353591e-01,8.402777777777777901e-01
5.454545454545455252e-01,8.437500000000000000e-01
5.555555555555555802e-01,8.472222222222222099e-01
5.656565656565657463e-01,8.506944444444444198e-01
5.757575757575758013e-01,8.541666666666667407e-01
5.858585858585858563e-01,8.576388888888888395e-01
5.959595959595960224e-01,8.611111111111111605e-01
6.060606060606060774e-01,8.645833333333332593e-01
6.161616161616162435e-01,8.680555555555555802e-01
6.262626262626262985e-01,8.715277777777777901e-01
6.363636363636364646e-01,8.750000000000000000e-01
6.464646464646465196e-01,8.784722222222222099e-01
6.565656565656565746e-01,8.819444444444444198e-01
6.666666666666667407e-01,8.854166666666667407e-01
6.767676767676767957e-01,8.888888888888888395e-01
6.868686868686869618e-01,8.923611111111111605e-01
6.969696969696970168e-01,8.958333333333333703e-01
7.070707070707071829e-01,8.993055555555555802e-01
7.171717171717172379e-01,9.027777777777777901e-01
7.272727272727272929e-01,9.062500000000000000e-01
7.373737373737374590e-01,9.097222222222223209e-01
7.474747474747475140e-01,9.131944444444444198e-01
7.575757575757576801e-01,9.166666666666667407e-01
7.676767676767677351e-01,9.201388888888888395e-01
7.777777777777777901e-01,9.236111111111111605e-01
7.878787878787879562e-01,9.270833333333333703e-01
7.979797979797980112e-01,9.305555555555555802e-01
8.080808080808081773e-01,9.340277777777777901e-01
8.181818181818182323e-01,9.375000000000000000e-01
8.282828282828283983e-01,9.409722222222223209e-01
8.383838383838384534e-01,9.444444444444444198e-01
8.484848484848485084e-01,9.479166666666666297e-01
8.585858585858586745e-01,9.513888888888889506e-01
8.686868686868687295e-01,9.548611111111111605e-01
8.787878787878788955e-01,9.583333333333333703e-01
8.888888888888889506e-01,9.618055555555555802e-01
8.989898989898991166e-01,9.652777777777777901e-01
9.090909090909091717e-01,9.687500000000000000e-01
9.191919191919192267e-01,9.722222222222222099e-01
9.292929292929293927e-01,9.756944444444444198e-01
9.393939393939394478e-01,9.791666666666667407e-01
9.494949494949496138e-01,9.826388888888889506e-01
9.595959595959596689e-01,9.861111111111111605e-01
9.696969696969697239e-01,9.895833333333333703e-01
9.797979797979798899e-01,9.930555555555555802e-01
9.898989898989899450e-01,9.965277777777777901e-01
1.000000000000000000e+00,1.000000000000000000e+00


==> data/wbounds_n60_k20_q2_m25_t30_s30.txt <==
L wold woldimp wnew wbest wlow wup
2 339.661503943 339.661502653 366.077669004 339.661503943 299.218937475 335.296607768
3 345.453420768 345.453379492 370.077629018 345.453420768 297.800505490 337.878175783
4 275.704769211 275.703448364 298.535781065 275.704769211 221.951654779 265.488756691
5 235.584148877 235.573580973 256.613996849 235.584148877 176.400252805 223.024817559
6 210.183420624 210.141133516 229.389632568 210.183420624 145.980846555 195.412766230
10 166.701553597 166.019951302 178.100783056 166.701553597 84.309526831 143.091912182
12 159.183507633 157.809396944 166.306395048 159.183507633 68.238543232 130.919048969
15 154.744514762 151.951232630 155.072480260 154.744514762 51.377498791 119.243261183
20 156.061569182 150.282216844 144.443880351 144.443880351 32.911269870 108.134502559
30 170.595774409 158.144649431 134.387144691 134.387144691 10.821890905 97.660160574
60 232.208758676 202.208758676 124.693749196 124.693749196 -21.855479527 87.838269670


==> data/wbounds_n60_k20_q2_m25_t30_smax.txt <==
L wold woldimp wnew wbest wlow wup
2 294.661503943 294.661502653 321.077669004 294.661503943 251.361697811 287.439368104
3 245.453420768 245.453379492 270.077629018 245.453420768 191.519216218 231.596886511
4 200.704769211 200.703448364 223.535781065 200.704769211 137.898885030 181.435986943
5 175.584148877 175.573580973 196.613996849 175.584148877 106.789992024 153.414556777
6 160.183420624 160.141133516 179.389632568 160.183420624 85.512665655 134.944585330
10 136.701553597 136.019951302 148.100783056 136.701553597 42.256525940 101.038911291
12 134.183507633 132.809396944 141.306395048 134.183507633 31.018309794 93.698815530
15 134.744514762 131.951232630 135.072480260 134.744514762 20.291378147 88.157140538
20 141.061569182 135.282216844 129.443880351 129.443880351 7.923883427 83.147116116
30 160.595774409 148.144649431 124.387144691 124.387144691 -5.023317233 81.814952436
60 227.208758676 197.208758676 119.693749196 119.693749196 -21.855479527 87.838269670


==> data/wbounds_n60_k30_q2_m20_t9_s10.txt <==
L wold woldimp wnew wbest wlow wup
1 122.478372896 122.478360513 129.686443689 122.478372896 121.476260662 121.476260662
2 172.592217816 172.592205433 178.008371784 172.592217816 164.876624908 168.198553003
3 191.843566259 191.843553876 195.467803402 191.843566259 179.593410196 185.374769909
4 158.135483084 158.135086830 159.967419531 158.135483084 141.653055324 149.434415037
5 139.127839626 139.124669255 139.165085132 139.127839626 119.196871886 128.678671318
6 127.405183278 127.392497146 125.640996198 125.640996198 104.119361133 115.086587392
10 109.174886591 108.970405903 100.051237656 100.051237656 73.557399512 89.126661785
12 107.047216135 106.634982929 94.131981033 94.131981033 65.832728358 83.190486526
15 107.205520466 106.367535826 88.488783456 88.488783456 57.920572934 77.560884958
20 111.744399470 110.010593769 83.172257275 83.172257275 49.560381308 72.279988214
30 126.724360556 122.989023062 78.231518322 78.231518322 40.343139336 67.623539080
60 181.221750663 172.221750663 73.706741183 73.706741183 28.949404905 64.469690016


==> data/wbounds_n60_k30_q2_m20_t9_s10_old.txt <==
L wold woldimp wnew wbest wlow wup
1 121.949606523 121.949594140 129.157677316 121.949606523 90.789804591 120.947494290
2 172.063451443 172.063439060 177.479605411 172.063451443 134.190168837 167.669786630
3 191.314799886 191.314787503 194.939037029 191.314799886 148.906954124 184.846003536
4 157.606716711 157.606320457 159.438653158 157.606716711 110.966599252 148.905648664
5 138.599073254 138.595902882 138.636318759 138.599073254 88.510415815 128.149904945
6 126.876416905 126.863730773 125.112229825 125.112229825 73.432905062 114.557821019
10 108.646120218 108.441639530 99.522471283 99.522471283 42.870943441 88.597895412
12 106.518449762 106.106216556 93.603214660 93.603214660 35.146272287 82.661720153
15 106.676754093 105.838769453 87.960017083 87.960017083 27.234116863 77.032118585
20 111.215633097 109.481827396 82.643490902 82.643490902 18.873925237 71.751221841
30 126.195594183 122.460256689 77.702751949 77.702751949 9.656683264 67.094772707
60 180.692984290 171.692984290 73.177974810 73.177974810 -1.737051166 63.940923643


==> data/wbounds_n60_k30_q2_m20_t9_s30.txt <==
L wold woldimp wnew wbest wlow wup
3 131.314799886 131.314787503 134.939037029 131.314799886 84.248330088 120.187379500
4 112.606716711 112.606320457 114.438653158 112.606716711 54.643856693 92.582906105
5 102.599073254 102.595902882 102.636318759 102.599073254 42.962967278 82.602456409
6 96.876416905 96.863730773 95.112229825 95.112229825 29.580657152 70.705573110
10 90.646120218 90.441639530 81.522471283 81.522471283 13.565295798 59.292247770
12 91.518449762 91.106216556 78.603214660 78.603214660 7.026464947 54.541912813
15 94.676754093 93.838769453 75.960017083 75.960017083 0.813081629 50.611083352
20 102.215633097 100.481827396 73.643490902 73.643490902 -0.188572947 52.688723656
30 120.195594183 116.460256689 71.702751949 71.702751949 -0.485011881 56.953077562
60 177.692984290 168.692984290 70.177974810 70.177974810 -1.737051166 63.940923643


==> data/wbounds_n60_k30_q2_m20_t9_smax.txt <==
L wold woldimp wnew wbest wlow wup
1 121.949606523 121.949594140 129.157677316 121.949606523 90.789804591 120.947494290
2 127.063451443 127.063439060 132.479605411 127.063451443 83.379524356 116.859142149
3 131.314799886 131.314787503 134.939037029 131.314799886 84.248330088 120.187379500
4 112.606716711 112.606320457 114.438653158 112.606716711 54.643856693 92.582906105
5 102.599073254 102.595902882 102.636318759 102.599073254 42.962967278 82.602456409
6 96.876416905 96.863730773 95.112229825 95.112229825 29.580657152 70.705573110
10 90.646120218 90.441639530 81.522471283 81.522471283 13.565295798 59.292247770
12 91.518449762 91.106216556 78.603214660 78.603214660 7.026464947 54.541912813
15 94.676754093 93.838769453 75.960017083 75.960017083 0.813081629 50.611083352
20 102.215633097 100.481827396 73.643490902 73.643490902 -0.188572947 52.688723656
30 120.195594183 116.460256689 71.702751949 71.702751949 -0.485011881 56.953077562
60 177.692984290 168.692984290 70.177974810 70.177974810 -1.737051166 63.940923643


==> data/wbounds_n60_k30_q2_m60_t10_s30.txt <==
L wold woldimp wnew wbest wlow wup
1 336.704494025 336.704494025 344.912577201 336.704494025 300.000001375 334.912578575
2 191.955842469 191.955842455 198.372008806 191.955842469 146.543300697 184.915309516
3 146.332721794 146.332708035 150.956957561 146.332721794 86.241222009 127.198193329
4 125.240115836 125.239675554 128.072008255 125.240115836 61.335358003 104.407806540
5 113.839387583 113.835864948 114.876280825 113.839387583 50.396876279 95.276679739
6 107.216266908 107.202171206 106.450670258 106.450670258 36.535729997 83.000495958
10 99.327007139 99.099806374 91.180638127 91.180638127 16.449983698 67.857822590
12 99.843726592 99.385689696 87.882687800 87.882687800 9.995474130 63.336198826
15 102.694676001 101.763581957 84.884829587 84.884829587 2.735587755 58.551511386
20 110.006573500 108.080122720 82.241786227 82.241786227 -0.277258838 58.890978168
30 127.913955809 123.763580816 80.006076076 80.006076076 -0.657692912 63.498758157
60 185.734468154 175.734468154 78.219458674 78.219458674 -2.173150281 71.046308393

